Oriented histogram-based vector field embedding for characterizing 4D CT data sets in radiotherapy

In lung radiotherapy, the primary objective is to optimize treatment outcomes by minimizing exposure to healthy tissues while delivering the prescribed dose to the target volume. The challenge lies in accounting for lung tissue motion due to breathing, which impacts precise treatment alignment. To address this, the paper proposes a prospective approach that relies solely on pre-treatment information, such as planning CT scans and derived data like vector fields from deformable image registration. This data is compared to analogous patient data to tailor treatment strategies, i.e., to be able to review treatment parameters and success for similar patients. To allow for such a comparison, an embedding and clustering strategy of prospective patient data is needed. Therefore, the main focus of this study lies on reducing the dimensionality of deformable registration-based vector fields by employing a voxel-wise spherical coordinate transformation and a low-dimensional 2D oriented histogram representation. Afterwards, a fully unsupervised UMAP embedding of the encoded vector fields (i.e., patient-specific motion information) becomes applicable. The functionality of the proposed method is demonstrated with 71 in-house acquired 4D CT data sets and 33 external 4D CT data sets. A comprehensive analysis of the patient clusters is conducted, focusing on the similarity of breathing patterns of clustered patients. The proposed general approach of reducing the dimensionality of registration vector fields by encoding the inherent information into oriented histograms is, however, applicable to other tasks.

==> README.txt <==

January 11, 2007


IEEEtran.bst is the official BibTeX style for authors of the Institute of
Electrical and Electronics Engineers (IEEE) Transactions journals and
conferences.

It also may have applications for other academic work such as theses and
technical reports. The alphanumeric and natbib variants extend the
applicability of the IEEEtran bibstyle family to the natural sciences
and beyond.

The IEEEtran bibstyle is a very comprehensive BibTeX style which provides
many features beyond the standard BibTeX styles, including full support
for references of online documents, patents, periodicals and standards.
See the provided user manual for detailed usage information.

The latest version of the IEEEtran BibTeX style can be found at CTAN:

http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/bibtex/

as well as within IEEE's site:

http://www.ieee.org/

Note that the packages at IEEE's site do not contain the natbib and
alphanumeric variants (e.g., IEEEtranN.bst, etc.) as these are not used
for IEEE related work. These files can be obtained on CTAN.

For helpful tips, answers to frequently asked questions and other support,
visit the IEEEtran home page at my website:

http://www.michaelshell.org/tex/ieeetran/


Enjoy!

Michael Shell
http://www.michaelshell.org/

*******
Version 1.12 (2007/01/11) changes:

 1. Fixed bug with unwanted comma before "et al." when an entry contained
    more than two author names. Thanks to Pallav Gupta for reporting this.

 2. Fixed bug with anomalous closing quote in tech reports that have a
    type, but without a number or address. Thanks to Mehrdad Mirreza for
    reporting this.

 3. Use braces in \providecommand in begin.bib to better support
    latex2html. TeX style length assignments OK with recent versions
    of latex2html - 1.71 (2002/2/1) or later is strongly recommended.
    Use of the language field still causes trouble with latex2html.
    Thanks to Federico Beffa for reporting this.

 4. Added IEEEtran.bst ID and version comment string to .bbl output.

 5. Provide a \BIBdecl hook that allows the user to execute commands
    just prior to the first entry.

 6. Use default urlstyle (is using url.sty) of "same" rather than rm to
    better work with a wider variety of bibliography styles.

 7. Changed month abbreviations from Sept., July and June to Sep., Jul.,
    and Jun., respectively, as IEEE now does. Thanks to Moritz Borgmann
    for reporting this.

 8. Control entry types should not be considered when calculating longest
    label width.

 9. Added alias www for electronic/online.

10. Updated full and abbreviated journal name string definitions in
    IEEEfull.bib and IEEEabrv.bib.

11. New IEEEtranSA.bst, IEEEtranN.bst, and IEEEtranSN.bst variants for
    alphanumeric citation tags and natbib compatibility.


********************************** Files **********************************

README                 - This file.

IEEEtran_bst_HOWTO.pdf - The user manual.

IEEEtran.bst           - The standard IEEEtran BibTeX style file. For use
                         with IEEE work.

IEEEtranS.bst          - A version of IEEEtran.bst that sorts the entries.
                         Some IEEE conferences/publications may use/allow
                         sorted bibliographies.

IEEEexample.bib        - An example BibTeX database that contains the
                         references shown in the user manual.

IEEEabrv.bib           - String definitions for the abbreviated names of
                         IEEE journals. (For use with IEEE work.)
                         
IEEEfull.bib           - String definitions for the full names of IEEE
                         journals. (Do not use for IEEE work.)


Carried on CTAN only, for non-IEEE related work:

IEEEtranSA.bst         - Like IEEEtranS.bst, but with alphanumeric citation
                         tags like alpha.bst. Not for normal IEEE use.

EEEtranN.bst          - Like IEEEtran.bst, but based on plainnat.bst and
                         is compatible with Patrick W. Daly's natbib
                         package. Not for normal IEEE use.

IEEEtranSN.bst         - Sorting version of IEEEtranN.bst. Not for normal
                         IEEE use

***************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtran_bst_HOWTO.pdf, IEEEtran.bst, IEEEtranS.bst,
                   IEEEtranSA.bst, IEEEtranN.bst, IEEEtranSN.bst,
                   IEEEexample.bib, IEEEabrv.bib, IEEEfull.bib
                   
***************************************************************************


==> data/R2015046_bottleneck.txt <==
x y C
0 0 0.2030726671218872
1 0 0.36544761061668396
2 0 0.7477535009384155
3 0 0.2582336366176605
4 0 0.14412900805473328
5 0 0.10936722159385681
6 0 -0.0049193077720701694
7 0 0.07977648824453354
8 0 0.03830281272530556
9 0 -0.006839535664767027
10 0 0.0632525235414505
11 0 0.1037566214799881
12 0 0.097019724547863
13 0 0.08313765376806259
14 0 0.03647911921143532
15 0 0.10842064768075943
0 1 0.06449136883020401
1 1 0.45167243480682373
2 1 0.4775695204734802
3 1 0.1568051427602768
4 1 0.20857152342796326
5 1 0.054296884685754776
6 1 0.061753589659929276
7 1 0.0421549491584301
8 1 0.09722171723842621
9 1 -0.010130263864994049
10 1 -0.03394308313727379
11 1 0.12161118537187576
12 1 0.028608568012714386
13 1 0.1557973325252533
14 1 0.0676988884806633
15 1 0.013915597461163998
0 2 -0.09122125804424286
1 2 0.3784961998462677
2 2 0.6297608017921448
3 2 0.27690961956977844
4 2 0.016586603596806526
5 2 0.02266390062868595
6 2 -0.04934068024158478
7 2 0.015984265133738518
8 2 -0.006311673205345869
9 2 -0.005488268565386534
10 2 -0.023699866607785225
11 2 -0.043210841715335846
12 2 -0.05304906517267227
13 2 -0.05273139476776123
14 2 -0.008783422410488129
15 2 -0.016102051362395287
0 3 0.010717789642512798
1 3 -0.05616818740963936
2 3 -0.02784479223191738
3 3 0.13403187692165375
4 3 0.09960541874170303
5 3 0.026024991646409035
6 3 -0.05829662084579468
7 3 -0.05267331749200821
8 3 -0.020941641181707382
9 3 -0.016920015215873718
10 3 -0.03778251260519028
11 3 -0.010964563116431236
12 3 -0.03143268823623657
13 3 -0.002435732865706086
14 3 0.04178239777684212
15 3 0.0370248481631279
0 4 -0.00539311021566391
1 4 -0.010016112588346004
2 4 0.07244639843702316
3 4 0.1792062222957611
4 4 0.09157443791627884
5 4 -0.05355474725365639
6 4 -0.07428653538227081
7 4 -0.10237232595682144
8 4 -0.009290092624723911
9 4 0.0124899847432971
10 4 -0.007755341473966837
11 4 -0.07836329936981201
12 4 -0.1153210699558258
13 4 -0.029019992798566818
14 4 0.020086918026208878
15 4 0.04262584447860718
0 5 -0.005519133526831865
1 5 0.004258814267814159
2 5 0.03209748864173889
3 5 -0.06461205333471298
4 5 -0.09269397705793381
5 5 -0.019233576953411102
6 5 -0.09003742784261703
7 5 -0.07692752033472061
8 5 -0.0331568568944931
9 5 -0.026968447491526604
10 5 -0.0015880406135693192
11 5 -0.08467372506856918
12 5 0.006111853756010532
13 5 0.02295634336769581
14 5 0.003912710584700108
15 5 -0.02625127136707306
0 6 0.06502296030521393
1 6 0.02417353168129921
2 6 -0.2004140317440033
3 6 -0.4011022448539734
4 6 -0.1515766829252243
5 6 -0.013739461079239845
6 6 -0.007791185285896063
7 6 0.031533900648355484
8 6 -0.014425965026021004
9 6 -0.0654263123869896
10 6 -0.05396239086985588
11 6 -0.1238274797797203
12 6 -0.20072126388549805
13 6 -0.022805221378803253
14 6 -0.011244789697229862
15 6 0.01969413086771965
0 7 -0.03859877958893776
1 7 0.15149442851543427
2 7 0.02811233513057232
3 7 -0.028069620952010155
4 7 -0.18627603352069855
5 7 0.032989948987960815
6 7 -0.038134749978780746
7 7 -0.061587993055582047
8 7 -0.018786702305078506
9 7 0.0027616622392088175
10 7 -0.054429955780506134
11 7 -0.2698368430137634
12 7 -0.16410022974014282
13 7 -0.028200779110193253
14 7 -0.040986429899930954
15 7 -0.06400947272777557


==> data/R2015046_oh_0.txt <==
x y C
0 0 5.7419953840895306e-05
1 0 6.799770689421107e-05
2 0 7.279327490139352e-05
3 0 7.005848315469849e-05
4 0 6.229958998300095e-05
5 0 8.462442991098812e-05
6 0 5.552502593105668e-05
7 0 4.395858684948631e-05
8 0 5.253792298524169e-05
9 0 8.031145646967378e-05
10 0 4.896814466337696e-05
11 0 5.231939866061063e-05
12 0 3.425063419346385e-05
13 0 1.767278679595257e-05
14 0 1.2674161327017332e-05
15 0 1.9502458591929968e-05
0 1 0.0006651384419931284
1 1 0.0003061838108660563
2 1 0.00012363409989345894
3 1 9.909702064038841e-05
4 1 7.248787037012706e-05
5 1 7.644750531913484e-05
6 1 6.712313220812017e-05
7 1 9.6678409488379e-05
8 1 0.0001518525948201317
9 1 0.00026036119533605367
10 1 0.0002576537324819978
11 1 0.00015422465529155692
12 1 0.00013357358601359564
13 1 0.00022533701522515318
14 1 0.00013689086944061472
15 1 0.00019551983211145568
0 2 0.0022997577086558115
1 2 0.0013831331348880668
2 2 0.0003701999471292215
3 2 7.89225247512738e-05
4 2 4.225380406735153e-05
5 2 5.1719870618177016e-05
6 2 8.807593477343043e-05
7 2 0.0001098232853729299
8 2 0.0001665110598770281
9 2 0.0003029828547787266
10 2 0.00041080251096009616
11 2 0.00024832416399108803
12 2 0.00019386840542012855
13 2 0.00041298704227849827
14 2 0.0007212371351716948
15 2 0.0011555842733360232
0 3 0.005789837871212981
1 3 0.0057258946164761276
2 3 0.001538572257288295
3 3 0.0006758477866525452
4 3 0.00018732257490368528
5 3 0.0003775962560633805
6 3 0.00040128036248783647
7 3 0.000522721525596503
8 3 0.0002755684705545546
9 3 0.00013624892306729524
10 3 0.00020928371964812437
11 3 7.72101233032644e-05
12 3 0.00026258731981528894
13 3 0.0007012432915315936
14 3 0.0013935568593409684
15 3 0.002146314446040114
0 4 0.00746698329547823
1 4 0.015840444043585002
2 4 0.010709271047227834
3 4 0.0037306346338568932
4 4 0.001438711728337072
5 4 0.0009540547051638797
6 4 0.0014441099523117655
7 4 0.0009954329238092067
8 4 0.00047301944540617254
9 4 0.00031604999369375727
10 4 0.0005901896638588121
11 4 0.00048539549388940627
12 4 0.0007442949016243763
13 4 0.0013822506922115734
14 4 0.0030502455974085693
15 4 0.0035987598489983217
0 5 0.00820775444617565
1 5 0.018217761623456286
2 5 0.03522545837175219
3 5 0.03432928639428529
4 5 0.03440715937878996
5 5 0.006951349695064552
6 5 0.004004794817935956
7 5 0.0022166240989426288
8 5 0.0011875150693183563
9 5 0.0008103036811783586
10 5 0.0014728177149978714
11 5 0.001699928585017789
12 5 0.002110097087967399
13 5 0.003351357190105803
14 5 0.0056236069102059425
15 5 0.006114738702450861
0 6 0.010765641922982865
1 6 0.013143625532991254
2 6 0.03740896530760537
3 6 0.10943967158364525
4 6 0.12215981866836584
5 6 0.07478975661757103
6 6 0.03309713250713513
7 6 0.01044781180885077
8 6 0.010371745498628663
9 6 0.010640276042789918
10 6 0.01523925996748192
11 6 0.01812801530182613
12 6 0.012475838853741199
13 6 0.020009522513829925
14 6 0.01572948178215291
15 6 0.007970339297583623
0 7 0.023052736502251862
1 7 0.0280809614650171
2 7 0.04020641820057
3 7 0.07504778576707478
4 7 0.13947472418696244
5 7 0.12598145149692216
6 7 0.08736956459375184
7 7 0.07216713653409934
8 7 0.06351472386743694
9 7 0.055208382565355256
10 7 0.044047918723858125
11 7 0.032701035543051364
12 7 0.04691472610405777
13 7 0.05963201306378401
14 7 0.0417336948107249
15 7 0.024009922367869453


==> data/R2015046_oh_1.txt <==
x y C
0 0 1.7865344630532702e-05
1 0 8.497720685505175e-06
2 0 9.624001953571639e-06
3 0 7.382476195996254e-06
4 0 1.3561796513621223e-05
5 0 9.259808475079936e-06
6 0 1.536748821217094e-05
7 0 1.5250718785479033e-05
8 0 1.9168907345800694e-05
9 0 1.9547143145261226e-05
10 0 1.1482629677281566e-05
11 0 3.1846146055750474e-05
12 0 1.299393369693138e-05
13 0 1.6415482581782184e-05
14 0 3.024585049423917e-05
15 0 2.222058143436287e-05
0 1 0.00012007167614719812
1 1 5.4910938571157806e-05
2 1 4.419875435206595e-05
3 1 2.5531385876249854e-05
4 1 2.6170129468483415e-05
5 1 2.6209713092138556e-05
6 1 5.018421283153316e-05
7 1 2.7015661430611394e-05
8 1 2.9051832415884666e-05
9 1 1.952631445497931e-05
10 1 2.4244440276328565e-05
11 1 3.211539039326138e-05
12 1 7.89565678628567e-05
13 1 0.000198514967363131
14 1 0.00028762458714030913
15 1 0.000313192759848814
0 2 0.0006340769796660213
1 2 0.0003922997991808374
2 2 0.0003194742233484518
3 2 5.255812854125988e-05
4 2 3.40321851029296e-05
5 2 2.1684070937298015e-05
6 2 8.162715979775464e-05
7 2 0.00018201275735201395
8 2 0.0002561524987062948
9 2 0.0001724384423847606
10 2 0.00016165091024390062
11 2 0.000289413175844629
12 2 0.0002645010452202103
13 2 0.0007370913175514272
14 2 0.0012774643185838599
15 2 0.0012115144480395964
0 3 0.0025710965300506346
1 3 0.00139829862110691
2 3 0.001361107848598049
3 3 0.0004571195234325697
4 3 0.00018950429687999035
5 3 0.0001663356767148975
6 3 0.00021316566433354122
7 3 0.0008283100071880015
8 3 0.0022033505072860246
9 3 0.0006250501624171197
10 3 0.00037392885460308794
11 3 0.00042071554623840786
12 3 0.0007315168005084414
13 3 0.001358565271344606
14 3 0.0022991712567981123
15 3 0.0016750766909698856
0 4 0.00394851318987873
1 4 0.0034008943833694445
2 4 0.003350929506539443
3 4 0.0020801336569623995
4 4 0.001650449246322736
5 4 0.0012133999732808383
6 4 0.0007637531800331568
7 4 0.0015414916299970305
8 4 0.0032744654555978254
9 4 0.0011629884465977362
10 4 0.001957211672974144
11 4 0.0016827883909206465
12 4 0.002378357937485786
13 4 0.0033727632149746904
14 4 0.0042262787660265816
15 4 0.0034294423090405536
0 5 0.00872132396274344
1 5 0.010077549694462382
2 5 0.006957240226306356
3 5 0.0069501433396197704
4 5 0.009087041587105752
5 5 0.007676574454102538
6 5 0.004691191572875712
7 5 0.004168944117205162
8 5 0.004842870613383276
9 5 0.005317003713318677
10 5 0.004149347447014279
11 5 0.0032356105987376093
12 5 0.0034502388356468586
13 5 0.010711274716791879
14 5 0.007004942662580207
15 5 0.00458065884380971
0 6 0.0080069001124584
1 6 0.009347037182385222
2 6 0.015846122790829517
3 6 0.016131834761120657
4 6 0.029382473032004492
5 6 0.03436316159611952
6 6 0.03015842655198862
7 6 0.019939140577474545
8 6 0.022662664568307025
9 6 0.02665096747900214
10 6 0.019744637106716416
11 6 0.012657414516940527
12 6 0.014246890789864436
13 6 0.021444661181032835
14 6 0.00758365067972568
15 6 0.005199083882742164
0 7 0.013534937437872414
1 7 0.016186837579520674
2 7 0.02689394095568777
3 7 0.04484326681399498
4 7 0.07343043703294164
5 7 0.08486806747653804
6 7 0.07355939746977451
7 7 0.07325754638121902
8 7 0.06161532192680113
9 7 0.045730294565104655
10 7 0.036775389269178525
11 7 0.040183338597914994
12 7 0.04556485188136836
13 7 0.0345834927335316
14 7 0.025224316035793743
15 7 0.015936703042437682


==> data/R2015046_oh_2.txt <==
x y C
0 0 1.7817333745985315e-05
1 0 1.9730265312410085e-05
2 0 2.8420832448727554e-05
3 0 4.681225954253279e-05
4 0 6.198733042153307e-05
5 0 5.207137890349121e-05
6 0 4.9962622558844144e-05
7 0 3.469885174941392e-05
8 0 3.1394699424036156e-05
9 0 3.3117101178824516e-05
10 0 3.408070129826943e-05
11 0 4.504688153826612e-05
12 0 4.9095311585368967e-05
13 0 2.8352599541942716e-05
14 0 2.991025045426995e-05
15 0 1.868339437126491e-05
0 1 0.00012079276563286538
1 1 0.00012151002044812665
2 1 0.00010990902688000879
3 1 0.000135732600704664
4 1 9.692843054772252e-05
5 1 6.738309678349181e-05
6 1 9.998776315085257e-05
7 1 0.0001364304105195415
8 1 0.0001284467483792345
9 1 0.00021061886989838565
10 1 0.0002791271871550807
11 1 0.00022639226850473286
12 1 0.000272439993983925
13 1 0.00024755829940263825
14 1 0.00016341045974509232
15 1 0.00016345120068317305
0 2 0.0004210920748092625
1 2 0.00042615325656839454
2 2 0.0003760093628793088
3 2 0.00032061793957806497
4 2 0.00020366346458632997
5 2 0.00028392845110563345
6 2 0.0004180492885156297
7 2 0.0010044660202833604
8 2 0.0007865548011216602
9 2 0.0010660906865191389
10 2 0.001430702523645464
11 2 0.0008471942794601678
12 2 0.0006604379723520389
13 2 0.000525412629781819
14 2 0.000521137266345398
15 2 0.0006473363855714437
0 3 0.0013604657452644783
1 3 0.0008403717848905561
2 3 0.0007110125471178188
3 3 0.0006596902045424732
4 3 0.0005046072427707977
5 3 0.0009110196221829154
6 3 0.00123182961462597
7 3 0.00300146332443529
8 3 0.0048980857981034045
9 3 0.0035414928403145487
10 3 0.001714387302216034
11 3 0.0008867398102839082
12 3 0.000789466032085409
13 3 0.0010215713178676378
14 3 0.0012241603869381271
15 3 0.001229156585048792
0 4 0.0014139896903893254
1 4 0.0012945318455032573
2 4 0.0011834758002693107
3 4 0.0013920214892004367
4 4 0.0015658082955116485
5 4 0.002837019184717795
6 4 0.0037826652703025717
7 4 0.003495270525744109
8 4 0.004626534782247253
9 4 0.0031497190546963317
10 4 0.001398675492877079
11 4 0.0011931459606098096
12 4 0.001885901083401248
13 4 0.005135184870320404
14 4 0.010403354642244433
15 4 0.0023448781851237656
0 5 0.002314094365352325
1 5 0.0020321400834059215
2 5 0.002229133146989616
3 5 0.002762614402139131
4 5 0.004309254935673649
5 5 0.007821023452902642
6 5 0.008228008452441303
7 5 0.004857725629495225
8 5 0.0035350955893119576
9 5 0.01007585294587655
10 5 0.004598621357979332
11 5 0.003465977028849338
12 5 0.0047889885687048914
13 5 0.019177580612255933
14 5 0.015700423920965035
15 5 0.004470289725628777
0 6 0.0064829259791578655
1 6 0.005927782105743992
2 6 0.006848673637221716
3 6 0.008758358049050575
4 6 0.012279654519036945
5 6 0.017905249795547598
6 6 0.01804278430171632
7 6 0.011839951438648454
8 6 0.0099530276358307
9 6 0.015726577139701946
10 6 0.011959159212860735
11 6 0.006749756023657349
12 6 0.010429778281617019
13 6 0.01920523998933373
14 6 0.014533328283078564
15 6 0.008275895535289398
0 7 0.009777692102261488
1 7 0.010967609973088327
2 7 0.012775639179375037
3 7 0.0160653327323942
4 7 0.02407336707254324
5 7 0.033301634227069846
6 7 0.028549732423558277
7 7 0.023006393549744476
8 7 0.01851235657644266
9 7 0.017186739935817295
10 7 0.016262495173669355
11 7 0.014280084734115444
12 7 0.013472441256745902
13 7 0.013199302988713328
14 7 0.012065751536712912
15 7 0.010103726324053916


==> data/R2015046_oh_3.txt <==
x y C
0 0 0.011198343707381228
1 0 0.010533972510191721
2 0 0.010916840506382941
3 0 0.015982312905466037
4 0 0.019533495881957852
5 0 0.01846542733348636
6 0 0.013789326892015506
7 0 0.010063652911032008
8 0 0.008032222322097377
9 0 0.00797831098260769
10 0 0.008281259943577408
11 0 0.012504052102450739
12 0 0.017236774190214528
13 0 0.021807087004283462
14 0 0.020613981912676795
15 0 0.014284904539858843
0 1 0.008079666962770227
1 1 0.006888837236622899
2 1 0.006258638573046771
3 1 0.009883679287463379
4 1 0.013239851550478892
5 1 0.017266987424536726
6 1 0.009974635933926295
7 1 0.0052732994371096015
8 1 0.003970181696561217
9 1 0.004318915829700897
10 1 0.004958742097123845
11 1 0.006553488866238305
12 1 0.011465465381537969
13 1 0.019188053557170716
14 1 0.018462081129535457
15 1 0.012163099812534066
0 2 0.003945236813752461
1 2 0.004560485324302109
2 2 0.004483203174998489
3 2 0.006852632308465323
4 2 0.004864271132151685
5 2 0.008587071300924365
6 2 0.0059674671366584464
7 2 0.0034113353546599196
8 2 0.0036953607186913035
9 2 0.003139353855045055
10 2 0.0021547055968159745
11 2 0.0017509683124126171
12 2 0.0026749312580045823
13 2 0.006431913188784372
14 2 0.010786426192960333
15 2 0.005885789365340794
0 3 0.002576061232175387
1 3 0.0017521952773651133
2 3 0.0032575565339462657
3 3 0.003441140949955835
4 3 0.002005798155311523
5 3 0.002303878826240269
6 3 0.0025997127067841582
7 3 0.002618129601947656
8 3 0.003575570974236354
9 3 0.0032121257751228363
10 3 0.0015388920334427837
11 3 0.0007875431976631567
12 3 0.0010383403490022152
13 3 0.004359560075905836
14 3 0.009909072415581633
15 3 0.007215201138558064
0 4 0.0011638084487695145
1 4 0.0007541453673572584
2 4 0.001226357417500204
3 4 0.0010262342010320105
4 4 0.0008950040051665412
5 4 0.0011596157547154378
6 4 0.0010787037710424407
7 4 0.001323359340244489
8 4 0.002285153413524495
9 4 0.004217160304868728
10 4 0.002968714681268116
11 4 0.0008830927172492402
12 4 0.0006730848636981527
13 4 0.0016494332917005175
14 4 0.0043300961354518965
15 4 0.0031821039604483844
0 5 0.0005731191532431466
1 5 0.00046072577155294983
2 5 0.00043340765157991916
3 5 0.00040061355486041566
4 5 0.00036489602345306487
5 5 0.0004717311456736593
6 5 0.0008757863547833115
7 5 0.0011270652373921006
8 5 0.0027495534714350933
9 5 0.005067728068065187
10 5 0.001585683412478454
11 5 0.0006162598649126371
12 5 0.0004723264748670664
13 5 0.0007277409579208878
14 5 0.0009720836682947384
15 5 0.0006017548404048238
0 6 0.00026182717525353056
1 6 0.0002704858175481893
2 6 0.00017388896174698357
3 6 0.0002144223798434861
4 6 0.00022169824784882888
5 6 0.00028207149476219785
6 6 0.0004518665727640467
7 6 0.0008671146583510941
8 6 0.0013027081027632125
9 6 0.0006628013401536019
10 6 0.00034698509672561446
11 6 0.00030879092075991767
12 6 0.0003244205504008285
13 6 0.0002548772525137758
14 6 0.00022297432547844947
15 6 0.00018667906938891758
0 7 0.00011587894385637665
1 7 0.00010697643580309632
2 7 7.28141971990335e-05
3 7 8.226849828576883e-05
4 7 0.00011725268070698715
5 7 0.00020124030735241976
6 7 0.0002765536057407428
7 7 0.00028109096984444304
8 7 0.00028660550300319644
9 7 0.0002965022838213616
10 7 0.00026669215343577945
11 7 0.00022889332679123492
12 7 0.0001937891199399047
13 7 0.0001539843430751076
14 7 0.00010924542689718426
15 7 9.225747286067064e-05


==> data/R2015046_oh_4.txt <==
x y C
0 0 0.025975270324135703
1 0 0.027886465235205122
2 0 0.03346312795622541
3 0 0.05284939828636268
4 0 0.05399079206056537
5 0 0.043854101314673176
6 0 0.026513254962829785
7 0 0.017625749214915668
8 0 0.009488116203859238
9 0 0.008281604425062263
10 0 0.009305718335544806
11 0 0.009712011704342783
12 0 0.012165032717126493
13 0 0.018780329962544983
14 0 0.02370315129634596
15 0 0.025633643126779414
0 1 0.013027294235108986
1 1 0.021719033148073594
2 1 0.04290055588397597
3 1 0.06231858927610831
4 1 0.07597803530503036
5 1 0.04234710018270988
6 1 0.011423665288524705
7 1 0.005129242440141226
8 1 0.0014972286214400515
9 1 0.0012681783704283332
10 1 0.0012832632327776006
11 1 0.0015587836663687165
12 1 0.002787847631722763
13 1 0.00407157381837457
14 1 0.004195215459553001
15 1 0.006709264820402607
0 2 0.003014758727915798
1 2 0.00784893840628809
2 2 0.018090541846486563
3 2 0.027464458653344574
4 2 0.02633030106228713
5 2 0.018749692141974767
6 2 0.003919223085692778
7 2 0.000879912405507261
8 2 0.0003731229878321569
9 2 0.0003459341945338161
10 2 0.00040606708216700554
11 2 0.0002843544732714137
12 2 0.0005722327006531069
13 2 0.0006986147860432597
14 2 0.0005951438809893424
15 2 0.0012148142597862112
0 3 0.0007664247054632556
1 3 0.0019909099619182424
2 3 0.004682399179912035
3 3 0.011047525393554192
4 3 0.010389788423145556
5 3 0.0035982213393126405
6 3 0.0014053322186624807
7 3 0.0002814004790751436
8 3 7.775568418257488e-05
9 3 8.258201160007395e-05
10 3 0.00023651082722712274
11 3 5.736149573409847e-05
12 3 9.341902459704053e-05
13 3 0.00011491316147597447
14 3 0.00012512041339328433
15 3 0.0002430344812024958
0 4 0.00022862730314883188
1 4 0.000552720630079047
2 4 0.0011200245195246176
3 4 0.002335544706499656
4 4 0.002258229360226434
5 4 0.001303035672854381
6 4 0.0006812377863556567
7 4 0.00011229966616007505
8 4 5.124421812772586e-05
9 4 2.9063494032871103e-05
10 4 2.782874211343539e-05
11 4 3.283641896793428e-05
12 4 4.529377062606185e-05
13 4 6.434664626794278e-05
14 4 6.770240521472707e-05
15 4 9.699005638218197e-05
0 5 6.638267809079349e-05
1 5 9.352329495342494e-05
2 5 0.0001641098026188382
3 5 0.0004070342285822321
4 5 0.00022081854774583142
5 5 0.00018636359139349607
6 5 8.587872934445741e-05
7 5 2.552805500797062e-05
8 5 1.5283059081948737e-05
9 5 1.3299711001417602e-05
10 5 1.1548760699210803e-05
11 5 2.0182571669630027e-05
12 5 2.158586589470628e-05
13 5 2.7761055528067052e-05
14 5 3.486114018387008e-05
15 5 2.7802323274504265e-05
0 6 2.5819900382290882e-05
1 6 2.9551435214071117e-05
2 6 4.9544634203901206e-05
3 6 4.3981406528473283e-05
4 6 3.673140582855556e-05
5 6 1.9411920571821596e-05
6 6 1.314773730696824e-05
7 6 1.361964992950029e-05
8 6 1.0531522932838912e-05
9 6 8.016510860805938e-06
10 6 7.527076218601317e-06
11 6 3.7274994719495995e-06
12 6 1.4782147503358052e-05
13 6 1.5505103178985627e-05
14 6 1.6777522013947258e-05
15 6 1.308267270512273e-05
0 7 2.319352442907689e-06
1 7 3.986870016657433e-06
2 7 5.639333544941381e-06
3 7 4.548767041693692e-06
4 7 2.1010975312969834e-06
5 7 4.570176553515051e-06
6 7 3.975724654744924e-06
7 7 2.7893267029780272e-06
8 7 2.5123901954815518e-06
9 7 3.2673883333623634e-06
10 7 3.9926935105196465e-06
11 7 1.6579780924127678e-06
12 7 1.480451215917966e-06
13 7 2.6147349632656706e-06
14 7 1.3297088951498729e-06
15 7 2.9758055535574545e-06


==> data/R2015046_oh_5.txt <==
x y C
0 0 0.001388547774060356
1 0 0.0019384853478125596
2 0 0.0031830760016040567
3 0 0.0031928825316719814
4 0 0.0037058451591628757
5 0 0.004746640330857131
6 0 0.003493984756508745
7 0 0.0017247645810896028
8 0 0.0006417194416988783
9 0 0.0002207613944614968
10 0 0.00014960688096968917
11 0 0.00013602421903401822
12 0 9.477097296933435e-05
13 0 8.578231459745739e-05
14 0 0.0001967491761762736
15 0 0.0005426714788094857
0 1 0.005022483139519166
1 1 0.0071702949806181065
2 1 0.01710905448062795
3 1 0.015811041715810804
4 1 0.01245662557961354
5 1 0.008657716363988913
6 1 0.0031838631638675665
7 1 0.0007750452813816471
8 1 0.00037559464927323206
9 1 6.69541979537131e-05
10 1 4.6702217982860604e-05
11 1 8.681532068688585e-05
12 1 8.727248174220307e-05
13 1 0.00010574184060783718
14 1 0.000269323714794727
15 1 0.0018863003754413042
0 2 0.0033372132635065654
1 2 0.004895732793636376
2 2 0.021768229216641857
3 2 0.038338485505326425
4 2 0.017007826245291208
5 2 0.006945167671247504
6 2 0.00341477738072701
7 2 0.0006293973907586472
8 2 0.00017795270064913124
9 2 3.33759960106215e-05
10 2 2.1724706681910764e-05
11 2 4.338408492991215e-05
12 2 0.00010988503449193536
13 2 9.550464815739371e-05
14 2 0.00018326017445728548
15 2 0.001144845804464408
0 3 0.0015777025653663278
1 3 0.0014985857552660318
2 3 0.009611458731804669
3 3 0.05041210357009665
4 3 0.030898952056159657
5 3 0.008573722831817305
6 3 0.001980943333292999
7 3 0.0002421688703292733
8 3 0.00012982035146394549
9 3 2.2116326046598025e-05
10 3 2.70489562661396e-05
11 3 6.274047748193123e-05
12 3 7.776554264158012e-05
13 3 0.00016943790736403036
14 3 0.00039000126804349594
15 3 0.0013855525678829494
0 4 0.001502760463974076
1 4 0.0014759059780584732
2 4 0.00596841345642138
3 4 0.041681426408793756
4 4 0.06354846929920369
5 4 0.023940781790544565
6 4 0.0016876121911386663
7 4 0.0002169320469434893
8 4 0.0001882464019217604
9 4 8.461438631029885e-05
10 4 2.4910825942125945e-05
11 4 9.89182767981542e-05
12 4 9.326416227254988e-05
13 4 0.0005072072178304562
14 4 0.0006659789298716612
15 4 0.001178573358834028
0 5 0.0021677884796572036
1 5 0.004874569759760056
2 5 0.007031573566574144
3 5 0.030341930610946654
4 5 0.07405948076357077
5 5 0.030444282151791367
6 5 0.0029148023918280745
7 5 0.0011624298098767377
8 5 0.0005816516078966204
9 5 0.0004772141535142027
10 5 9.70893639938155e-05
11 5 9.297364574130558e-05
12 5 0.00022142606122036162
13 5 0.001373715374728455
14 5 0.00225678622732836
15 5 0.0020713424212338424
0 6 0.005876545408174606
1 6 0.008139949635212059
2 6 0.011931675639346384
3 6 0.026475847589342183
4 6 0.047124607571906424
5 6 0.03641437476731499
6 6 0.012131320274190654
7 6 0.006254214844996521
8 6 0.0057738727666111845
9 6 0.005042758771895296
10 6 0.0028552724336550848
11 6 0.0034330135067549452
12 6 0.0018433533273564517
13 6 0.0008884725324740086
14 6 0.0027522534484928276
15 6 0.004489491331510911
0 7 0.0026116255225814363
1 7 0.0032978064675996907
2 7 0.0052464545658116825
3 7 0.008654978587179299
4 7 0.011706691019892976
5 7 0.015145049332790862
6 7 0.01601547053461025
7 7 0.015927699810082192
8 7 0.014730817143797734
9 7 0.01522570949974191
10 7 0.009652504835855677
11 7 0.0063516583577320285
12 7 0.003559787477709975
13 7 0.002165902129245909
14 7 0.0017440148330045428
15 7 0.0022715606874717568


==> data/R2015046_oh_6.txt <==
x y C
0 0 0.00035908382893441515
1 0 0.000346361711130721
2 0 0.00026715106686348044
3 0 0.0003644520954744931
4 0 0.00044576273980172963
5 0 0.00043624203972231435
6 0 0.0003328858092629688
7 0 0.0003887927554170185
8 0 0.0005359913125383836
9 0 0.0008366834020456761
10 0 0.0009551285311030889
11 0 0.0008430341512499272
12 0 0.000514651791385339
13 0 0.0003083128865474114
14 0 0.00022652851451050547
15 0 0.00045700098357745835
0 1 0.0031824564000747166
1 1 0.0058998209843755456
2 1 0.004821150001968872
3 1 0.0019200002094066258
4 1 0.0019644876368406215
5 1 0.003932474334917792
6 1 0.0022136728281277086
7 1 0.000763758112440448
8 1 0.0003224232481548335
9 1 0.0005225378452267342
10 1 0.00047991481241505945
11 1 0.0002683836766768117
12 1 6.68288605157343e-05
13 1 6.951371159526478e-05
14 1 0.0001188996726625817
15 1 0.0008426607107941879
0 2 0.003394725021344656
1 2 0.008592845639599386
2 2 0.018118048867631565
3 2 0.006799352949892722
4 2 0.004221258857194623
5 2 0.0057574997543742125
6 2 0.0027939309367338416
7 2 0.0005758461790925806
8 2 8.270272518425075e-05
9 2 8.00919345186394e-05
10 2 0.00010034059908042525
11 2 5.5306832380457965e-05
12 2 1.9731057240175983e-05
13 2 1.7539811529462722e-05
14 2 0.0001715396264951047
15 2 0.0011663668073965258
0 3 0.0013870171589795892
1 3 0.0047932430450925954
2 3 0.026434440152965828
3 3 0.03096390937380871
4 3 0.006826966637804445
5 3 0.005803585577454256
6 3 0.0020690133675983404
7 3 0.0006454096312852816
8 3 0.00022646014968953304
9 3 9.985001894782412e-05
10 3 0.0001187146713398003
11 3 6.271881752238217e-05
12 3 3.8862074849010956e-05
13 3 3.725625913503701e-05
14 3 0.0001165463963553887
15 3 0.0007010748507252189
0 4 0.000751813907104873
1 4 0.0018998660145854796
2 4 0.009389065694711013
3 4 0.06044212231011158
4 4 0.04127615155991774
5 4 0.007259658562150297
6 4 0.001353983421694966
7 4 0.0004832103370059074
8 4 0.00032580934867793183
9 4 9.428764484704595e-05
10 4 5.798435253244273e-05
11 4 4.2943312842063505e-05
12 4 2.3041843865790778e-05
13 4 8.00540967882206e-05
14 4 0.0005088579312290673
15 4 0.0006578135031715237
0 5 0.0015603567928012287
1 5 0.0019001057467697648
2 5 0.005946836298465783
3 5 0.05863101677821994
4 5 0.11477551956852908
5 5 0.024350789272541782
6 5 0.0023435279894964112
7 5 0.0007353840164705718
8 5 0.0006588896883817028
9 5 0.0002819025170810884
10 5 2.0417550206910317e-05
11 5 2.0223374049873472e-05
12 5 3.144085998543374e-05
13 5 0.0006957539995967548
14 5 0.0020961523763930157
15 5 0.0011088884992590507
0 6 0.005596248812764514
1 6 0.008815370147546868
2 6 0.019597364311453674
3 6 0.06644398857519163
4 6 0.13530283225207526
5 6 0.070136404406749
6 6 0.018211310646584863
7 6 0.006562209208054123
8 6 0.00710516234251061
9 6 0.005001658171113684
10 6 0.004243203673941607
11 6 0.00887089207234734
12 6 0.0033771227942864575
13 6 0.005823183421357544
14 6 0.0063442323724712
15 6 0.004685577941583004
0 7 0.011218824246129501
1 7 0.015327201356342454
2 7 0.025118291067656614
3 7 0.033226303017389214
4 7 0.03883879694829553
5 7 0.035321654568946245
6 7 0.03024149529413022
7 7 0.028895082003767083
8 7 0.028100047507040295
9 7 0.024197272721749815
10 7 0.015394290246745136
11 7 0.011304910094136514
12 7 0.008850214353039417
13 7 0.009901299485555574
14 7 0.011414431742544313
15 7 0.011960698879330753


==> data/R2015046_oh_7.txt <==
x y C
0 0 0.0005360047038239949
1 0 0.000297165491433067
2 0 0.00015731155628892805
3 0 0.00012742935308455617
4 0 0.00014030693868934528
5 0 0.00024202448180020496
6 0 0.000244557801401392
7 0 0.00024103238804655986
8 0 0.0001497106076973856
9 0 8.964286884516124e-05
10 0 7.35804345902124e-05
11 0 7.370520235749872e-05
12 0 0.00013621906125405085
13 0 0.00017089259437651582
14 0 0.0003245888819340671
15 0 0.0005313707296121527
0 1 0.006948566623278496
1 1 0.004281122393363971
2 1 0.0017172611300004155
3 1 0.0008447368676690907
4 1 0.001049958918075709
5 1 0.001250698000788495
6 1 0.000976814326021084
7 1 0.0007749966599190658
8 1 0.0005239859957440462
9 1 0.00037160108739834355
10 1 0.00017483336139899138
11 1 9.285940775237387e-05
12 1 0.00020538197191427145
13 1 0.00031718665129154
14 1 0.000533330684466213
15 1 0.0023953037778976206
0 2 0.005317159112543724
1 2 0.011858760955668398
2 2 0.012362219163563585
3 2 0.0026420278742058027
4 2 0.0012172446959595636
5 2 0.0018098610116642792
6 2 0.0030199439839816303
7 2 0.0020524295684519393
8 2 0.000511945289186155
9 2 0.0001503489448775807
10 2 0.0002971406864237935
11 2 0.0002511021976452165
12 2 9.780708544048408e-05
13 2 6.972846318962292e-05
14 2 0.00015428595583887945
15 2 0.001923969991943596
0 3 0.0007149132699401825
1 3 0.003589167204015787
2 3 0.029461395690521665
3 3 0.011234550173854028
4 3 0.0025685509069339374
5 3 0.003729843716996608
6 3 0.004673925649478508
7 3 0.0035539001178826585
8 3 0.0002629162210881497
9 3 0.00023166256684244613
10 3 0.0002699286031743419
11 3 0.00019883133553402231
12 3 8.766720878855151e-05
13 3 0.00010200491311875622
14 3 0.00011050790998814376
15 3 0.0002748232943541654
0 4 0.0003327421476230512
1 4 0.0010205953700516473
2 4 0.017465351277849765
3 4 0.05230230786293596
4 4 0.0175172491296188
5 4 0.0071777587548931005
6 4 0.003726444472096348
7 4 0.0007705046377891407
8 4 0.0003156549898754935
9 4 0.00016511855002409833
10 4 0.0002606834620689139
11 4 0.00019909326206089513
12 4 0.00013092011238090469
13 4 0.00015029634251468083
14 4 0.00018934085767296338
15 4 0.0003085298360094862
0 5 0.0007744679449337426
1 5 0.0013454291612061426
2 5 0.00850429039424538
3 5 0.06152038308482448
4 5 0.10213035223900305
5 5 0.03092152518107483
6 5 0.0038417358875753654
7 5 0.0009492958369289821
8 5 0.0004622877622767967
9 5 0.00034444098789245925
10 5 0.00019467810792380227
11 5 0.00023840180428823056
12 5 0.00045596861736885174
13 5 0.0016258698842125331
14 5 0.0023959762002033406
15 5 0.0010340726847387182
0 6 0.004295271711456734
1 6 0.00655751201728952
2 6 0.01741578500167042
3 6 0.08489079460666746
4 6 0.23331045617810847
5 6 0.10344218253106575
6 6 0.031348254282319535
7 6 0.00983827659214397
8 6 0.005207376586227617
9 6 0.00453924691594007
10 6 0.007877358318413854
11 6 0.013619097529348772
12 6 0.006936438387466805
13 6 0.009753346696218976
14 6 0.0146993999815587
15 6 0.008124173782593117
0 7 0.017031725384228
1 7 0.022416882478589827
2 7 0.0371116230729462
3 7 0.059887238385323276
4 7 0.0726964002799347
5 7 0.06063584440766265
6 7 0.05348497974050317
7 7 0.04934778178749581
8 7 0.04474577989016016
9 7 0.03857760567979495
10 7 0.02466955623730577
11 7 0.019264408149774603
12 7 0.017681711397352674
13 7 0.0247782813292986
14 7 0.033150656734566734
15 7 0.021297445413492128


==> data/R2015046_oh_8.txt <==
x y C
0 0 6.71143975722686e-05
1 0 8.933870473957023e-05
2 0 8.702925401269138e-05
3 0 8.154400291166833e-05
4 0 0.00010731016656200044
5 0 0.00011819804364388811
6 0 9.881439718249716e-05
7 0 8.265656460256548e-05
8 0 5.8994154959798795e-05
9 0 5.901937305575761e-05
10 0 3.600436446489491e-05
11 0 3.107072185320725e-05
12 0 1.9105161432124864e-05
13 0 1.437565681143336e-05
14 0 2.5824158781192806e-05
15 0 2.9532344912428074e-05
0 1 0.0013171245686018713
1 1 0.000937356816873726
2 1 0.0005843236732372285
3 1 0.00031504194957385375
4 1 0.0003518782168864749
5 1 0.0004852102621133285
6 1 0.0004594595745475477
7 1 0.0004680024279228041
8 1 0.00021808877623732964
9 1 0.00020280963749512882
10 1 0.00013965832467759663
11 1 7.433120402297827e-05
12 1 3.0704110629117144e-05
13 1 2.797817099501006e-05
14 1 6.0727390188453586e-05
15 1 0.0003153493097932611
0 2 0.0021837643962131707
1 2 0.004287161938711254
2 2 0.0029509484911417806
3 2 0.000478283397156157
4 2 0.00035436724829290123
5 2 0.0007842533598862227
6 2 0.0023973897926966715
7 2 0.002510595577337592
8 2 0.0004765432518365358
9 2 0.00021818122049896839
10 2 0.00021840464257215486
11 2 0.0001479922210885207
12 2 0.00014827102618361247
13 2 0.00011330358317556786
14 2 0.0004905707004821878
15 2 0.001914643223086206
0 3 0.00472105402768297
1 3 0.01017014619033737
2 3 0.01435274001912262
3 3 0.0023141371636456465
4 3 0.0008514100641259834
5 3 0.002278351113494691
6 3 0.0035598212774357874
7 3 0.0031429774609544893
8 3 0.0004339399895576782
9 3 0.000252244751654474
10 3 0.00023251877357160426
11 3 0.00011429815570015447
12 3 0.00014814824401957418
13 3 0.000270483032138178
14 3 0.00047573409991838017
15 3 0.0017992929279555879
0 4 0.002059828517624845
1 4 0.010696710830633172
2 4 0.03454327464522348
3 4 0.026433352875106664
4 4 0.0066107722896696555
5 4 0.004934979394476513
6 4 0.004337947877102513
7 4 0.0008229934185085982
8 4 0.0002491210232789961
9 4 0.00020074424260030631
10 4 0.0003228693936008657
11 4 0.0006331789736679502
12 4 0.0005967940520060356
13 4 0.0005414023929932975
14 4 0.001162844036169039
15 4 0.001616319989991129
0 5 0.002647840784405582
1 5 0.005844727906269202
2 5 0.0280171522679572
3 5 0.0817102988102247
4 5 0.08064465832400973
5 5 0.028875481564280076
6 5 0.006010413737384727
7 5 0.0009549044659952684
8 5 0.0003101113086831161
9 5 0.0002802669843156925
10 5 0.0003666395828960733
11 5 0.0006735665863511522
12 5 0.0012552962977714162
13 5 0.0035528513969042353
14 5 0.003936503924127949
15 5 0.0029495292290901303
0 6 0.0032744652132679366
1 6 0.005855404416881646
2 6 0.014483540557688619
3 6 0.10895051233447983
4 6 0.249377440129035
5 6 0.12030728372627127
6 6 0.03461929071745693
7 6 0.0072391628638753735
8 6 0.0026600472610331842
9 6 0.009148641929725717
10 6 0.012454131597028186
11 6 0.018178218768529656
12 6 0.008613431713146644
13 6 0.01771748129880501
14 6 0.019352606555631844
15 6 0.008042553115340042
0 7 0.0211371627273606
1 7 0.027948975138262173
2 7 0.04607263003263342
3 7 0.07707227895239527
4 7 0.131876560114721
5 7 0.1052833814907687
6 7 0.08088778382180396
7 7 0.06553439554284884
8 7 0.060721801765563015
9 7 0.04269219946642272
10 7 0.034828809580920536
11 7 0.024745159273676376
12 7 0.034368627988567324
13 7 0.054553810409147065
14 7 0.045141780237374446
15 7 0.026633418230953162


==> data/R2015046_stats.txt <==
bottleneck: p01=-0.2512 p99=0.5887
global patient oh p01=0.0000 p99=0.1043
global patient vf(xz) p01=0.0000 p99=2.3050


==> data/R2015046_vf_00_to_05.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.04 0.17 0.18 
52 34 0.31 1.45 1.48 
52 37 0.32 2.08 2.10 
52 40 0.10 1.69 1.69 
52 43 0.00 0.87 0.87 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.06 0.30 0.30 
55 37 0.33 1.87 1.90 
55 40 0.63 4.02 4.07 
55 43 0.68 4.44 4.49 
55 46 0.73 4.67 4.73 
55 49 0.61 4.59 4.63 
55 52 0.27 4.04 4.05 
55 55 -0.12 3.20 3.20 
55 58 -0.44 2.49 2.53 
55 61 -0.39 1.48 1.53 
55 64 -0.23 1.80 1.82 
55 67 -0.22 1.95 1.96 
55 70 -0.26 1.81 1.83 
55 73 -0.24 1.67 1.69 
55 76 -0.16 1.42 1.42 
55 79 -0.07 0.55 0.56 
55 82 -0.10 0.38 0.39 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.31 1.75 1.78 
58 43 0.88 4.47 4.56 
58 46 1.15 5.07 5.19 
58 49 1.12 5.41 5.53 
58 52 0.54 4.75 4.78 
58 55 -0.03 3.74 3.74 
58 58 -0.23 2.79 2.80 
58 61 -0.29 2.39 2.41 
58 64 -0.19 3.03 3.03 
58 67 -0.23 3.52 3.53 
58 70 -0.31 3.24 3.25 
58 73 -0.41 3.05 3.08 
58 76 -0.34 2.43 2.45 
58 79 -0.37 1.73 1.76 
58 82 -0.62 1.08 1.25 
58 85 -0.73 0.74 1.04 
58 88 -0.32 0.26 0.41 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.36 1.99 2.02 
61 46 0.94 4.90 4.99 
61 49 1.07 5.44 5.54 
61 52 0.75 5.05 5.11 
61 55 0.27 3.93 3.94 
61 58 -0.03 2.88 2.88 
61 61 -0.10 2.63 2.64 
61 64 -0.16 3.25 3.25 
61 67 -0.09 3.79 3.79 
61 70 -0.06 3.45 3.45 
61 73 -0.09 3.14 3.14 
61 76 -0.22 2.45 2.46 
61 79 -0.44 1.77 1.82 
61 82 -0.64 1.18 1.34 
61 85 -0.85 1.02 1.33 
61 88 -1.09 0.96 1.45 
61 91 -0.58 0.72 0.92 
61 94 -0.27 0.31 0.42 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.39 2.63 2.66 
64 49 0.73 4.98 5.03 
64 52 0.69 4.83 4.88 
64 55 0.59 3.96 4.00 
64 58 0.15 2.92 2.92 
64 61 -0.19 2.72 2.73 
64 64 -0.13 3.41 3.41 
64 67 0.07 3.78 3.78 
64 70 -0.02 3.37 3.37 
64 73 -0.11 3.03 3.04 
64 76 -0.17 2.40 2.40 
64 79 -0.33 1.82 1.85 
64 82 -0.38 1.48 1.53 
64 85 -0.56 1.30 1.42 
64 88 -0.82 1.22 1.46 
64 91 -0.83 1.27 1.52 
64 94 -0.87 1.08 1.39 
64 97 -0.42 0.79 0.90 
64 100 -0.08 0.71 0.71 
64 103 -0.01 0.49 0.49 
64 106 -0.01 0.05 0.05 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.17 1.51 1.52 
67 49 0.49 4.70 4.72 
67 52 0.49 4.76 4.78 
67 55 0.42 4.14 4.16 
67 58 0.05 3.01 3.01 
67 61 -0.16 2.72 2.72 
67 64 0.02 3.26 3.26 
67 67 0.11 3.67 3.68 
67 70 0.04 3.47 3.47 
67 73 -0.09 3.09 3.09 
67 76 -0.16 2.38 2.39 
67 79 -0.30 1.87 1.89 
67 82 -0.34 1.75 1.78 
67 85 -0.36 1.60 1.64 
67 88 -0.54 1.46 1.55 
67 91 -0.69 1.42 1.58 
67 94 -0.68 1.09 1.28 
67 97 -0.29 1.04 1.07 
67 100 0.15 1.12 1.13 
67 103 0.14 0.78 0.79 
67 106 -0.04 0.32 0.32 
67 109 -0.06 0.05 0.08 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.00 -0.00 0.00 
70 49 0.31 4.09 4.11 
70 52 0.31 4.80 4.81 
70 55 0.09 4.40 4.41 
70 58 -0.34 3.02 3.04 
70 61 -0.39 2.54 2.57 
70 64 0.01 3.10 3.10 
70 67 0.16 3.45 3.45 
70 70 0.18 3.52 3.53 
70 73 0.00 3.20 3.20 
70 76 -0.13 2.46 2.46 
70 79 -0.23 2.02 2.04 
70 82 -0.21 2.00 2.01 
70 85 -0.20 1.83 1.84 
70 88 -0.39 1.73 1.77 
70 91 -0.49 1.62 1.69 
70 94 -0.35 1.34 1.38 
70 97 -0.07 1.11 1.11 
70 100 0.14 1.16 1.16 
70 103 0.23 0.92 0.95 
70 106 0.07 0.47 0.47 
70 109 -0.27 0.24 0.36 
70 112 -0.25 0.10 0.27 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.14 2.54 2.54 
73 52 0.21 4.75 4.75 
73 55 0.09 4.48 4.48 
73 58 -0.34 3.09 3.11 
73 61 -0.49 2.64 2.69 
73 64 -0.03 3.11 3.11 
73 67 0.23 3.51 3.52 
73 70 0.27 3.57 3.58 
73 73 0.08 3.42 3.42 
73 76 -0.12 2.65 2.65 
73 79 -0.20 2.17 2.18 
73 82 -0.19 2.08 2.09 
73 85 -0.03 2.14 2.14 
73 88 -0.22 1.95 1.96 
73 91 -0.25 1.92 1.93 
73 94 0.03 1.72 1.72 
73 97 0.09 1.28 1.28 
73 100 0.06 1.17 1.17 
73 103 0.15 0.96 0.97 
73 106 -0.03 0.63 0.63 
73 109 -0.34 0.29 0.45 
73 112 -0.42 0.21 0.47 
73 115 -0.29 0.08 0.30 
73 118 -0.03 0.00 0.03 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.06 1.51 1.51 
76 52 0.15 4.65 4.65 
76 55 0.09 4.44 4.44 
76 58 -0.21 3.15 3.15 
76 61 -0.39 2.64 2.67 
76 64 -0.01 3.18 3.18 
76 67 0.23 3.53 3.53 
76 70 0.31 3.53 3.54 
76 73 0.11 3.51 3.51 
76 76 -0.02 2.66 2.66 
76 79 -0.09 2.24 2.24 
76 82 0.01 2.18 2.18 
76 85 0.19 2.03 2.04 
76 88 0.17 1.88 1.89 
76 91 0.05 1.97 1.97 
76 94 0.23 1.84 1.85 
76 97 0.12 1.42 1.42 
76 100 -0.06 1.26 1.26 
76 103 -0.06 1.18 1.18 
76 106 -0.08 0.80 0.81 
76 109 -0.18 0.35 0.40 
76 112 -0.22 0.37 0.44 
76 115 -0.18 0.15 0.24 
76 118 -0.19 -0.03 0.20 
76 121 -0.03 -0.01 0.04 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.09 2.47 2.47 
79 52 0.13 4.57 4.57 
79 55 0.07 4.25 4.25 
79 58 -0.19 3.06 3.06 
79 61 -0.26 2.52 2.53 
79 64 0.10 3.09 3.09 
79 67 0.34 3.43 3.45 
79 70 0.34 3.41 3.43 
79 73 0.25 3.12 3.13 
79 76 0.15 2.48 2.49 
79 79 0.12 2.15 2.15 
79 82 0.22 1.83 1.85 
79 85 0.25 1.77 1.79 
79 88 0.14 1.78 1.78 
79 91 0.05 1.91 1.91 
79 94 0.15 1.73 1.74 
79 97 0.12 1.28 1.28 
79 100 -0.07 1.28 1.28 
79 103 -0.18 1.31 1.33 
79 106 -0.09 0.98 0.99 
79 109 -0.05 0.52 0.52 
79 112 -0.10 0.44 0.45 
79 115 -0.09 0.21 0.23 
79 118 -0.13 -0.03 0.14 
79 121 -0.29 -0.01 0.29 
79 124 -0.05 0.00 0.05 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.12 2.94 2.95 
82 52 0.14 4.53 4.53 
82 55 0.03 4.02 4.02 
82 58 -0.19 2.81 2.82 
82 61 -0.09 2.51 2.52 
82 64 0.30 3.02 3.04 
82 67 0.51 3.44 3.48 
82 70 0.44 3.41 3.44 
82 73 0.37 2.81 2.83 
82 76 0.14 2.08 2.08 
82 79 0.13 1.79 1.80 
82 82 0.15 1.49 1.50 
82 85 0.16 1.51 1.52 
82 88 0.07 1.67 1.68 
82 91 -0.00 1.88 1.88 
82 94 0.04 1.66 1.66 
82 97 0.07 1.17 1.17 
82 100 0.05 1.17 1.17 
82 103 -0.11 1.21 1.22 
82 106 -0.14 0.84 0.85 
82 109 0.06 0.58 0.59 
82 112 -0.07 0.53 0.53 
82 115 -0.15 0.28 0.32 
82 118 -0.13 0.24 0.28 
82 121 -0.34 0.19 0.39 
82 124 -0.24 0.01 0.24 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 0.26 4.37 4.38 
85 52 0.24 4.51 4.51 
85 55 0.17 3.92 3.93 
85 58 -0.12 2.68 2.68 
85 61 -0.10 2.43 2.43 
85 64 0.50 3.08 3.12 
85 67 0.68 3.45 3.52 
85 70 0.58 3.41 3.46 
85 73 0.32 2.60 2.62 
85 76 0.10 1.86 1.86 
85 79 0.18 1.47 1.48 
85 82 0.25 1.41 1.43 
85 85 0.12 1.49 1.50 
85 88 -0.04 1.60 1.60 
85 91 -0.03 1.87 1.87 
85 94 0.01 1.64 1.64 
85 97 0.06 1.21 1.21 
85 100 0.04 1.18 1.18 
85 103 -0.09 1.16 1.16 
85 106 -0.04 0.88 0.88 
85 109 -0.06 0.62 0.62 
85 112 -0.09 0.69 0.69 
85 115 -0.08 0.55 0.56 
85 118 0.03 0.51 0.51 
85 121 0.01 0.39 0.40 
85 124 -0.19 0.17 0.25 
85 127 -0.15 0.04 0.15 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.04 0.47 0.48 
88 49 0.37 4.39 4.41 
88 52 0.43 4.51 4.53 
88 55 0.44 4.00 4.02 
88 58 0.17 2.87 2.88 
88 61 -0.13 2.56 2.56 
88 64 0.35 2.96 2.98 
88 67 0.92 3.51 3.63 
88 70 0.76 3.50 3.59 
88 73 0.39 2.65 2.68 
88 76 0.30 1.85 1.87 
88 79 0.24 1.51 1.53 
88 82 0.21 1.50 1.52 
88 85 0.13 1.44 1.45 
88 88 0.06 1.57 1.57 
88 91 0.03 1.83 1.83 
88 94 0.07 1.67 1.67 
88 97 0.08 1.34 1.34 
88 100 0.01 1.27 1.27 
88 103 -0.09 1.15 1.15 
88 106 -0.01 1.00 1.00 
88 109 -0.02 0.85 0.85 
88 112 -0.01 0.84 0.84 
88 115 -0.01 0.72 0.72 
88 118 0.19 0.55 0.58 
88 121 0.01 0.52 0.52 
88 124 -0.09 0.39 0.40 
88 127 -0.10 0.17 0.19 
88 130 -0.02 0.03 0.03 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.15 1.43 1.44 
91 49 0.54 4.44 4.47 
91 52 0.72 4.56 4.62 
91 55 0.88 4.03 4.13 
91 58 0.49 2.88 2.92 
91 61 0.15 2.62 2.62 
91 64 0.61 3.08 3.14 
91 67 0.88 3.44 3.56 
91 70 0.84 3.32 3.42 
91 73 0.71 2.57 2.67 
91 76 0.42 1.87 1.92 
91 79 0.25 1.60 1.62 
91 82 0.23 1.47 1.49 
91 85 0.26 1.34 1.37 
91 88 0.26 1.58 1.60 
91 91 0.29 1.89 1.91 
91 94 0.27 1.73 1.75 
91 97 0.14 1.48 1.49 
91 100 0.09 1.31 1.31 
91 103 0.03 1.08 1.08 
91 106 0.04 0.94 0.94 
91 109 -0.01 0.88 0.88 
91 112 0.15 0.88 0.89 
91 115 0.21 0.81 0.84 
91 118 0.27 0.69 0.74 
91 121 0.13 0.56 0.58 
91 124 0.08 0.51 0.51 
91 127 0.14 0.22 0.26 
91 130 0.05 0.03 0.06 
91 133 0.00 -0.01 0.01 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.19 1.43 1.44 
94 49 0.75 4.46 4.53 
94 52 1.10 4.51 4.64 
94 55 1.26 3.87 4.07 
94 58 0.77 3.01 3.11 
94 61 0.24 2.77 2.78 
94 64 0.75 3.01 3.10 
94 67 1.11 3.10 3.29 
94 70 0.95 2.95 3.10 
94 73 0.77 2.41 2.53 
94 76 0.37 1.88 1.92 
94 79 0.22 1.66 1.68 
94 82 0.25 1.17 1.19 
94 85 0.14 0.63 0.64 
94 88 0.34 1.60 1.63 
94 91 0.52 1.83 1.91 
94 94 0.67 1.64 1.78 
94 97 0.37 1.42 1.47 
94 100 0.20 1.34 1.35 
94 103 0.16 1.13 1.14 
94 106 0.00 0.98 0.98 
94 109 -0.08 0.89 0.89 
94 112 0.26 1.00 1.03 
94 115 0.23 0.96 0.98 
94 118 0.33 0.74 0.81 
94 121 0.34 0.69 0.76 
94 124 0.19 0.59 0.62 
94 127 0.12 0.22 0.25 
94 130 0.11 -0.07 0.13 
94 133 0.03 -0.06 0.07 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 0.22 1.40 1.42 
97 49 0.92 4.38 4.48 
97 52 1.38 4.34 4.56 
97 55 1.03 2.90 3.08 
97 58 0.16 1.05 1.06 
97 61 -0.05 1.02 1.02 
97 64 0.19 1.01 1.02 
97 67 0.35 0.97 1.04 
97 70 0.40 1.20 1.27 
97 73 0.42 1.31 1.37 
97 76 0.28 1.32 1.35 
97 79 0.09 0.58 0.58 
97 82 0.00 -0.00 0.00 
97 85 0.00 -0.00 0.00 
97 88 0.13 0.54 0.55 
97 91 0.20 0.58 0.61 
97 94 0.37 0.89 0.96 
97 97 0.33 1.46 1.50 
97 100 0.22 1.27 1.29 
97 103 0.21 1.05 1.07 
97 106 -0.07 1.00 1.00 
97 109 -0.11 0.94 0.95 
97 112 0.13 1.05 1.05 
97 115 0.34 0.91 0.97 
97 118 0.48 0.65 0.81 
97 121 0.50 0.62 0.80 
97 124 0.38 0.49 0.61 
97 127 0.21 0.18 0.28 
97 130 0.18 -0.06 0.19 
97 133 0.14 0.00 0.14 
97 136 0.03 0.00 0.03 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.00 -0.00 0.00 
100 46 0.22 1.34 1.35 
100 49 0.92 4.10 4.21 
100 52 1.08 3.17 3.35 
100 55 0.17 0.41 0.45 
100 58 0.00 -0.00 0.00 
100 61 0.00 -0.00 0.00 
100 64 0.00 -0.00 0.00 
100 67 0.00 -0.00 0.00 
100 70 0.00 -0.00 0.00 
100 73 0.00 -0.00 0.00 
100 76 0.00 -0.00 0.00 
100 79 0.00 -0.00 0.00 
100 82 0.00 -0.00 0.00 
100 85 0.00 -0.00 0.00 
100 88 0.00 -0.00 0.00 
100 91 0.00 -0.00 0.00 
100 94 0.04 0.17 0.17 
100 97 0.14 0.93 0.94 
100 100 0.17 1.30 1.31 
100 103 0.09 1.12 1.13 
100 106 -0.12 1.11 1.12 
100 109 -0.09 1.09 1.09 
100 112 0.11 1.08 1.09 
100 115 0.37 0.89 0.96 
100 118 0.58 0.51 0.77 
100 121 0.65 0.42 0.77 
100 124 0.59 0.35 0.68 
100 127 0.40 0.24 0.47 
100 130 0.25 0.14 0.28 
100 133 0.14 0.09 0.17 
100 136 0.02 0.01 0.02 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.00 -0.00 0.00 
103 46 0.00 -0.00 0.00 
103 49 0.45 2.12 2.16 
103 52 0.12 0.42 0.44 
103 55 0.00 -0.00 0.00 
103 58 0.00 -0.00 0.00 
103 61 0.00 -0.00 0.00 
103 64 0.00 -0.00 0.00 
103 67 0.00 -0.00 0.00 
103 70 0.00 -0.00 0.00 
103 73 0.00 -0.00 0.00 
103 76 0.00 -0.00 0.00 
103 79 0.00 -0.00 0.00 
103 82 0.00 -0.00 0.00 
103 85 0.00 -0.00 0.00 
103 88 0.00 -0.00 0.00 
103 91 0.00 -0.00 0.00 
103 94 0.00 -0.00 0.00 
103 97 0.00 -0.00 0.00 
103 100 0.20 1.21 1.22 
103 103 0.21 1.30 1.32 
103 106 -0.02 1.06 1.06 
103 109 -0.14 1.01 1.02 
103 112 0.17 1.03 1.04 
103 115 0.45 0.64 0.79 
103 118 0.55 0.14 0.57 
103 121 0.51 0.16 0.54 
103 124 0.21 0.10 0.23 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 0.00 -0.00 0.00 
106 49 0.00 -0.00 0.00 
106 52 0.00 -0.00 0.00 
106 55 0.00 -0.00 0.00 
106 58 0.00 -0.00 0.00 
106 61 0.00 -0.00 0.00 
106 64 0.00 -0.00 0.00 
106 67 0.00 -0.00 0.00 
106 70 0.00 -0.00 0.00 
106 73 0.00 -0.00 0.00 
106 76 0.00 -0.00 0.00 
106 79 0.00 -0.00 0.00 
106 82 0.00 -0.00 0.00 
106 85 0.00 -0.00 0.00 
106 88 0.00 -0.00 0.00 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 0.00 -0.00 0.00 
106 100 0.20 0.94 0.96 
106 103 0.29 1.32 1.35 
106 106 0.03 1.04 1.04 
106 109 -0.19 0.86 0.88 
106 112 0.22 0.89 0.92 
106 115 0.44 0.60 0.74 
106 118 0.37 0.19 0.42 
106 121 0.00 -0.00 0.00 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 0.00 -0.00 0.00 
109 58 0.00 -0.00 0.00 
109 61 0.00 -0.00 0.00 
109 64 0.00 -0.00 0.00 
109 67 0.00 -0.00 0.00 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.00 -0.00 0.00 
109 79 0.00 -0.00 0.00 
109 82 0.00 -0.00 0.00 
109 85 0.00 -0.00 0.00 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 0.00 -0.00 0.00 
109 100 0.04 0.16 0.16 
109 103 0.20 0.73 0.76 
109 106 0.05 0.37 0.38 
109 109 0.00 -0.00 0.00 
109 112 0.00 -0.00 0.00 
109 115 0.05 0.13 0.14 
109 118 0.10 0.13 0.17 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 0.00 -0.00 0.00 
112 100 0.00 -0.00 0.00 
112 103 0.00 -0.00 0.00 
112 106 0.00 -0.00 0.00 
112 109 0.00 -0.00 0.00 
112 112 0.00 -0.00 0.00 
112 115 0.00 -0.00 0.00 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.00 -0.00 0.00 
115 106 0.00 -0.00 0.00 
115 109 0.00 -0.00 0.00 
115 112 0.00 -0.00 0.00 
115 115 0.00 -0.00 0.00 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 0.00 -0.00 0.00 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 -0.11 0.16 0.20 
127 130 -0.22 0.30 0.37 
127 133 -0.19 0.35 0.40 
127 136 -0.02 0.22 0.22 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 -0.22 0.46 0.52 
130 124 -0.64 1.10 1.27 
130 127 -0.49 0.75 0.90 
130 130 -0.42 0.53 0.68 
130 133 -0.19 0.52 0.55 
130 136 0.16 0.33 0.36 
130 139 0.11 0.12 0.16 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 -0.46 0.98 1.08 
133 124 -0.65 0.91 1.12 
133 127 -0.49 0.58 0.77 
133 130 -0.37 0.44 0.57 
133 133 -0.14 0.39 0.41 
133 136 0.21 0.16 0.26 
133 139 0.21 0.12 0.25 
133 142 0.02 0.01 0.02 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 -0.05 0.14 0.15 
136 121 -0.55 1.30 1.41 
136 124 -0.42 0.87 0.96 
136 127 -0.39 0.64 0.75 
136 130 -0.32 0.28 0.43 
136 133 -0.01 0.17 0.17 
136 136 0.31 0.04 0.31 
136 139 0.33 0.06 0.34 
136 142 0.07 0.01 0.07 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 -0.09 0.49 0.50 
139 100 -0.22 0.72 0.75 
139 103 -0.23 0.55 0.59 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 -0.04 0.11 0.12 
139 118 -0.24 0.85 0.88 
139 121 -0.29 1.13 1.16 
139 124 -0.20 0.99 1.01 
139 127 -0.20 0.74 0.77 
139 130 -0.06 0.32 0.33 
139 133 0.21 0.19 0.29 
139 136 0.32 0.01 0.32 
139 139 0.27 -0.01 0.27 
139 142 0.07 -0.01 0.07 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 -0.03 0.13 0.13 
142 97 -0.25 1.15 1.17 
142 100 -0.34 1.19 1.23 
142 103 -0.37 0.98 1.04 
142 106 -0.10 0.59 0.60 
142 109 -0.03 0.33 0.33 
142 112 -0.10 0.42 0.43 
142 115 -0.22 0.78 0.81 
142 118 -0.09 0.93 0.94 
142 121 -0.07 1.10 1.10 
142 124 -0.06 0.89 0.89 
142 127 0.06 0.58 0.59 
142 130 0.23 0.39 0.45 
142 133 0.40 0.15 0.43 
142 136 0.43 -0.10 0.45 
142 139 0.22 -0.08 0.24 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 -0.21 0.95 0.97 
145 82 -0.42 1.63 1.68 
145 85 -0.05 0.17 0.18 
145 88 0.00 -0.00 0.00 
145 91 -0.06 0.31 0.32 
145 94 -0.13 0.66 0.68 
145 97 -0.19 1.11 1.13 
145 100 -0.22 1.18 1.20 
145 103 -0.30 1.05 1.09 
145 106 -0.11 0.89 0.90 
145 109 0.03 0.79 0.79 
145 112 0.05 0.75 0.75 
145 115 0.11 0.78 0.79 
145 118 0.21 0.73 0.76 
145 121 0.28 0.79 0.84 
145 124 0.27 0.54 0.61 
145 127 0.22 0.45 0.50 
145 130 0.39 0.28 0.48 
145 133 0.57 0.02 0.57 
145 136 0.46 -0.20 0.50 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 -0.06 0.41 0.42 
148 79 -0.30 1.64 1.67 
148 82 -0.38 1.50 1.55 
148 85 -0.20 0.83 0.85 
148 88 0.00 -0.00 0.00 
148 91 -0.17 0.99 1.00 
148 94 -0.24 1.29 1.31 
148 97 -0.20 1.09 1.11 
148 100 -0.20 1.21 1.23 
148 103 -0.24 1.15 1.17 
148 106 -0.03 0.91 0.91 
148 109 0.11 0.74 0.75 
148 112 0.32 0.68 0.75 
148 115 0.47 0.55 0.73 
148 118 0.41 0.55 0.68 
148 121 0.51 0.58 0.77 
148 124 0.51 0.50 0.71 
148 127 0.35 0.39 0.53 
148 130 0.42 0.07 0.43 
148 133 0.58 -0.16 0.60 
148 136 0.33 -0.13 0.35 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 -0.11 0.62 0.63 
151 73 -0.34 1.72 1.76 
151 76 -0.25 1.75 1.77 
151 79 -0.19 1.68 1.69 
151 82 -0.19 1.55 1.56 
151 85 -0.18 1.48 1.49 
151 88 -0.11 0.65 0.66 
151 91 -0.28 1.30 1.33 
151 94 -0.26 1.32 1.35 
151 97 -0.22 1.22 1.24 
151 100 -0.35 1.29 1.33 
151 103 -0.30 1.22 1.26 
151 106 0.08 0.91 0.92 
151 109 0.24 0.74 0.78 
151 112 0.39 0.66 0.77 
151 115 0.45 0.55 0.71 
151 118 0.49 0.56 0.75 
151 121 0.63 0.57 0.85 
151 124 0.59 0.33 0.68 
151 127 0.40 0.11 0.41 
151 130 0.48 -0.06 0.48 
151 133 0.51 -0.10 0.52 
151 136 0.15 -0.02 0.15 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 -0.14 1.03 1.04 
154 70 -0.41 2.79 2.82 
154 73 -0.44 2.77 2.81 
154 76 -0.28 1.98 2.00 
154 79 -0.23 1.67 1.68 
154 82 -0.10 1.59 1.59 
154 85 -0.10 1.45 1.46 
154 88 -0.24 1.39 1.41 
154 91 -0.36 1.29 1.34 
154 94 -0.40 1.28 1.34 
154 97 -0.35 1.21 1.25 
154 100 -0.30 1.20 1.24 
154 103 -0.06 1.05 1.05 
154 106 0.27 0.82 0.86 
154 109 0.24 0.71 0.75 
154 112 0.30 0.72 0.78 
154 115 0.42 0.61 0.74 
154 118 0.57 0.49 0.75 
154 121 0.69 0.44 0.81 
154 124 0.58 0.11 0.59 
154 127 0.53 -0.07 0.53 
154 130 0.51 -0.03 0.51 
154 133 0.26 -0.02 0.26 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 -0.02 1.59 1.59 
157 52 -0.14 2.56 2.57 
157 55 -0.14 1.30 1.30 
157 58 0.00 -0.00 0.00 
157 61 0.00 -0.00 0.00 
157 64 -0.11 1.34 1.35 
157 67 -0.31 3.15 3.16 
157 70 -0.15 3.38 3.38 
157 73 -0.30 2.95 2.96 
157 76 -0.34 2.14 2.17 
157 79 -0.20 1.77 1.78 
157 82 -0.11 1.60 1.60 
157 85 -0.08 1.42 1.42 
157 88 -0.17 1.39 1.40 
157 91 -0.43 1.35 1.42 
157 94 -0.49 1.25 1.35 
157 97 -0.49 0.99 1.11 
157 100 -0.21 1.03 1.05 
157 103 0.08 0.98 0.99 
157 106 0.30 0.83 0.88 
157 109 0.27 0.74 0.79 
157 112 0.30 0.65 0.72 
157 115 0.52 0.63 0.82 
157 118 0.82 0.51 0.97 
157 121 0.94 0.48 1.06 
157 124 0.78 0.23 0.81 
157 127 0.54 -0.08 0.55 
157 130 0.45 -0.05 0.45 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 1.59 1.59 
160 52 -0.09 3.85 3.85 
160 55 -0.23 3.82 3.82 
160 58 -0.06 2.98 2.98 
160 61 -0.10 2.87 2.87 
160 64 -0.13 2.93 2.94 
160 67 0.06 3.07 3.07 
160 70 0.00 3.19 3.19 
160 73 -0.31 2.82 2.84 
160 76 -0.34 2.25 2.28 
160 79 -0.19 1.90 1.91 
160 82 -0.12 1.66 1.66 
160 85 0.01 1.45 1.45 
160 88 -0.07 1.60 1.60 
160 91 -0.27 1.69 1.71 
160 94 -0.33 1.27 1.32 
160 97 -0.34 0.82 0.89 
160 100 -0.14 0.95 0.96 
160 103 0.07 0.89 0.89 
160 106 0.32 0.78 0.84 
160 109 0.39 0.73 0.83 
160 112 0.39 0.59 0.71 
160 115 0.58 0.51 0.77 
160 118 0.97 0.58 1.13 
160 121 1.10 0.54 1.23 
160 124 0.93 0.26 0.96 
160 127 0.68 0.03 0.68 
160 130 0.30 0.01 0.30 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.00 -0.00 0.00 
163 46 0.00 -0.00 0.00 
163 49 0.02 0.79 0.79 
163 52 0.10 3.76 3.76 
163 55 0.09 3.72 3.72 
163 58 0.05 2.77 2.77 
163 61 -0.15 2.46 2.46 
163 64 -0.21 2.51 2.52 
163 67 -0.12 2.77 2.77 
163 70 -0.27 2.84 2.86 
163 73 -0.40 2.63 2.66 
163 76 -0.39 2.29 2.32 
163 79 -0.17 1.95 1.96 
163 82 -0.04 1.63 1.63 
163 85 0.04 1.56 1.56 
163 88 -0.01 1.72 1.72 
163 91 -0.15 1.62 1.62 
163 94 -0.19 1.23 1.25 
163 97 -0.11 0.80 0.80 
163 100 0.06 0.86 0.86 
163 103 0.14 1.00 1.00 
163 106 0.34 0.89 0.96 
163 109 0.59 0.76 0.96 
163 112 0.62 0.60 0.86 
163 115 0.77 0.42 0.88 
163 118 1.15 0.55 1.27 
163 121 1.27 0.56 1.38 
163 124 1.08 0.26 1.11 
163 127 0.71 0.09 0.71 
163 130 0.07 0.01 0.07 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 0.00 -0.00 0.00 
166 46 0.00 -0.00 0.00 
166 49 0.00 -0.00 0.00 
166 52 0.21 3.27 3.27 
166 55 0.35 3.68 3.69 
166 58 0.32 2.73 2.75 
166 61 -0.02 2.30 2.30 
166 64 -0.34 2.44 2.46 
166 67 -0.52 2.65 2.70 
166 70 -0.67 2.76 2.84 
166 73 -0.57 2.46 2.53 
166 76 -0.48 2.18 2.23 
166 79 -0.24 1.96 1.97 
166 82 -0.05 1.65 1.66 
166 85 0.04 1.57 1.57 
166 88 0.05 1.70 1.70 
166 91 -0.05 1.56 1.57 
166 94 -0.07 1.32 1.32 
166 97 -0.01 0.87 0.87 
166 100 0.06 0.79 0.80 
166 103 0.25 1.09 1.12 
166 106 0.35 0.89 0.96 
166 109 0.60 0.77 0.97 
166 112 0.86 0.60 1.05 
166 115 1.09 0.38 1.15 
166 118 1.36 0.51 1.45 
166 121 1.42 0.49 1.51 
166 124 1.15 0.28 1.18 
166 127 0.20 0.04 0.21 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 0.00 -0.00 0.00 
169 46 0.00 -0.00 0.00 
169 49 0.00 -0.00 0.00 
169 52 0.17 2.01 2.02 
169 55 0.44 3.65 3.68 
169 58 0.52 2.73 2.78 
169 61 0.33 2.42 2.44 
169 64 -0.10 2.57 2.57 
169 67 -0.57 2.82 2.88 
169 70 -0.58 2.81 2.87 
169 73 -0.31 2.53 2.55 
169 76 -0.16 2.04 2.04 
169 79 -0.04 1.81 1.81 
169 82 0.03 1.67 1.68 
169 85 0.05 1.58 1.58 
169 88 -0.03 1.63 1.63 
169 91 -0.07 1.57 1.57 
169 94 0.00 1.34 1.34 
169 97 0.08 1.09 1.09 
169 100 -0.02 1.08 1.08 
169 103 0.17 1.08 1.10 
169 106 0.44 1.03 1.12 
169 109 0.60 0.91 1.09 
169 112 0.91 0.80 1.21 
169 115 1.11 0.40 1.18 
169 118 1.35 0.30 1.38 
169 121 1.39 0.21 1.41 
169 124 0.54 0.07 0.54 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 0.00 -0.00 0.00 
172 46 0.00 -0.00 0.00 
172 49 0.00 -0.00 0.00 
172 52 0.11 1.19 1.20 
172 55 0.41 3.64 3.66 
172 58 0.50 2.70 2.75 
172 61 0.48 2.47 2.52 
172 64 0.32 2.73 2.74 
172 67 0.08 2.95 2.95 
172 70 -0.07 2.82 2.82 
172 73 -0.13 2.58 2.58 
172 76 -0.16 2.01 2.02 
172 79 -0.07 1.82 1.83 
172 82 0.03 1.65 1.65 
172 85 -0.01 1.68 1.68 
172 88 -0.19 1.61 1.62 
172 91 -0.18 1.49 1.50 
172 94 -0.03 1.28 1.28 
172 97 0.01 1.08 1.08 
172 100 0.18 1.13 1.14 
172 103 0.40 1.04 1.11 
172 106 0.59 0.99 1.15 
172 109 0.59 0.96 1.13 
172 112 0.85 0.84 1.19 
172 115 1.09 0.41 1.16 
172 118 1.18 0.22 1.20 
172 121 0.68 0.07 0.68 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.00 -0.00 0.00 
175 43 0.00 -0.00 0.00 
175 46 0.00 -0.00 0.00 
175 49 0.00 -0.00 0.00 
175 52 0.11 1.18 1.18 
175 55 0.34 3.64 3.65 
175 58 0.49 2.83 2.87 
175 61 0.48 2.64 2.68 
175 64 0.41 2.79 2.82 
175 67 0.35 3.01 3.03 
175 70 0.37 2.79 2.82 
175 73 0.11 2.59 2.59 
175 76 -0.10 2.07 2.07 
175 79 0.00 1.77 1.77 
175 82 0.04 1.58 1.58 
175 85 -0.06 1.50 1.50 
175 88 -0.20 1.53 1.54 
175 91 -0.12 1.45 1.46 
175 94 -0.02 1.20 1.20 
175 97 0.07 1.02 1.02 
175 100 0.27 1.03 1.06 
175 103 0.50 0.94 1.07 
175 106 0.61 1.02 1.19 
175 109 0.67 0.82 1.06 
175 112 0.88 0.64 1.09 
175 115 0.94 0.37 1.01 
175 118 0.65 0.19 0.68 
175 121 0.11 0.02 0.12 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 0.00 -0.00 0.00 
178 43 0.00 -0.00 0.00 
178 46 0.00 -0.00 0.00 
178 49 0.00 -0.00 0.00 
178 52 0.10 1.18 1.19 
178 55 0.31 3.63 3.64 
178 58 0.51 2.90 2.94 
178 61 0.56 2.81 2.87 
178 64 0.53 2.97 3.02 
178 67 0.36 3.00 3.02 
178 70 0.36 2.75 2.77 
178 73 0.32 2.41 2.43 
178 76 0.16 1.92 1.92 
178 79 0.05 1.91 1.91 
178 82 0.06 1.77 1.77 
178 85 -0.05 1.49 1.49 
178 88 -0.18 1.51 1.52 
178 91 -0.01 1.51 1.51 
178 94 0.07 1.17 1.17 
178 97 0.16 0.90 0.92 
178 100 0.51 0.94 1.07 
178 103 0.73 0.93 1.18 
178 106 0.72 0.96 1.20 
178 109 0.79 0.78 1.11 
178 112 0.82 0.58 1.00 
178 115 0.58 0.37 0.69 
178 118 0.09 0.04 0.10 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.00 -0.00 0.00 
181 40 0.00 -0.00 0.00 
181 43 0.00 -0.00 0.00 
181 46 0.00 -0.00 0.00 
181 49 0.00 -0.00 0.00 
181 52 0.23 2.38 2.39 
181 55 0.36 3.68 3.70 
181 58 0.61 2.97 3.04 
181 61 0.86 2.80 2.93 
181 64 0.92 2.90 3.05 
181 67 0.69 2.83 2.91 
181 70 0.66 2.59 2.67 
181 73 0.66 2.21 2.30 
181 76 0.37 1.94 1.98 
181 79 0.02 2.01 2.01 
181 82 0.06 1.79 1.79 
181 85 0.02 1.49 1.49 
181 88 -0.03 1.44 1.44 
181 91 0.03 1.41 1.41 
181 94 0.06 1.15 1.15 
181 97 0.23 0.69 0.72 
181 100 0.56 0.77 0.95 
181 103 0.56 0.98 1.13 
181 106 0.63 0.85 1.06 
181 109 0.52 0.53 0.74 
181 112 0.22 0.19 0.30 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.00 -0.00 0.00 
184 40 0.00 -0.00 0.00 
184 43 0.00 -0.00 0.00 
184 46 0.00 -0.00 0.00 
184 49 0.04 0.38 0.38 
184 52 0.35 3.27 3.29 
184 55 0.53 3.82 3.86 
184 58 0.89 3.10 3.23 
184 61 1.07 2.60 2.81 
184 64 1.29 2.63 2.93 
184 67 1.26 2.46 2.77 
184 70 1.19 2.34 2.63 
184 73 0.94 2.14 2.34 
184 76 0.72 1.90 2.03 
184 79 0.19 1.75 1.76 
184 82 0.03 1.56 1.56 
184 85 0.02 1.39 1.39 
184 88 0.13 1.26 1.26 
184 91 0.21 1.16 1.18 
184 94 0.12 0.96 0.97 
184 97 0.15 0.64 0.66 
184 100 0.40 0.62 0.74 
184 103 0.35 0.53 0.64 
184 106 0.19 0.30 0.35 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.00 -0.00 0.00 
187 43 0.00 -0.00 0.00 
187 46 0.00 -0.00 0.00 
187 49 0.18 1.53 1.54 
187 52 0.46 3.80 3.83 
187 55 0.71 3.85 3.92 
187 58 0.95 2.97 3.11 
187 61 1.16 2.42 2.69 
187 64 1.28 2.46 2.77 
187 67 1.26 2.21 2.54 
187 70 1.24 1.98 2.34 
187 73 1.05 1.74 2.03 
187 76 0.67 1.48 1.63 
187 79 0.04 1.26 1.26 
187 82 -0.03 1.15 1.16 
187 85 0.06 1.01 1.01 
187 88 0.14 0.64 0.66 
187 91 0.16 0.54 0.56 
187 94 0.06 0.45 0.46 
187 97 0.08 0.19 0.21 
187 100 0.09 0.11 0.15 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.09 0.66 0.66 
190 49 0.39 3.37 3.40 
190 52 0.52 3.76 3.80 
190 55 0.82 3.58 3.67 
190 58 0.91 2.72 2.87 
190 61 0.92 2.08 2.28 
190 64 0.69 1.98 2.10 
190 67 0.55 1.44 1.54 
190 70 0.40 0.74 0.84 
190 73 0.21 0.32 0.38 
190 76 0.00 -0.00 0.00 
190 79 0.00 -0.00 0.00 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.11 0.45 0.46 
193 46 0.50 2.22 2.28 
193 49 0.56 2.92 2.98 
193 52 0.45 2.74 2.77 
193 55 0.39 1.91 1.95 
193 58 0.25 0.78 0.82 
193 61 0.25 0.60 0.65 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.05 0.19 0.20 
196 46 0.13 0.43 0.44 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2015046_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.05 -0.29 0.29 
52 40 0.19 -0.84 0.87 
52 43 0.06 -0.27 0.27 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.18 -1.25 1.26 
55 43 0.41 -2.93 2.96 
55 46 0.61 -3.26 3.31 
55 49 0.56 -2.92 2.97 
55 52 0.36 -2.32 2.35 
55 55 0.28 -1.39 1.42 
55 58 0.19 -0.75 0.78 
55 61 0.01 -0.45 0.45 
55 64 -0.08 -0.67 0.68 
55 67 -0.02 -0.81 0.81 
55 70 0.03 -0.75 0.75 
55 73 0.09 -0.55 0.56 
55 76 0.05 -0.35 0.35 
55 79 0.07 -0.10 0.12 
55 82 0.10 -0.03 0.10 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.07 -0.75 0.75 
58 46 0.22 -3.57 3.58 
58 49 0.27 -3.45 3.46 
58 52 0.35 -2.60 2.63 
58 55 0.33 -1.80 1.83 
58 58 0.30 -1.02 1.06 
58 61 0.24 -0.83 0.86 
58 64 0.06 -1.18 1.18 
58 67 0.01 -1.39 1.39 
58 70 0.19 -1.36 1.37 
58 73 0.23 -0.97 1.00 
58 76 0.15 -0.60 0.61 
58 79 0.27 -0.34 0.43 
58 82 0.51 -0.15 0.53 
58 85 0.43 -0.12 0.44 
58 88 0.14 -0.03 0.14 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.01 -0.97 0.97 
61 49 0.01 -3.57 3.57 
61 52 -0.04 -2.59 2.59 
61 55 0.21 -1.96 1.97 
61 58 0.32 -1.24 1.28 
61 61 0.33 -1.07 1.12 
61 64 0.23 -1.31 1.33 
61 67 0.22 -1.48 1.50 
61 70 0.28 -1.54 1.56 
61 73 0.21 -1.19 1.21 
61 76 0.21 -0.70 0.73 
61 79 0.28 -0.41 0.50 
61 82 0.39 -0.35 0.52 
61 85 0.49 -0.23 0.54 
61 88 0.57 -0.21 0.61 
61 91 0.40 -0.18 0.44 
61 94 0.15 -0.05 0.16 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 -0.05 -1.41 1.41 
64 52 -0.26 -2.53 2.55 
64 55 0.08 -1.97 1.97 
64 58 0.25 -1.30 1.32 
64 61 0.29 -1.22 1.25 
64 64 0.26 -1.37 1.39 
64 67 0.28 -1.56 1.58 
64 70 0.28 -1.69 1.71 
64 73 0.27 -1.29 1.31 
64 76 0.18 -0.84 0.86 
64 79 0.15 -0.59 0.61 
64 82 0.25 -0.52 0.58 
64 85 0.40 -0.48 0.62 
64 88 0.59 -0.40 0.71 
64 91 0.58 -0.46 0.74 
64 94 0.65 -0.47 0.80 
64 97 0.42 -0.39 0.57 
64 100 0.23 -0.27 0.35 
64 103 0.35 -0.00 0.35 
64 106 0.06 0.02 0.06 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.00 -0.00 0.00 
67 49 0.00 -0.00 0.00 
67 52 -0.12 -2.57 2.57 
67 55 0.08 -1.98 1.99 
67 58 0.13 -1.28 1.28 
67 61 0.19 -1.15 1.17 
67 64 0.30 -1.46 1.49 
67 67 0.27 -1.72 1.74 
67 70 0.20 -1.79 1.80 
67 73 0.09 -1.41 1.41 
67 76 0.03 -0.88 0.88 
67 79 0.07 -0.69 0.70 
67 82 0.13 -0.81 0.82 
67 85 0.26 -0.77 0.81 
67 88 0.49 -0.68 0.84 
67 91 0.51 -0.83 0.97 
67 94 0.47 -0.84 0.97 
67 97 0.31 -0.83 0.88 
67 100 0.05 -0.63 0.63 
67 103 0.24 -0.04 0.25 
67 106 0.43 0.15 0.46 
67 109 0.09 0.05 0.11 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.00 -0.00 0.00 
70 49 0.00 -0.00 0.00 
70 52 -0.01 -1.16 1.16 
70 55 0.11 -1.94 1.94 
70 58 0.14 -1.19 1.20 
70 61 0.07 -1.12 1.13 
70 64 0.00 -1.47 1.47 
70 67 0.13 -1.74 1.74 
70 70 0.19 -1.75 1.76 
70 73 0.18 -1.49 1.50 
70 76 0.01 -0.96 0.96 
70 79 -0.08 -0.75 0.76 
70 82 -0.02 -0.93 0.93 
70 85 0.13 -0.96 0.97 
70 88 0.28 -1.00 1.04 
70 91 0.46 -1.20 1.29 
70 94 0.27 -1.13 1.16 
70 97 0.13 -0.84 0.85 
70 100 -0.06 -0.68 0.69 
70 103 -0.09 -0.32 0.33 
70 106 0.16 -0.11 0.20 
70 109 0.41 0.10 0.42 
70 112 0.26 0.14 0.30 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.00 -0.00 0.00 
73 52 -0.05 -0.90 0.90 
73 55 0.04 -1.91 1.91 
73 58 0.10 -1.15 1.16 
73 61 0.01 -0.96 0.96 
73 64 -0.17 -1.36 1.37 
73 67 -0.10 -1.74 1.74 
73 70 0.13 -1.89 1.89 
73 73 0.20 -1.66 1.67 
73 76 -0.05 -1.12 1.12 
73 79 -0.09 -0.89 0.89 
73 82 -0.08 -1.00 1.00 
73 85 -0.02 -0.92 0.92 
73 88 0.12 -0.86 0.87 
73 91 0.29 -1.23 1.26 
73 94 0.25 -1.16 1.19 
73 97 0.30 -0.83 0.88 
73 100 0.10 -0.74 0.74 
73 103 0.03 -0.72 0.72 
73 106 0.20 -0.51 0.55 
73 109 0.32 -0.09 0.34 
73 112 0.44 0.14 0.46 
73 115 0.33 0.11 0.35 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.00 -0.00 0.00 
76 52 -0.08 -0.90 0.90 
76 55 -0.00 -1.92 1.92 
76 58 0.16 -1.11 1.12 
76 61 -0.05 -0.89 0.89 
76 64 -0.22 -1.40 1.42 
76 67 -0.14 -1.90 1.90 
76 70 -0.04 -2.05 2.05 
76 73 -0.06 -1.58 1.58 
76 76 -0.08 -1.00 1.00 
76 79 -0.10 -0.89 0.89 
76 82 -0.11 -1.05 1.06 
76 85 -0.11 -1.06 1.06 
76 88 0.01 -1.12 1.12 
76 91 0.11 -1.34 1.35 
76 94 0.26 -1.24 1.27 
76 97 0.45 -0.93 1.03 
76 100 0.40 -0.93 1.01 
76 103 0.22 -0.95 0.98 
76 106 0.05 -0.68 0.68 
76 109 0.20 -0.23 0.31 
76 112 0.41 -0.22 0.47 
76 115 0.40 -0.09 0.41 
76 118 0.30 0.16 0.34 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.00 -0.00 0.00 
79 52 -0.09 -0.85 0.85 
79 55 -0.07 -1.91 1.91 
79 58 0.07 -1.05 1.06 
79 61 -0.16 -0.99 1.00 
79 64 -0.22 -1.59 1.61 
79 67 -0.21 -2.12 2.13 
79 70 -0.26 -2.11 2.12 
79 73 -0.36 -1.42 1.46 
79 76 -0.26 -1.05 1.08 
79 79 -0.29 -0.99 1.03 
79 82 -0.26 -1.12 1.15 
79 85 -0.07 -1.16 1.16 
79 88 -0.01 -1.26 1.26 
79 91 0.14 -1.41 1.42 
79 94 0.38 -1.36 1.41 
79 97 0.44 -0.94 1.04 
79 100 0.38 -0.94 1.02 
79 103 0.34 -0.93 0.99 
79 106 0.17 -0.55 0.57 
79 109 0.16 -0.34 0.38 
79 112 0.17 -0.38 0.42 
79 115 0.07 -0.32 0.32 
79 118 0.15 0.01 0.15 
79 121 0.25 0.31 0.40 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.00 -0.00 0.00 
82 52 -0.06 -0.80 0.80 
82 55 0.00 -1.82 1.82 
82 58 -0.02 -1.15 1.15 
82 61 -0.27 -1.08 1.11 
82 64 -0.27 -1.73 1.75 
82 67 -0.32 -2.20 2.22 
82 70 -0.39 -2.12 2.15 
82 73 -0.40 -1.49 1.54 
82 76 -0.43 -1.27 1.34 
82 79 -0.41 -1.18 1.25 
82 82 -0.33 -1.25 1.29 
82 85 -0.16 -1.27 1.28 
82 88 0.02 -1.36 1.36 
82 91 0.21 -1.49 1.50 
82 94 0.38 -1.45 1.50 
82 97 0.37 -0.92 1.00 
82 100 0.29 -1.03 1.07 
82 103 0.40 -1.11 1.18 
82 106 0.38 -0.53 0.65 
82 109 0.17 -0.40 0.43 
82 112 0.12 -0.48 0.49 
82 115 0.01 -0.46 0.46 
82 118 -0.03 -0.24 0.24 
82 121 0.25 0.39 0.46 
82 124 0.27 0.35 0.44 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 0.00 -0.00 0.00 
85 52 -0.05 -1.42 1.42 
85 55 -0.09 -1.60 1.60 
85 58 -0.09 -1.05 1.06 
85 61 -0.29 -1.20 1.23 
85 64 -0.41 -1.72 1.77 
85 67 -0.43 -2.07 2.11 
85 70 -0.46 -2.07 2.12 
85 73 -0.40 -1.78 1.83 
85 76 -0.57 -1.32 1.43 
85 79 -0.58 -1.22 1.35 
85 82 -0.42 -1.31 1.38 
85 85 -0.21 -1.36 1.38 
85 88 -0.00 -1.39 1.39 
85 91 0.13 -1.55 1.56 
85 94 0.24 -1.47 1.49 
85 97 0.30 -0.96 1.01 
85 100 0.30 -1.12 1.16 
85 103 0.34 -1.27 1.31 
85 106 0.28 -0.75 0.81 
85 109 0.13 -0.50 0.52 
85 112 0.08 -0.66 0.66 
85 115 0.09 -0.52 0.53 
85 118 0.02 -0.27 0.27 
85 121 0.10 -0.01 0.10 
85 124 0.23 0.29 0.38 
85 127 0.12 0.18 0.22 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 0.00 -0.00 0.00 
88 52 -0.08 -2.09 2.09 
88 55 -0.15 -1.65 1.66 
88 58 -0.15 -1.25 1.26 
88 61 -0.43 -1.37 1.44 
88 64 -0.76 -1.66 1.83 
88 67 -0.59 -1.93 2.02 
88 70 -0.42 -2.05 2.09 
88 73 -0.56 -1.77 1.85 
88 76 -0.82 -1.29 1.53 
88 79 -0.59 -1.22 1.35 
88 82 -0.33 -1.42 1.46 
88 85 -0.20 -1.48 1.50 
88 88 -0.09 -1.45 1.45 
88 91 0.13 -1.58 1.59 
88 94 0.28 -1.29 1.32 
88 97 0.38 -1.02 1.09 
88 100 0.37 -1.11 1.17 
88 103 0.36 -1.16 1.22 
88 106 0.27 -0.85 0.89 
88 109 0.19 -0.66 0.68 
88 112 0.18 -0.78 0.80 
88 115 0.08 -0.47 0.48 
88 118 -0.17 -0.29 0.34 
88 121 0.01 -0.26 0.26 
88 124 0.27 -0.03 0.27 
88 127 0.32 0.25 0.40 
88 130 0.06 0.05 0.07 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.00 -0.00 0.00 
91 49 -0.06 -0.41 0.41 
91 52 -0.42 -2.86 2.89 
91 55 -0.42 -1.81 1.85 
91 58 -0.36 -1.37 1.42 
91 61 -0.66 -1.34 1.49 
91 64 -0.94 -1.62 1.87 
91 67 -0.71 -1.98 2.11 
91 70 -0.56 -1.93 2.01 
91 73 -0.66 -1.60 1.73 
91 76 -0.74 -1.28 1.48 
91 79 -0.54 -1.30 1.41 
91 82 -0.26 -1.50 1.52 
91 85 -0.13 -1.61 1.61 
91 88 -0.08 -1.64 1.64 
91 91 0.04 -1.50 1.50 
91 94 0.21 -1.12 1.14 
91 97 0.46 -1.01 1.11 
91 100 0.44 -1.14 1.22 
91 103 0.39 -1.20 1.26 
91 106 0.38 -1.04 1.11 
91 109 0.22 -0.83 0.86 
91 112 -0.00 -0.79 0.79 
91 115 -0.15 -0.54 0.56 
91 118 -0.27 -0.36 0.45 
91 121 -0.17 -0.33 0.37 
91 124 0.12 -0.26 0.29 
91 127 0.15 0.01 0.15 
91 130 0.03 0.04 0.05 
91 133 0.00 0.01 0.01 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.00 -0.00 0.00 
94 49 -0.30 -1.19 1.23 
94 52 -0.97 -2.83 2.99 
94 55 -1.00 -1.82 2.07 
94 58 -0.81 -1.38 1.60 
94 61 -0.93 -1.44 1.71 
94 64 -1.00 -1.59 1.88 
94 67 -0.63 -1.52 1.64 
94 70 -0.71 -2.00 2.12 
94 73 -0.72 -1.69 1.83 
94 76 -0.74 -1.42 1.60 
94 79 -0.48 -1.41 1.49 
94 82 -0.12 -1.38 1.38 
94 85 -0.03 -0.71 0.71 
94 88 -0.34 -1.32 1.36 
94 91 -0.45 -1.48 1.55 
94 94 0.24 -1.13 1.16 
94 97 0.60 -1.00 1.17 
94 100 0.62 -1.07 1.24 
94 103 0.54 -1.23 1.34 
94 106 0.33 -1.18 1.22 
94 109 0.15 -0.91 0.92 
94 112 0.00 -0.82 0.82 
94 115 -0.10 -0.63 0.64 
94 118 -0.29 -0.35 0.45 
94 121 -0.38 -0.40 0.55 
94 124 -0.16 -0.45 0.47 
94 127 0.01 -0.24 0.24 
94 130 -0.02 -0.09 0.10 
94 133 -0.02 0.03 0.03 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 0.00 -0.00 0.00 
97 49 -0.34 -1.11 1.16 
97 52 -0.90 -2.69 2.84 
97 55 -0.79 -2.16 2.30 
97 58 -0.60 -1.43 1.55 
97 61 -0.10 -0.18 0.20 
97 64 0.00 -0.00 0.00 
97 67 0.00 -0.00 0.00 
97 70 -0.09 -0.21 0.23 
97 73 -0.26 -0.58 0.63 
97 76 -0.26 -0.51 0.57 
97 79 -0.16 -0.51 0.54 
97 82 -0.03 -0.18 0.18 
97 85 0.00 -0.00 0.00 
97 88 -0.05 -0.36 0.36 
97 91 -0.05 -0.50 0.50 
97 94 0.14 -0.41 0.43 
97 97 0.74 -0.78 1.07 
97 100 0.84 -0.78 1.15 
97 103 0.64 -0.99 1.18 
97 106 0.56 -1.05 1.19 
97 109 0.36 -0.79 0.87 
97 112 0.07 -0.77 0.77 
97 115 -0.38 -0.59 0.70 
97 118 -0.46 -0.50 0.68 
97 121 -0.44 -0.49 0.66 
97 124 -0.29 -0.48 0.56 
97 127 -0.02 -0.45 0.45 
97 130 0.00 -0.17 0.17 
97 133 0.01 0.00 0.01 
97 136 0.00 0.02 0.02 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.00 -0.00 0.00 
100 46 0.00 -0.00 0.00 
100 49 -0.14 -0.35 0.38 
100 52 -0.61 -1.78 1.88 
100 55 -0.25 -1.06 1.09 
100 58 -0.07 -0.24 0.25 
100 61 0.00 -0.00 0.00 
100 64 0.00 -0.00 0.00 
100 67 0.00 -0.00 0.00 
100 70 0.00 -0.00 0.00 
100 73 0.00 -0.00 0.00 
100 76 0.00 -0.00 0.00 
100 79 0.00 -0.00 0.00 
100 82 0.00 -0.00 0.00 
100 85 0.00 -0.00 0.00 
100 88 0.00 -0.00 0.00 
100 91 0.00 -0.00 0.00 
100 94 0.00 -0.00 0.00 
100 97 0.44 -0.41 0.60 
100 100 0.75 -0.75 1.06 
100 103 0.71 -0.89 1.14 
100 106 0.67 -0.94 1.15 
100 109 0.45 -0.65 0.79 
100 112 0.17 -0.59 0.61 
100 115 -0.26 -0.60 0.65 
100 118 -0.52 -0.53 0.75 
100 121 -0.69 -0.34 0.77 
100 124 -0.73 -0.14 0.75 
100 127 -0.28 -0.20 0.34 
100 130 -0.06 -0.16 0.17 
100 133 0.02 -0.02 0.03 
100 136 0.00 0.01 0.01 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.00 -0.00 0.00 
103 46 0.00 -0.00 0.00 
103 49 0.00 -0.00 0.00 
103 52 0.00 -0.00 0.00 
103 55 0.00 -0.00 0.00 
103 58 0.00 -0.00 0.00 
103 61 0.00 -0.00 0.00 
103 64 0.00 -0.00 0.00 
103 67 0.00 -0.00 0.00 
103 70 0.00 -0.00 0.00 
103 73 0.00 -0.00 0.00 
103 76 0.00 -0.00 0.00 
103 79 0.00 -0.00 0.00 
103 82 0.00 -0.00 0.00 
103 85 0.00 -0.00 0.00 
103 88 0.00 -0.00 0.00 
103 91 0.00 -0.00 0.00 
103 94 0.00 -0.00 0.00 
103 97 0.00 -0.00 0.00 
103 100 0.42 -0.64 0.77 
103 103 0.50 -1.04 1.15 
103 106 0.42 -1.08 1.16 
103 109 0.17 -0.66 0.68 
103 112 0.02 -0.58 0.58 
103 115 -0.30 -0.51 0.59 
103 118 -0.60 -0.18 0.63 
103 121 -0.45 0.01 0.45 
103 124 0.00 -0.00 0.00 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 0.00 -0.00 0.00 
106 49 0.00 -0.00 0.00 
106 52 0.00 -0.00 0.00 
106 55 0.00 -0.00 0.00 
106 58 0.00 -0.00 0.00 
106 61 0.00 -0.00 0.00 
106 64 0.00 -0.00 0.00 
106 67 0.00 -0.00 0.00 
106 70 0.00 -0.00 0.00 
106 73 0.00 -0.00 0.00 
106 76 0.00 -0.00 0.00 
106 79 0.00 -0.00 0.00 
106 82 0.00 -0.00 0.00 
106 85 0.00 -0.00 0.00 
106 88 0.00 -0.00 0.00 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 0.00 -0.00 0.00 
106 100 0.07 -0.22 0.23 
106 103 0.25 -1.14 1.16 
106 106 0.06 -1.18 1.18 
106 109 -0.09 -0.82 0.83 
106 112 -0.12 -0.68 0.69 
106 115 -0.34 -0.41 0.53 
106 118 -0.43 0.08 0.43 
106 121 -0.15 0.09 0.18 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 0.00 -0.00 0.00 
109 58 0.00 -0.00 0.00 
109 61 0.00 -0.00 0.00 
109 64 0.00 -0.00 0.00 
109 67 0.00 -0.00 0.00 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.00 -0.00 0.00 
109 79 0.00 -0.00 0.00 
109 82 0.00 -0.00 0.00 
109 85 0.00 -0.00 0.00 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 0.00 -0.00 0.00 
109 100 0.00 -0.00 0.00 
109 103 0.05 -0.24 0.25 
109 106 0.07 -0.35 0.36 
109 109 0.05 -0.28 0.28 
109 112 0.01 -0.08 0.08 
109 115 0.00 -0.00 0.00 
109 118 0.00 -0.00 0.00 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 0.00 -0.00 0.00 
112 100 0.00 -0.00 0.00 
112 103 0.00 -0.00 0.00 
112 106 0.00 -0.00 0.00 
112 109 0.00 -0.00 0.00 
112 112 0.00 -0.00 0.00 
112 115 0.00 -0.00 0.00 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.00 -0.00 0.00 
115 106 0.00 -0.00 0.00 
115 109 0.00 -0.00 0.00 
115 112 0.00 -0.00 0.00 
115 115 0.00 -0.00 0.00 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 0.00 -0.00 0.00 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.10 -0.09 0.14 
127 130 0.14 -0.16 0.21 
127 133 -0.07 -0.26 0.27 
127 136 -0.15 -0.22 0.27 
127 139 -0.02 -0.03 0.04 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 -0.01 -0.07 0.07 
130 124 0.10 -0.54 0.55 
130 127 0.35 -0.51 0.62 
130 130 0.09 -0.25 0.26 
130 133 -0.11 -0.20 0.22 
130 136 -0.24 -0.28 0.37 
130 139 -0.15 -0.17 0.23 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 -0.09 -0.41 0.42 
133 124 -0.13 -0.76 0.78 
133 127 -0.07 -0.56 0.57 
133 130 -0.22 -0.25 0.33 
133 133 -0.25 -0.18 0.31 
133 136 -0.30 -0.17 0.35 
133 139 -0.23 -0.16 0.28 
133 142 -0.04 -0.03 0.05 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 -0.13 -0.64 0.65 
136 124 -0.20 -0.77 0.79 
136 127 -0.20 -0.51 0.55 
136 130 -0.24 -0.25 0.35 
136 133 -0.31 -0.15 0.34 
136 136 -0.40 -0.03 0.40 
136 139 -0.21 -0.03 0.21 
136 142 -0.05 -0.00 0.05 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.15 -0.22 0.27 
139 100 0.58 -0.61 0.84 
139 103 0.35 -0.40 0.53 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 -0.14 -0.43 0.45 
139 121 -0.22 -0.75 0.78 
139 124 -0.34 -0.66 0.75 
139 127 -0.33 -0.54 0.63 
139 130 -0.25 -0.21 0.33 
139 133 -0.36 -0.07 0.36 
139 136 -0.44 0.04 0.44 
139 139 -0.33 0.12 0.35 
139 142 -0.04 0.02 0.05 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.06 -0.10 0.12 
142 97 0.41 -0.90 0.99 
142 100 0.59 -1.02 1.18 
142 103 0.60 -1.04 1.20 
142 106 0.41 -0.72 0.83 
142 109 0.04 -0.22 0.23 
142 112 0.02 -0.31 0.31 
142 115 -0.12 -0.64 0.65 
142 118 -0.32 -0.59 0.67 
142 121 -0.33 -0.60 0.69 
142 124 -0.25 -0.44 0.51 
142 127 -0.25 -0.37 0.45 
142 130 -0.37 -0.15 0.40 
142 133 -0.40 0.00 0.40 
142 136 -0.38 0.16 0.41 
142 139 -0.19 0.12 0.23 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.13 -0.28 0.31 
145 82 0.72 -1.20 1.40 
145 85 0.20 -0.45 0.49 
145 88 0.00 -0.00 0.00 
145 91 0.15 -0.30 0.33 
145 94 0.24 -0.28 0.37 
145 97 0.54 -0.83 0.99 
145 100 0.46 -0.87 0.98 
145 103 0.56 -0.94 1.09 
145 106 0.50 -0.81 0.95 
145 109 0.06 -0.63 0.63 
145 112 -0.18 -0.66 0.69 
145 115 -0.34 -0.62 0.71 
145 118 -0.43 -0.54 0.69 
145 121 -0.61 -0.42 0.74 
145 124 -0.57 -0.15 0.59 
145 127 -0.41 -0.15 0.44 
145 130 -0.42 0.02 0.42 
145 133 -0.46 0.18 0.49 
145 136 -0.32 0.27 0.41 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 0.04 -0.13 0.14 
148 79 0.32 -1.12 1.16 
148 82 0.46 -1.26 1.34 
148 85 0.36 -1.05 1.11 
148 88 0.00 -0.00 0.00 
148 91 0.20 -0.39 0.44 
148 94 0.65 -0.86 1.08 
148 97 0.57 -0.69 0.90 
148 100 0.56 -0.77 0.95 
148 103 0.74 -0.81 1.10 
148 106 0.58 -0.65 0.87 
148 109 0.08 -0.62 0.63 
148 112 -0.39 -0.62 0.73 
148 115 -0.54 -0.58 0.79 
148 118 -0.45 -0.39 0.59 
148 121 -0.71 -0.09 0.71 
148 124 -0.77 0.02 0.77 
148 127 -0.66 0.06 0.67 
148 130 -0.64 0.08 0.65 
148 133 -0.60 0.29 0.67 
148 136 -0.25 0.22 0.33 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.00 -0.00 0.00 
151 76 0.31 -0.97 1.02 
151 79 0.30 -1.45 1.48 
151 82 0.33 -1.45 1.49 
151 85 0.38 -1.46 1.51 
151 88 0.19 -0.62 0.65 
151 91 0.37 -0.71 0.81 
151 94 0.65 -0.89 1.10 
151 97 0.69 -0.66 0.96 
151 100 0.78 -0.77 1.10 
151 103 0.77 -0.57 0.96 
151 106 0.46 -0.32 0.56 
151 109 0.13 -0.47 0.49 
151 112 -0.29 -0.47 0.55 
151 115 -0.45 -0.51 0.68 
151 118 -0.53 -0.43 0.68 
151 121 -0.74 -0.07 0.74 
151 124 -0.76 -0.02 0.76 
151 127 -0.57 0.13 0.58 
151 130 -0.61 0.19 0.64 
151 133 -0.64 0.37 0.74 
151 136 -0.11 0.09 0.14 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.08 -0.39 0.40 
154 55 0.22 -1.45 1.46 
154 58 0.05 -0.33 0.33 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 0.00 -0.00 0.00 
154 70 0.11 -0.31 0.33 
154 73 0.56 -1.57 1.67 
154 76 0.59 -1.78 1.88 
154 79 0.38 -1.65 1.70 
154 82 0.40 -1.63 1.68 
154 85 0.42 -1.61 1.66 
154 88 0.75 -1.43 1.61 
154 91 0.74 -1.00 1.24 
154 94 0.56 -0.85 1.02 
154 97 0.49 -0.58 0.76 
154 100 0.34 -0.58 0.68 
154 103 0.22 -0.41 0.46 
154 106 0.35 -0.35 0.49 
154 109 0.30 -0.35 0.46 
154 112 -0.05 -0.28 0.28 
154 115 -0.27 -0.40 0.48 
154 118 -0.54 -0.33 0.64 
154 121 -0.89 -0.14 0.90 
154 124 -0.81 0.06 0.81 
154 127 -0.61 0.34 0.70 
154 130 -0.46 0.41 0.62 
154 133 -0.25 0.20 0.32 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.34 -1.63 1.66 
157 55 0.51 -3.16 3.20 
157 58 0.31 -1.79 1.82 
157 61 0.00 -0.00 0.00 
157 64 0.09 -0.31 0.32 
157 67 0.28 -1.28 1.31 
157 70 0.72 -2.55 2.65 
157 73 0.67 -2.55 2.64 
157 76 0.50 -1.90 1.97 
157 79 0.50 -1.65 1.72 
157 82 0.57 -1.67 1.77 
157 85 0.53 -1.84 1.91 
157 88 0.75 -1.77 1.92 
157 91 0.80 -1.05 1.32 
157 94 0.47 -0.73 0.87 
157 97 0.33 -0.47 0.57 
157 100 0.15 -0.49 0.51 
157 103 0.16 -0.36 0.40 
157 106 0.25 -0.38 0.45 
157 109 0.15 -0.42 0.44 
157 112 -0.02 -0.18 0.18 
157 115 -0.35 -0.31 0.47 
157 118 -0.57 -0.22 0.61 
157 121 -0.90 -0.07 0.90 
157 124 -0.93 0.12 0.94 
157 127 -0.77 0.48 0.91 
157 130 -0.50 0.47 0.69 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.11 -1.19 1.20 
160 55 0.23 -2.95 2.96 
160 58 0.35 -2.40 2.43 
160 61 0.78 -2.54 2.65 
160 64 0.73 -2.69 2.79 
160 67 0.58 -2.74 2.80 
160 70 0.71 -2.68 2.77 
160 73 0.56 -2.33 2.40 
160 76 0.38 -1.77 1.82 
160 79 0.47 -1.61 1.68 
160 82 0.51 -1.63 1.71 
160 85 0.48 -1.83 1.89 
160 88 0.54 -1.89 1.96 
160 91 0.46 -1.00 1.10 
160 94 0.30 -0.59 0.67 
160 97 0.26 -0.36 0.44 
160 100 0.20 -0.41 0.45 
160 103 0.23 -0.49 0.54 
160 106 0.12 -0.47 0.49 
160 109 -0.14 -0.34 0.37 
160 112 -0.28 -0.04 0.28 
160 115 -0.38 -0.13 0.40 
160 118 -0.75 -0.26 0.80 
160 121 -0.90 0.09 0.90 
160 124 -0.97 0.33 1.02 
160 127 -0.79 0.63 1.01 
160 130 -0.27 0.26 0.37 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.00 -0.00 0.00 
163 46 0.00 -0.00 0.00 
163 49 0.00 -0.00 0.00 
163 52 -0.01 -0.38 0.38 
163 55 -0.11 -2.35 2.35 
163 58 0.14 -2.06 2.06 
163 61 0.44 -2.11 2.15 
163 64 0.44 -2.43 2.47 
163 67 0.42 -2.53 2.56 
163 70 0.55 -2.40 2.46 
163 73 0.41 -2.13 2.17 
163 76 0.24 -1.73 1.75 
163 79 0.23 -1.56 1.58 
163 82 0.29 -1.65 1.68 
163 85 0.23 -1.69 1.70 
163 88 0.09 -1.74 1.74 
163 91 0.04 -0.85 0.85 
163 94 0.09 -0.48 0.49 
163 97 0.19 -0.23 0.30 
163 100 0.20 -0.26 0.33 
163 103 0.03 -0.44 0.44 
163 106 -0.23 -0.48 0.53 
163 109 -0.40 -0.43 0.59 
163 112 -0.38 -0.15 0.41 
163 115 -0.44 -0.07 0.45 
163 118 -0.93 -0.25 0.96 
163 121 -1.18 0.04 1.18 
163 124 -1.06 0.40 1.13 
163 127 -0.66 0.39 0.77 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 0.00 -0.00 0.00 
166 46 0.00 -0.00 0.00 
166 49 0.00 -0.00 0.00 
166 52 0.00 -0.00 0.00 
166 55 -0.08 -1.25 1.25 
166 58 0.03 -1.71 1.71 
166 61 0.36 -1.81 1.85 
166 64 0.49 -2.17 2.23 
166 67 0.48 -2.25 2.30 
166 70 0.44 -2.17 2.22 
166 73 0.30 -1.92 1.94 
166 76 0.08 -1.64 1.64 
166 79 0.04 -1.53 1.53 
166 82 0.07 -1.59 1.59 
166 85 0.05 -1.54 1.54 
166 88 -0.09 -1.61 1.61 
166 91 -0.08 -0.99 0.99 
166 94 0.06 -0.52 0.52 
166 97 0.15 -0.14 0.21 
166 100 0.16 -0.12 0.20 
166 103 0.05 -0.42 0.43 
166 106 -0.20 -0.47 0.51 
166 109 -0.34 -0.45 0.57 
166 112 -0.47 -0.23 0.52 
166 115 -0.65 -0.04 0.66 
166 118 -1.07 -0.07 1.07 
166 121 -1.38 0.18 1.39 
166 124 -0.97 0.39 1.05 
166 127 -0.19 0.08 0.21 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 0.00 -0.00 0.00 
169 46 0.00 -0.00 0.00 
169 49 0.00 -0.00 0.00 
169 52 0.00 -0.00 0.00 
169 55 -0.08 -0.65 0.66 
169 58 -0.19 -1.68 1.69 
169 61 -0.09 -1.76 1.76 
169 64 0.10 -2.06 2.06 
169 67 0.20 -2.00 2.01 
169 70 0.25 -2.02 2.03 
169 73 0.12 -1.81 1.82 
169 76 -0.06 -1.53 1.53 
169 79 -0.11 -1.50 1.51 
169 82 0.05 -1.53 1.53 
169 85 0.10 -1.41 1.41 
169 88 0.09 -1.49 1.49 
169 91 0.06 -1.14 1.14 
169 94 0.12 -0.69 0.70 
169 97 0.15 -0.25 0.30 
169 100 0.14 -0.14 0.20 
169 103 -0.09 -0.28 0.30 
169 106 -0.15 -0.35 0.38 
169 109 -0.25 -0.37 0.45 
169 112 -0.55 -0.33 0.64 
169 115 -0.72 -0.09 0.73 
169 118 -1.05 0.05 1.05 
169 121 -1.26 0.36 1.31 
169 124 -0.25 0.08 0.26 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 0.00 -0.00 0.00 
172 46 0.00 -0.00 0.00 
172 49 0.00 -0.00 0.00 
172 52 0.00 -0.00 0.00 
172 55 -0.09 -0.64 0.65 
172 58 -0.33 -1.60 1.63 
172 61 -0.29 -1.70 1.72 
172 64 -0.12 -1.95 1.95 
172 67 -0.10 -1.98 1.98 
172 70 0.01 -2.04 2.04 
172 73 -0.11 -1.75 1.76 
172 76 -0.14 -1.40 1.40 
172 79 -0.04 -1.44 1.44 
172 82 0.09 -1.57 1.57 
172 85 0.20 -1.42 1.43 
172 88 0.12 -1.45 1.46 
172 91 -0.01 -1.17 1.17 
172 94 0.10 -0.71 0.71 
172 97 0.13 -0.29 0.32 
172 100 0.03 -0.14 0.14 
172 103 -0.14 -0.19 0.23 
172 106 -0.21 -0.31 0.37 
172 109 -0.29 -0.27 0.40 
172 112 -0.53 -0.23 0.58 
172 115 -0.71 -0.05 0.71 
172 118 -0.96 0.19 0.98 
172 121 -0.47 0.14 0.49 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.00 -0.00 0.00 
175 43 0.00 -0.00 0.00 
175 46 0.00 -0.00 0.00 
175 49 0.00 -0.00 0.00 
175 52 0.00 -0.00 0.00 
175 55 -0.10 -0.66 0.67 
175 58 -0.25 -1.63 1.64 
175 61 -0.21 -1.64 1.66 
175 64 -0.37 -1.85 1.89 
175 67 -0.38 -1.91 1.95 
175 70 -0.25 -1.97 1.99 
175 73 -0.29 -1.76 1.78 
175 76 -0.18 -1.36 1.37 
175 79 0.08 -1.49 1.50 
175 82 0.18 -1.56 1.57 
175 85 0.06 -1.38 1.38 
175 88 0.02 -1.29 1.29 
175 91 -0.07 -1.06 1.06 
175 94 0.04 -0.63 0.63 
175 97 -0.03 -0.31 0.31 
175 100 -0.13 -0.07 0.14 
175 103 -0.15 -0.11 0.19 
175 106 -0.20 -0.23 0.31 
175 109 -0.37 -0.15 0.40 
175 112 -0.63 -0.02 0.63 
175 115 -0.65 0.14 0.67 
175 118 -0.45 0.10 0.46 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 0.00 -0.00 0.00 
178 43 0.00 -0.00 0.00 
178 46 0.00 -0.00 0.00 
178 49 0.00 -0.00 0.00 
178 52 0.00 -0.00 0.00 
178 55 -0.10 -0.70 0.70 
178 58 -0.27 -1.80 1.82 
178 61 -0.34 -1.78 1.81 
178 64 -0.50 -1.90 1.96 
178 67 -0.44 -1.99 2.04 
178 70 -0.45 -2.03 2.08 
178 73 -0.26 -1.79 1.81 
178 76 -0.13 -1.49 1.49 
178 79 -0.00 -1.49 1.49 
178 82 0.05 -1.40 1.40 
178 85 0.04 -1.26 1.26 
178 88 -0.02 -1.18 1.18 
178 91 -0.02 -0.93 0.93 
178 94 0.09 -0.51 0.52 
178 97 -0.04 -0.29 0.29 
178 100 -0.23 -0.07 0.24 
178 103 -0.28 -0.18 0.33 
178 106 -0.31 -0.13 0.34 
178 109 -0.37 -0.02 0.37 
178 112 -0.57 -0.00 0.57 
178 115 -0.35 0.03 0.35 
178 118 -0.05 0.00 0.05 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.00 -0.00 0.00 
181 40 0.00 -0.00 0.00 
181 43 0.00 -0.00 0.00 
181 46 0.00 -0.00 0.00 
181 49 0.00 -0.00 0.00 
181 52 0.00 -0.00 0.00 
181 55 -0.18 -0.97 0.98 
181 58 -0.46 -1.77 1.83 
181 61 -0.51 -1.84 1.91 
181 64 -0.42 -2.01 2.05 
181 67 -0.50 -1.85 1.92 
181 70 -0.59 -2.00 2.09 
181 73 -0.37 -1.92 1.96 
181 76 -0.22 -1.64 1.65 
181 79 -0.02 -1.43 1.43 
181 82 0.03 -1.27 1.27 
181 85 0.03 -1.19 1.19 
181 88 -0.04 -1.08 1.08 
181 91 -0.21 -0.92 0.94 
181 94 -0.08 -0.52 0.52 
181 97 -0.10 -0.22 0.24 
181 100 -0.40 -0.15 0.42 
181 103 -0.46 -0.27 0.53 
181 106 -0.38 -0.16 0.42 
181 109 -0.31 -0.05 0.31 
181 112 -0.13 -0.03 0.14 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.00 -0.00 0.00 
184 40 0.00 -0.00 0.00 
184 43 0.00 -0.00 0.00 
184 46 0.00 -0.00 0.00 
184 49 0.00 -0.00 0.00 
184 52 -0.04 -0.32 0.33 
184 55 -0.39 -2.02 2.05 
184 58 -0.54 -1.65 1.74 
184 61 -0.68 -1.86 1.98 
184 64 -0.82 -2.06 2.22 
184 67 -0.86 -1.80 1.99 
184 70 -0.77 -1.85 2.00 
184 73 -0.60 -1.82 1.91 
184 76 -0.28 -1.60 1.62 
184 79 -0.05 -1.36 1.36 
184 82 -0.01 -1.19 1.19 
184 85 -0.11 -0.94 0.94 
184 88 -0.31 -0.81 0.86 
184 91 -0.38 -0.77 0.86 
184 94 -0.14 -0.42 0.44 
184 97 -0.18 -0.24 0.30 
184 100 -0.45 -0.16 0.47 
184 103 -0.33 -0.16 0.37 
184 106 -0.13 -0.07 0.15 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.00 -0.00 0.00 
187 43 0.00 -0.00 0.00 
187 46 0.00 -0.00 0.00 
187 49 0.00 -0.00 0.00 
187 52 -0.28 -1.25 1.28 
187 55 -0.67 -2.16 2.26 
187 58 -0.68 -1.56 1.70 
187 61 -0.73 -1.70 1.85 
187 64 -0.82 -1.93 2.10 
187 67 -0.87 -1.78 1.98 
187 70 -1.01 -1.53 1.83 
187 73 -0.79 -1.44 1.64 
187 76 -0.19 -1.17 1.19 
187 79 0.11 -1.01 1.01 
187 82 0.12 -0.95 0.96 
187 85 -0.14 -0.72 0.73 
187 88 -0.27 -0.43 0.51 
187 91 -0.15 -0.38 0.41 
187 94 -0.04 -0.26 0.26 
187 97 -0.06 -0.09 0.11 
187 100 -0.03 -0.02 0.04 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.00 -0.00 0.00 
190 49 -0.20 -0.99 1.01 
190 52 -0.72 -2.87 2.96 
190 55 -0.69 -2.06 2.17 
190 58 -0.70 -1.45 1.61 
190 61 -0.55 -1.43 1.54 
190 64 -0.65 -1.51 1.64 
190 67 -0.59 -1.01 1.17 
190 70 -0.36 -0.43 0.56 
190 73 -0.19 -0.26 0.32 
190 76 0.00 -0.00 0.00 
190 79 0.00 -0.00 0.00 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 -0.08 -0.50 0.51 
193 49 -0.34 -2.45 2.47 
193 52 -0.43 -2.04 2.09 
193 55 -0.41 -1.15 1.22 
193 58 -0.22 -0.43 0.49 
193 61 -0.13 -0.40 0.42 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2018024_bottleneck.txt <==
x y C
0 0 0.0446164533495903
1 0 0.1022813692688942
2 0 0.1428806036710739
3 0 0.06213409826159477
4 0 0.02524382434785366
5 0 0.027687449008226395
6 0 0.029817352071404457
7 0 0.030495785176753998
8 0 0.011030749417841434
9 0 0.007974127307534218
10 0 0.05899260193109512
11 0 0.09153307229280472
12 0 0.18873681128025055
13 0 0.03301685303449631
14 0 0.11682038754224777
15 0 0.07839436084032059
0 1 0.09836959093809128
1 1 0.3602333664894104
2 1 0.23207485675811768
3 1 0.022047990933060646
4 1 0.09947092086076736
5 1 0.03659198060631752
6 1 0.013090861961245537
7 1 0.01804855652153492
8 1 -0.007393508218228817
9 1 -0.016847487539052963
10 1 0.015132005326449871
11 1 0.0006489612278528512
12 1 -0.019294455647468567
13 1 0.020274925976991653
14 1 0.0017303908243775368
15 1 -0.0017393253510817885
0 2 0.04237066209316254
1 2 0.37657028436660767
2 2 0.3823200464248657
3 2 0.19388051331043243
4 2 0.08033837378025055
5 2 0.050973039120435715
6 2 0.009946252219378948
7 2 -0.0036843600682914257
8 2 -0.007277410011738539
9 2 -0.004535764455795288
10 2 -0.007110220845788717
11 2 -0.008903112262487411
12 2 0.0006356453523039818
13 2 -0.012852401472628117
14 2 0.00036147754872217774
15 2 -0.027802269905805588
0 3 -0.0021091739181429148
1 3 0.018607260659337044
2 3 0.06508853286504745
3 3 0.0848272293806076
4 3 0.020320575684309006
5 3 0.022941865026950836
6 3 0.014685424044728279
7 3 0.0033480951096862555
8 3 0.001130944350734353
9 3 -0.010983097366988659
10 3 -0.005962087772786617
11 3 -0.002895253710448742
12 3 -0.017629941925406456
13 3 -0.016481760889291763
14 3 -0.0031939619220793247
15 3 0.007164397276937962
0 4 0.044083405286073685
1 4 0.04251115396618843
2 4 -0.004161536693572998
3 4 0.012848234735429287
4 4 -0.001869766041636467
5 4 -0.02271951548755169
6 4 0.0064832293428480625
7 4 0.013079287484288216
8 4 -0.0009551335824653506
9 4 -0.022249050438404083
10 4 -0.0413617379963398
11 4 -0.007828619331121445
12 4 0.011154147796332836
13 4 0.03461826592683792
14 4 -0.0002536736719775945
15 4 0.04610079526901245
0 5 -0.01649072952568531
1 5 0.01995191164314747
2 5 0.04402795806527138
3 5 0.030395423993468285
4 5 -0.021689238026738167
5 5 -0.03434392064809799
6 5 -0.020396379753947258
7 5 -0.00179918366484344
8 5 -0.005995934829115868
9 5 -0.003411704208701849
10 5 -0.007091979030519724
11 5 0.0353805273771286
12 5 -0.0759393721818924
13 5 -0.1687726378440857
14 5 0.017792271450161934
15 5 0.0027485571336001158
0 6 0.04151361808180809
1 6 0.006996676325798035
2 6 0.0033137162681668997
3 6 0.0005673991399817169
4 6 -0.03774513304233551
5 6 -0.037843674421310425
6 6 -0.010996625758707523
7 6 -0.0014476953074336052
8 6 -0.012699817307293415
9 6 -0.02924390323460102
10 6 -0.06870175153017044
11 6 -0.1006574034690857
12 6 -0.359048455953598
13 6 -0.21717265248298645
14 6 -0.038926273584365845
15 6 0.05168643966317177
0 7 -0.0010730080539360642
1 7 0.0368269681930542
2 7 0.04220425710082054
3 7 -0.019163107499480247
4 7 -0.03727332502603531
5 7 -0.017324090003967285
6 7 -0.01479348260909319
7 7 -0.022570397704839706
8 7 -0.03379814699292183
9 7 -0.05051473155617714
10 7 -0.028199894353747368
11 7 -0.028852341696619987
12 7 -0.1117832139134407
13 7 -0.15837155282497406
14 7 -0.03438946232199669
15 7 -0.032610584050416946


==> data/R2018024_oh_0.txt <==
x y C
0 0 2.2268027019386478e-05
1 0 2.5285923618936588e-05
2 0 1.4020172195174055e-05
3 0 1.5209187405929121e-05
4 0 1.654475908827452e-05
5 0 1.635123523641648e-05
6 0 1.734858468964487e-05
7 0 1.9522275512856958e-05
8 0 3.0946479717873117e-05
9 0 4.7656107855122314e-05
10 0 4.018953021863956e-05
11 0 5.564832710492172e-05
12 0 6.621692288986965e-05
13 0 5.135445449273729e-05
14 0 4.736468564146002e-05
15 0 2.9645754513777678e-05
0 1 0.00019364401818861623
1 1 0.00011063568302137374
2 1 5.861375099386755e-05
3 1 2.6301067805598448e-05
4 1 2.3701733084714466e-05
5 1 3.15053462080529e-05
6 1 9.187805717855619e-05
7 1 0.00031928542426186516
8 1 0.0005290899944486468
9 1 0.0008537821764796021
10 1 0.0006865271512691235
11 1 0.0006748769292278027
12 1 0.0006007492484423707
13 1 0.0004752174204596304
14 1 0.0006320502919707074
15 1 0.0003017977229974484
0 2 0.002274261815422622
1 2 0.000578805355148461
2 2 0.00020446616067367488
3 2 3.9810275028210824e-05
4 2 1.2237186983955239e-05
5 2 4.8107328637918344e-05
6 2 0.0005259697298621173
7 2 0.0017221475734549544
8 2 0.002245214268724681
9 2 0.0031467146781093552
10 2 0.0018586965779902721
11 2 0.0003547990998332929
12 2 0.0003129031001189615
13 2 0.0010779308206938104
14 2 0.003591419954155035
15 2 0.00535186041136742
0 3 0.016415226257712086
1 3 0.0037004238881158565
2 3 0.0006416123704698459
3 3 0.00026268807298244644
4 3 4.635380137702035e-05
5 3 0.00011432523145522609
6 3 0.002890245583274868
7 3 0.004910165125243459
8 3 0.003924961437273756
9 3 0.0009723845423224794
10 3 0.0001615176317104368
11 3 4.944510435729824e-05
12 3 1.7392233775767528e-05
13 3 0.00012325926781658393
14 3 0.0026958381708637414
15 3 0.011025767144718205
0 4 0.01398275568155379
1 4 0.023390656324631557
2 4 0.00908089546296323
3 4 0.0025037418073650987
4 4 0.00028521569299277494
5 4 0.001051678833723527
6 4 0.006965135014928031
7 4 0.01063337725498044
8 4 0.0025608016882586087
9 4 0.0003705219058463225
10 4 0.00015370906156127547
11 4 5.685790970824793e-05
12 4 1.4552041116588586e-05
13 4 2.0874560827484002e-05
14 4 0.00023462718781116818
15 4 0.0017080119678660828
0 5 0.002789958250362287
1 5 0.013289220696145779
2 5 0.02252563099946686
3 5 0.019873824926302804
4 5 0.0034700215385747553
5 5 0.014252723473951538
6 5 0.020522009059761138
7 5 0.015053003700969077
8 5 0.003084963884457441
9 5 0.0003510873185671837
10 5 0.003282259331884732
11 5 0.0006798174169183158
12 5 0.00015476995873871837
13 5 1.5804295712073172e-05
14 5 3.597108131986681e-05
15 5 0.0004324371696027265
0 6 0.0029060624500143236
1 6 0.018419021693019566
2 6 0.03286888474033147
3 6 0.03406006852736867
4 6 0.04597650896561857
5 6 0.05184705369972168
6 6 0.037806259888389045
7 6 0.02043401225364939
8 6 0.014446662779376087
9 6 0.01039073031735846
10 6 0.01754716588081988
11 6 0.014557670744932343
12 6 0.011035747713174676
13 6 0.0007064262490108258
14 6 0.0001240453721045741
15 6 0.0004978841044888253
0 7 0.017828178646787072
1 7 0.051219626155249776
2 7 0.09040057666914902
3 7 0.0955839601226862
4 7 0.09046806245155331
5 7 0.09494405344378828
6 7 0.08479410136550361
7 7 0.07301244195149881
8 7 0.06310932927479501
9 7 0.06899661341156382
10 7 0.0704989881324705
11 7 0.0696997427348783
12 7 0.05974771253098369
13 7 0.02103086895708018
14 7 0.013411277137321436
15 7 0.011997180429362238


==> data/R2018024_oh_1.txt <==
x y C
0 0 4.9348276594094595e-05
1 0 4.041525206480252e-05
2 0 4.1203152706160866e-05
3 0 3.574222006812423e-05
4 0 5.1175392668285566e-05
5 0 5.554291049283695e-05
6 0 5.6229747189540525e-05
7 0 6.714925613727174e-05
8 0 8.344773394355185e-05
9 0 0.00011332235342998418
10 0 0.00012443643112410767
11 0 0.00013087311869860698
12 0 0.00014379223200364094
13 0 0.0001382085836248632
14 0 9.42472283658664e-05
15 0 6.241700206656408e-05
0 1 0.000236638224188277
1 1 0.00012030490465306099
2 1 0.000118168656598593
3 1 8.350375367867808e-05
4 1 0.00010392221592118374
5 1 0.0001843069163550368
6 1 0.00023114814107066432
7 1 0.000461094856001654
8 1 0.0007072857484003042
9 1 0.0009237683530251383
10 1 0.0008089638729183643
11 1 0.0008836359327674254
12 1 0.0007422931312033409
13 1 0.000880409465400642
14 1 0.0006538800366254858
15 1 0.0004176872942503339
0 2 0.0017319657550833305
1 2 0.0005674143253413245
2 2 0.00029728628489919415
3 2 0.00016341110425665599
4 2 0.00010611473766051024
5 2 0.00019200690581086012
6 2 0.0005944593748605216
7 2 0.0012610977996558295
8 2 0.0016108374456657005
9 2 0.0017530052753591107
10 2 0.0011443691327146714
11 2 0.0010160945776638594
12 2 0.0013952286235202832
13 2 0.002634671169564157
14 2 0.0038690416759670685
15 2 0.0037109251289945827
0 3 0.007780449612334052
1 3 0.0027709603768855473
2 3 0.0007089313211253075
3 3 0.00025304221970844
4 3 0.0001570947935513435
5 3 0.0002912304665394849
6 3 0.0015837216132259756
7 3 0.002807379660116018
8 3 0.0026790919214436586
9 3 0.0012028691358549318
10 3 0.0005037729762591529
11 3 0.00021765334151015688
12 3 0.0004194782859510167
13 3 0.0013967871517897672
14 3 0.005183397104589869
15 3 0.007625651495324939
0 4 0.005589157674061873
1 4 0.006198068162341271
2 4 0.002444291475237082
3 4 0.0006985017923998168
4 4 0.00036612792152942335
5 4 0.0013848543022995437
6 4 0.0057777697522130534
7 4 0.007839539163677777
8 4 0.0029863373588575725
9 4 0.0009981115339991412
10 4 0.0004733664822001798
11 4 0.00011394286760456626
12 4 0.00016220391127427016
13 4 0.0003472023719773703
14 4 0.0009524374275149593
15 4 0.0019451176706454824
0 5 0.003064758837609694
1 5 0.004492170099452254
2 5 0.004022118551600495
3 5 0.0026475878752909303
4 5 0.002078856014588138
5 5 0.007582544269893068
6 5 0.014813024831745443
7 5 0.009101937341194083
8 5 0.004274448113116332
9 5 0.0019504915320754039
10 5 0.0015273003960647586
11 5 0.0003552124707922206
12 5 0.0006913844134256233
13 5 0.00038572389553258513
14 5 0.0005196881350234178
15 5 0.0011849381336245266
0 6 0.007529036632970149
1 6 0.010806992312687566
2 6 0.009269095733592986
3 6 0.00711638396466031
4 6 0.012855898716753068
5 6 0.022555713131399355
6 6 0.021649010776616906
7 6 0.014690494728953304
8 6 0.014460027648481097
9 6 0.020022880250331204
10 6 0.021930646843811002
11 6 0.022350056571131392
12 6 0.0119643528329498
13 6 0.0029383879984567467
14 6 0.002238624151447772
15 6 0.00416980250586697
0 7 0.02331499647300901
1 7 0.027613497860428857
2 7 0.025624488449547404
3 7 0.022805114538873978
4 7 0.0239000757597008
5 7 0.02528926833904524
6 7 0.0233916124471614
7 7 0.02854183663169939
8 7 0.04194197922451095
9 7 0.05703437028190035
10 7 0.06344541496923226
11 7 0.057406512047574056
12 7 0.04387267057405391
13 7 0.024493471262052254
14 7 0.018049324242753875
15 7 0.019451893031355295


==> data/R2018024_oh_2.txt <==
x y C
0 0 8.503989655131828e-05
1 0 6.246265621944941e-05
2 0 5.063062822776449e-05
3 0 5.258790378843686e-05
4 0 5.109922873932165e-05
5 0 5.2509721456685234e-05
6 0 5.4724402178160105e-05
7 0 6.316862191946737e-05
8 0 7.742439409924813e-05
9 0 7.532175876092463e-05
10 0 7.998481992141566e-05
11 0 8.069713641721118e-05
12 0 9.678543306651002e-05
13 0 8.693911342348073e-05
14 0 9.193684114575249e-05
15 0 8.290296713556991e-05
0 1 0.00036905491790384316
1 1 0.00024355128820532655
2 1 0.00018990590637361728
3 1 0.00011686050366867177
4 1 0.00010511170711095428
5 1 0.000109386686123967
6 1 0.00018506069388531546
7 1 0.0002576204051355816
8 1 0.0003193997169917704
9 1 0.0003624184214959699
10 1 0.0004590585313409561
11 1 0.00045709988251633733
12 1 0.0004450724823906247
13 1 0.00042542500518085265
14 1 0.0004056261766015879
15 1 0.0004260285050887033
0 2 0.002007058229595124
1 2 0.0008572306891595744
2 2 0.00030349120262654675
3 2 0.0001699694538748953
4 2 0.00012163794852292695
5 2 0.00018667262352997836
6 2 0.0002990334615944444
7 2 0.0004753326990708646
8 2 0.0010440043791181716
9 2 0.0013132740370859338
10 2 0.0012288870311864641
11 2 0.0010448226459446478
12 2 0.000979724417632733
13 2 0.001107098647055526
14 2 0.0011596389741057314
15 2 0.002057015229601757
0 3 0.004013977703933731
1 3 0.003189325093844482
2 3 0.0011828917646155362
3 3 0.00021316802564149518
4 3 0.00019930036833078134
5 3 0.00047754198316383946
6 3 0.0008863766921446994
7 3 0.0013883320141531309
8 3 0.00198654015079386
9 3 0.002450193143074461
10 3 0.0012894309109891227
11 3 0.0008850406363913975
12 3 0.0007159090565000354
13 3 0.001171188464032387
14 3 0.001502545721016257
15 3 0.0024071804352199257
0 4 0.0028984424574986707
1 4 0.0042348692593618936
2 4 0.00234489761192103
3 4 0.0007347260654444944
4 4 0.0004887118168513315
5 4 0.001054655226470058
6 4 0.0020489567488142474
7 4 0.003107555143503195
8 4 0.0035643186933363062
9 4 0.0036407210357934493
10 4 0.0023268428029171906
11 4 0.0007015175910219906
12 4 0.0007224469355945507
13 4 0.0008528214300376162
14 4 0.0014591098978474644
15 4 0.0017042384458625648
0 5 0.00274690942034349
1 5 0.0035433151095099953
2 5 0.003996000581981924
3 5 0.0020887078860017086
4 5 0.0017474567130999915
5 5 0.0029499401273155204
6 5 0.0040968743257534905
7 5 0.004538463882349174
8 5 0.005780819612979156
9 5 0.008594192314212611
10 5 0.0113610869936372
11 5 0.0030795435098250595
12 5 0.002937411514710543
13 5 0.0012747857958235425
14 5 0.0016721138942248142
15 5 0.001770102293559945
0 6 0.005701666468014696
1 6 0.007001076032312453
2 6 0.00640891359656801
3 6 0.0052982925537996385
4 6 0.005675198204354564
5 6 0.007305498112131803
6 6 0.008369443941838315
7 6 0.008451511871125056
8 6 0.012470862824747462
9 6 0.019470207634236177
10 6 0.018776850819996867
11 6 0.017527991390029914
12 6 0.012442233499261211
13 6 0.004382420018408368
14 6 0.0033087245822446907
15 6 0.004331774742767779
0 7 0.007773773275037511
1 7 0.008473509905499096
2 7 0.008598615015407046
3 7 0.008649941403973306
4 7 0.008285961334560358
5 7 0.008499628814053226
6 7 0.009583992801662703
7 7 0.010006294943931321
8 7 0.013143864033546745
9 7 0.01794384629117029
10 7 0.02385636130460626
11 7 0.02244293281950339
12 7 0.017028060851363637
13 7 0.01101696457321753
14 7 0.007589575793760224
15 7 0.0075296041957050594


==> data/R2018024_oh_3.txt <==
x y C
0 0 0.004884405555242636
1 0 0.007352866811142989
2 0 0.011679797987640555
3 0 0.016314015679679206
4 0 0.015088164367698768
5 0 0.012099734880182041
6 0 0.009220629321561116
7 0 0.006788761820807389
8 0 0.004892038268287374
9 0 0.003898348634897581
10 0 0.003652479263983038
11 0 0.0037344435738452834
12 0 0.0037374523863421233
13 0 0.00377973917873664
14 0 0.0038364082325930155
15 0 0.004148593895929768
0 1 0.003702437494446536
1 1 0.005969505543279782
2 1 0.016312212793735716
3 1 0.026653840647007564
4 1 0.029412410119809076
5 1 0.018191186916246462
6 1 0.0076848273831527
7 1 0.0039876346377332485
8 1 0.0031718667660626614
9 1 0.002982697842799956
10 1 0.0028758911505065293
11 1 0.0027569705448909536
12 1 0.0027208275542098277
13 1 0.0032865639339978788
14 1 0.0034534841701355104
15 1 0.0031368256126154295
0 2 0.001704127060880179
1 2 0.0027691918058893807
2 2 0.008052434118131939
3 2 0.004681807979148226
4 2 0.008088682173946387
5 2 0.005472749904366087
6 2 0.002694662059383414
7 2 0.0014774066146858616
8 2 0.0015823630173235714
9 2 0.0018591412707240854
10 2 0.0018612363601807245
11 2 0.001827925174449861
12 2 0.0013856230478149726
13 2 0.0014034603918232581
14 2 0.0019411648355775594
15 2 0.0019139150308297263
0 3 0.0015204811945920577
1 3 0.0021150600891197027
2 3 0.0061618504713656826
3 3 0.0014844866682151064
4 3 0.001917352377196384
5 3 0.0024917764894542595
6 3 0.002528089540405425
7 3 0.0014917736211251995
8 3 0.0015555766218770183
9 3 0.001892032210459402
10 3 0.001941183808839776
11 3 0.0013595894200853025
12 3 0.0009264429185645901
13 3 0.0009622656858730558
14 3 0.0014251128765904785
15 3 0.0012011158430805335
0 4 0.0015263206305999538
1 4 0.0012552998211952302
2 4 0.0012185975938600539
3 4 0.0010168625445795146
4 4 0.0011855878126431026
5 4 0.0014298021788232145
6 4 0.002503686199649429
7 4 0.001648303991403306
8 4 0.001427328012963311
9 4 0.0012632089098784155
10 4 0.0010005633774178185
11 4 0.0005640971215644708
12 4 0.0005684637636269859
13 4 0.0007670078252932009
14 4 0.0010526147676545414
15 4 0.0009786732387081411
0 5 0.0008729965373933567
1 5 0.0009138563005116443
2 5 0.0009373555762042476
3 5 0.0009255193669300266
4 5 0.0009227382255590399
5 5 0.0010028450872528378
6 5 0.0009172670999303996
7 5 0.0008270831789133683
8 5 0.0011773176325132664
9 5 0.00113301879268914
10 5 0.0006863313155658326
11 5 0.0003589882044040453
12 5 0.0002964488397928486
13 5 0.0005404085158129798
14 5 0.0006273356594247603
15 5 0.0006850137362351796
0 6 0.00034250551211913573
1 6 0.00040649689853373456
2 6 0.0004643885329131366
3 6 0.00044361257369120974
4 6 0.00043486525982691675
5 6 0.00035276060643172686
6 6 0.00036327718949969096
7 6 0.0003201653362269321
8 6 0.00037456687059229975
9 6 0.00038378280292331263
10 6 0.0002526156954375049
11 6 0.00019310420516162623
12 6 0.00017680414980081335
13 6 0.0002426100868047544
14 6 0.00026097702622840846
15 6 0.00031223320814159004
0 7 8.82451334164242e-05
1 7 0.00010425329944168205
2 7 0.00011396048942274231
3 7 0.00010845531369603356
4 7 0.00011433650593964058
5 7 0.00010454881960786032
6 7 9.112381095718685e-05
7 7 9.718194619522787e-05
8 7 0.00010681441672926886
9 7 9.144694837860983e-05
10 7 7.696967820059536e-05
11 7 6.662656236369092e-05
12 7 7.365240795217164e-05
13 7 7.431318321743262e-05
14 7 7.66345218764592e-05
15 7 8.037919209169201e-05


==> data/R2018024_oh_4.txt <==
x y C
0 0 0.006545923992439067
1 0 0.013411261398835644
2 0 0.026357021996330558
3 0 0.04419072216731232
4 0 0.03189189072188312
5 0 0.015328998701380424
6 0 0.008844340544358198
7 0 0.005868122453588353
8 0 0.0044635640578387
9 0 0.004616402840285132
10 0 0.005180014415146601
11 0 0.005261602141913686
12 0 0.005861871245000656
13 0 0.005337098223616206
14 0 0.004889731791755203
15 0 0.004901373859654307
0 1 0.003973934320252058
1 1 0.008095779302215453
2 1 0.029765560300091434
3 1 0.06987956714578525
4 1 0.09172936896022113
5 1 0.027715634303213447
6 1 0.010509378666939727
7 1 0.004780008783168652
8 1 0.00244392343107276
9 1 0.0016475924700622506
10 1 0.0016405736372984818
11 1 0.0021668656917777605
12 1 0.002063226206005242
13 1 0.0025996661370701283
14 1 0.002756894270462264
15 1 0.002398803777733277
0 2 0.0025871540241795073
1 2 0.0034489114687445027
2 2 0.014606244596266695
3 2 0.005526546185587221
4 2 0.012107797828067613
5 2 0.010850013137283903
6 2 0.004138055846605755
7 2 0.002189677037183649
8 2 0.0015352184841671826
9 2 0.0013160113898466632
10 2 0.001072668051787188
11 2 0.0009701057564289296
12 2 0.0007244310596271708
13 2 0.0007782773943698787
14 2 0.0013255067286011314
15 2 0.0018249086507683434
0 3 0.002284945985308413
1 3 0.0022825227240442203
2 3 0.009800241393909823
3 3 0.0014612713752061165
4 3 0.0019389187476987083
5 3 0.0027854712085988264
6 3 0.0035874093334361677
7 3 0.002526345416992533
8 3 0.0016181272011705104
9 3 0.0018326266553961108
10 3 0.0008638575280818231
11 3 0.0005162863532264536
12 3 0.0004561898091917909
13 3 0.0004913973995152289
14 3 0.0007512926915434182
15 3 0.0013476700338121736
0 4 0.0013931570841016533
1 4 0.0016089326035655476
2 4 0.0014314375043253567
3 4 0.0012485148679911686
4 4 0.0015280663753229745
5 4 0.0016630288344455463
6 4 0.0017930256343734103
7 4 0.0015425725582923835
8 4 0.0010927272029970419
9 4 0.0008193420607665289
10 4 0.0005296094065431806
11 4 0.00031601230284020616
12 4 0.0003576892527294706
13 4 0.0002964685523465021
14 4 0.0005303132159796835
15 4 0.0006827769002524684
0 5 0.0007038595046498946
1 5 0.0010059074046164097
2 5 0.0013198599817871256
3 5 0.0013703578567988285
4 5 0.0013868784442813027
5 5 0.0012842160239556586
6 5 0.0014835144510749584
7 5 0.0015505531915899558
8 5 0.0010386191340230413
9 5 0.0005415354389341331
10 5 0.0003910784553287206
11 5 0.00027490074283069383
12 5 0.00029771112911000625
13 5 0.00032313812820786695
14 5 0.00037821077829559055
15 5 0.0005502176291701414
0 6 0.00037039552714739223
1 6 0.0004431590473668538
2 6 0.0005273347508404627
3 6 0.0005707516776413338
4 6 0.00055211229640817
5 6 0.00048715976779727544
6 6 0.000485545269902722
7 6 0.0005079920625083098
8 6 0.00045034037819917513
9 6 0.00031790870653527434
10 6 0.00018620022507181286
11 6 0.00016299305669304325
12 6 0.0001929122095445966
13 6 0.00022592538151063925
14 6 0.00030834879944938685
15 6 0.0003084606354647119
0 7 9.136693961407984e-05
1 7 0.0001015259441848752
2 7 0.00010958839167033848
3 7 0.00010128617171444604
4 7 0.00010511558408990775
5 7 0.00010693505948905078
6 7 0.00011099381732241282
7 7 0.00010411662012329204
8 7 9.699904502524538e-05
9 7 7.909095964206239e-05
10 7 7.469541008833092e-05
11 7 6.788889511066698e-05
12 7 7.874745743439178e-05
13 7 7.204999044887088e-05
14 7 8.182283406524867e-05
15 7 8.570080001832517e-05


==> data/R2018024_oh_5.txt <==
x y C
0 0 0.002621086493085435
1 0 0.0029801757452847725
2 0 0.0047386599547625755
3 0 0.00767895249970761
4 0 0.009014692151235904
5 0 0.007037516602552987
6 0 0.004171434939793968
7 0 0.0026634249715693187
8 0 0.002116533735649448
9 0 0.0019415098929639494
10 0 0.0014724873453123694
11 0 0.0013853692489414443
12 0 0.001652849212066482
13 0 0.002940522957165558
14 0 0.002582325023157852
15 0 0.0024037786068691305
0 1 0.0034424090619764435
1 1 0.008764849161284942
2 1 0.0307017377656356
3 1 0.07682309583485714
4 1 0.06582044717411009
5 1 0.027459001473570995
6 1 0.009792653328657962
7 1 0.004144885040807183
8 1 0.0028814172186475513
9 1 0.0019302164797850199
10 1 0.0012357371611320617
11 1 0.0008862839575746387
12 1 0.0006482759876695149
13 1 0.001472160145725061
14 1 0.0017924508314426154
15 1 0.002444326113171658
0 2 0.002632361398062221
1 2 0.007523747993731195
2 2 0.019174347075144774
3 2 0.051764438437417314
4 2 0.06256802115798689
5 2 0.03031279395411319
6 2 0.007238553886278683
7 2 0.0029015599617969803
8 2 0.0019475947915647265
9 2 0.001691860194688274
10 2 0.001287121985910543
11 2 0.0008805969594684517
12 2 0.0003882246093011828
13 2 0.00030490725178464916
14 2 0.0003052493433423403
15 2 0.0008107251894793616
0 3 0.0008840714640504462
1 3 0.0016668724691782395
2 3 0.004567645979690244
3 3 0.011403660309695552
4 3 0.017178925490302106
5 3 0.014431311066297752
6 3 0.008238415607218275
7 3 0.002888868649068
8 3 0.0018004366807412035
9 3 0.0013357330312734705
10 3 0.0005902336943238185
11 3 0.00035380803906091786
12 3 0.0001542140181425162
13 3 0.00012571981615013401
14 3 0.00013035188101702196
15 3 0.00017349819296039228
0 4 0.00040921827505289044
1 4 0.0011468491763348414
2 4 0.0030108305028463613
3 4 0.003916707453662912
4 4 0.004108114022791379
5 4 0.005391650574655856
6 4 0.00475830675065997
7 4 0.002861468861199228
8 4 0.0010154672398816464
9 4 0.00046430238821069063
10 4 0.000183967797714044
11 4 0.00010182406869177755
12 4 8.314016119659459e-05
13 4 5.9977357871004815e-05
14 4 7.366030199659313e-05
15 4 0.00020201314081967734
0 5 0.00037723862345303243
1 5 0.0007555577634086808
2 5 0.0009917268552682526
3 5 0.001445480358498662
4 5 0.001667580247427014
5 5 0.0019002611885630292
6 5 0.00172035965498745
7 5 0.0006946027588367267
8 5 0.00023071779845930087
9 5 0.00012080600683827851
10 5 0.00010153461194240667
11 5 6.2383085217996e-05
12 5 4.529453721684336e-05
13 5 3.3154183846424156e-05
14 5 6.616267459943149e-05
15 5 0.00012265245655300333
0 6 0.0001669926062580097
1 6 0.0003984137767718894
2 6 0.0003990000482685495
3 6 0.0003538134178514775
4 6 0.00040113518218960173
5 6 0.00028915441122231945
6 6 0.00020692192211064996
7 6 0.0001264026298490534
8 6 6.904294717308932e-05
9 6 4.9603671072965995e-05
10 6 4.231673347801474e-05
11 6 3.701101336843514e-05
12 6 3.5478588738366626e-05
13 6 3.0665938834782606e-05
14 6 4.205194728185721e-05
15 6 6.106633359970407e-05
0 7 3.0387407270103813e-05
1 7 4.373318264207628e-05
2 7 4.930935152156433e-05
3 7 4.156923129400267e-05
4 7 3.591731486237229e-05
5 7 3.966490039999255e-05
6 7 3.0532172977604833e-05
7 7 2.0727648304736697e-05
8 7 1.7685254917272788e-05
9 7 1.2105114442380077e-05
10 7 1.13870698706856e-05
11 7 1.2434054757794202e-05
12 7 1.232166143124827e-05
13 7 1.5145299966900669e-05
14 7 2.0599756293460696e-05
15 7 2.4181867926057583e-05


==> data/R2018024_oh_6.txt <==
x y C
0 0 0.00043932351497558543
1 0 0.0005378106489322207
2 0 0.0006413149902978202
3 0 0.0006785791395443039
4 0 0.0007361122616789692
5 0 0.0006384593154916178
6 0 0.000534831064008458
7 0 0.0004313496378633501
8 0 0.00038210414607030323
9 0 0.0004102525848924843
10 0 0.0004427393208585287
11 0 0.00043090004739523255
12 0 0.0002753493247245214
13 0 0.00025493689084141646
14 0 0.000262703439017452
15 0 0.00035423372248483045
0 1 0.0023866003108555627
1 1 0.0043063802981626945
2 1 0.006804675348644255
3 1 0.006502897475106148
4 1 0.004710951052708318
5 1 0.002871569559162622
6 1 0.0018620101191828978
7 1 0.0012707337410816835
8 1 0.0009042168716174363
9 1 0.0010003411373500487
10 1 0.0008833183096643481
11 1 0.0007168215379105664
12 1 0.0007343824221816064
13 1 0.0007427140301484804
14 1 0.0006832461127540998
15 1 0.0011625579428978477
0 2 0.0027519806608700403
1 2 0.0073038793338313125
2 2 0.012530062611969048
3 2 0.023830297499745304
4 2 0.016383548033188214
5 2 0.007851159714997905
6 2 0.0035794132562319623
7 2 0.001974731808688713
8 2 0.0012713491560058779
9 2 0.0009263335234071791
10 2 0.0004062814869911832
11 2 0.0002511127955414409
12 2 0.00026420206438380135
13 2 0.00046844082032346967
14 2 0.00036335829346657964
15 2 0.0006215036626499018
0 3 0.0007242744820317051
1 3 0.0035443984640545173
2 3 0.012678964206099274
3 3 0.03227651125889547
4 3 0.04432261732694768
5 3 0.019164507739639333
6 3 0.007336690017411067
7 3 0.002178995946301542
8 3 0.0006578714060788008
9 3 0.0004809497624080117
10 3 0.00012910172312600792
11 3 4.922338964002771e-05
12 3 4.351588993179908e-05
13 3 4.649252023274856e-05
14 3 6.729003842932349e-05
15 3 0.00016260851369173516
0 4 0.0007424856599391905
1 4 0.0026865301104828433
2 4 0.00835021356222259
3 4 0.03860417268994264
4 4 0.058694374075665634
5 4 0.03480354551338112
6 4 0.01921554086759456
7 4 0.004528352628243075
8 4 0.0007705672346358301
9 4 0.0005786934140673511
10 4 0.0002960888011313093
11 4 5.8034077088555456e-05
12 4 3.844928304828555e-05
13 4 2.392807497981143e-05
14 4 5.171075685945617e-05
15 4 0.00012640079253544787
0 5 0.0005656651286122412
1 5 0.002366988339214504
2 5 0.011452554156118781
3 5 0.037070339553590195
4 5 0.03872308198695633
5 5 0.03430368349526186
6 5 0.013413644636529058
7 5 0.0035170392210660878
8 5 0.0010061723505083028
9 5 0.0008177370708990473
10 5 0.0009720670940015879
11 5 0.00018931726557216798
12 5 8.883935289059456e-05
13 5 5.7660495840292436e-05
14 5 0.00016455886417333237
15 5 0.0003676511460511989
0 6 0.002797094019886174
1 6 0.004605894027087116
2 6 0.012560480406804771
3 6 0.012295577221610251
4 6 0.01749089296950261
5 6 0.025275493511126717
6 6 0.012931691999261528
7 6 0.00535305986104835
8 6 0.0024021276165881937
9 6 0.0023461208140981463
10 6 0.002495596323594346
11 6 0.0015304893356686512
12 6 0.0008287781526749273
13 6 0.0006307862345414296
14 6 0.000841568832294788
15 6 0.0010070847666209261
0 7 0.003463326027825319
1 7 0.003668545155788082
2 7 0.00336540622979624
3 7 0.002320648224082769
4 7 0.0024546321108005814
5 7 0.0051964528552232245
6 7 0.0058599999126623045
7 7 0.00503353158019342
8 7 0.004758112544740621
9 7 0.003392337437922674
10 7 0.0023576139181084904
11 7 0.0018948156066319116
12 7 0.0015161530831853927
13 7 0.001349759424474061
14 7 0.001919892603327461
15 7 0.002606631229661547


==> data/R2018024_oh_7.txt <==
x y C
0 0 8.0050236225253e-05
1 0 0.0001009538108812057
2 0 6.156120819635296e-05
3 0 4.057593111938779e-05
4 0 4.167005306438213e-05
5 0 4.6208591090284116e-05
6 0 3.976871727015001e-05
7 0 5.8935669296635364e-05
8 0 6.566850373124649e-05
9 0 6.888589472049122e-05
10 0 6.407555311427207e-05
11 0 5.5147494329847745e-05
12 0 4.0568794712067646e-05
13 0 4.3363752742208604e-05
14 0 4.430827114676032e-05
15 0 5.999773058019182e-05
0 1 0.0019519992606092836
1 1 0.0013507515061053454
2 1 0.0009332781834232867
3 1 0.0004396920490374637
4 1 0.00022957984383921616
5 1 0.00034449739672805354
6 1 0.0005921583522455205
7 1 0.0007013300558608997
8 1 0.00071288052992637
9 1 0.0007741988557608679
10 1 0.0006297685047825716
11 1 0.00021611325247721414
12 1 0.00016563364606148485
13 1 0.000518467488668461
14 1 0.001273484295124988
15 1 0.0018189111644482613
0 2 0.007837165396518249
1 2 0.004839019797628188
2 2 0.0018420595994488491
3 2 0.001019950974533834
4 2 0.0004743744844218856
5 2 0.0009215535384169909
6 2 0.0017429841807750025
7 2 0.001902663540541514
8 2 0.001856762095497165
9 2 0.001443128721202664
10 2 0.0011065511187640874
11 2 0.00034536856379893856
12 2 0.00014599896642611518
13 2 0.0008634204076716144
14 2 0.002232344062492539
15 2 0.004106500455667808
0 3 0.009392126802497439
1 3 0.013613031605508497
2 3 0.009969571495656363
3 3 0.003691872201075335
4 3 0.0007844267793744088
5 3 0.001833907464746244
6 3 0.0035699842202055712
7 3 0.003289115199481069
8 3 0.0022806224072987823
9 3 0.0009026695682063023
10 3 0.00025182320491661626
11 3 6.539256996153576e-05
12 3 2.2614474043461966e-05
13 3 0.0001588542974859153
14 3 0.0010451304242234543
15 3 0.002892980612064951
0 4 0.003214665753121423
1 4 0.013145110150279853
2 4 0.02079575981608827
3 4 0.023393923203941295
4 4 0.006599519114045848
5 4 0.011739134199936664
6 4 0.012128823849570517
7 4 0.006691921037650547
8 4 0.0014159547046579735
9 4 0.0003449957490571253
10 4 8.685244082184761e-05
11 4 1.8435962564200766e-05
12 4 6.3136254394252195e-06
13 4 1.588968062354617e-05
14 4 9.487725034242456e-05
15 4 0.00038147451121243233
0 5 0.0007660549150337997
1 5 0.0046089676114206436
2 5 0.011500523332690665
3 5 0.05033445806735592
4 5 0.06006006087121355
5 5 0.040032150528384915
6 5 0.02356584042521675
7 5 0.01383565877543052
8 5 0.0016160039328626755
9 5 0.0003880151152889328
10 5 0.00012952361639033118
11 5 4.35525604307789e-05
12 5 6.790776201333732e-06
13 5 1.721711716233268e-05
14 5 3.875400379452302e-05
15 5 0.000131251918496574
0 6 0.0008120731824435933
1 6 0.0028400858052822246
2 6 0.018983815276310864
3 6 0.10011850699730661
4 6 0.15077829428398015
5 6 0.08215603462890995
6 6 0.030526351321897634
7 6 0.014347478373749164
8 6 0.004131610794669732
9 6 0.00465135212821893
10 6 0.0017640083541956625
11 6 0.009086587141861027
12 6 0.0024524227588336826
13 6 0.00021209991801245158
14 6 4.8150278425576815e-05
15 6 0.00010993912632714721
0 7 0.012705947638004849
1 7 0.022671885177653058
2 7 0.040861002246276194
3 7 0.047429667346802554
4 7 0.054552469172226184
5 7 0.07037156420616916
6 7 0.040917752837674175
7 7 0.024941517549500018
8 7 0.020658482533710738
9 7 0.015232845305052894
10 7 0.013885291084613326
11 7 0.015438855505959657
12 7 0.02382013618989616
13 7 0.014600961461771245
14 7 0.010673033788454401
15 7 0.010627232277304935


==> data/R2018024_oh_8.txt <==
x y C
0 0 2.0938155794480918e-05
1 0 2.31813956768718e-05
2 0 1.6735308598067407e-05
3 0 2.5993352087592717e-05
4 0 2.1808805642765674e-05
5 0 2.5899627124938768e-05
6 0 1.685369076064994e-05
7 0 3.076825267796053e-05
8 0 4.822890479000525e-05
9 0 5.0385507620072204e-05
10 0 6.332167918835078e-05
11 0 6.832132791382612e-05
12 0 6.051212376842334e-05
13 0 3.68075331382979e-05
14 0 2.326499237150531e-05
15 0 2.225536349993907e-05
0 1 0.00011561783299492743
1 1 7.151045782360158e-05
2 1 4.228193174995322e-05
3 1 3.23965432550141e-05
4 1 4.0163823028238804e-05
5 1 5.286712864231402e-05
6 1 0.00024400116736703113
7 1 0.00043716808711951444
8 1 0.0004974332210879019
9 1 0.0006720727839939003
10 1 0.0006021028744935276
11 1 0.00043068690428867877
12 1 0.0004098338068758592
13 1 0.00017434559314334503
14 1 0.0001427336630528083
15 1 0.00012752897304297442
0 2 0.00250010531262768
1 2 0.0005601225341538516
2 2 0.00016545470311492419
3 2 7.670254964497793e-05
4 2 7.793051625511856e-05
5 2 0.00017637600505037443
6 2 0.0011739787690152295
7 2 0.0017838925894437395
8 2 0.0021402358221790986
9 2 0.0021449135667058897
10 2 0.001721799081360356
11 2 0.0005453190438384475
12 2 0.000443328635352181
13 2 0.0010012921830944957
14 2 0.0016556978967128865
15 2 0.002488430164404904
0 3 0.017208596095875762
1 3 0.008880647752154873
2 3 0.0009052625492605387
3 3 0.00034821505846924266
4 3 0.0002606342326106949
5 3 0.0003678751899573101
6 3 0.003809401996369402
7 3 0.0036911103689944106
8 3 0.0025383296848347364
9 3 0.001606194510894188
10 3 0.0007385481177465542
11 3 0.00017723235770176083
12 3 9.655944937572247e-05
13 3 0.0007403844299708047
14 3 0.0027246333934782007
15 3 0.007872520629380918
0 4 0.009991424275688183
1 4 0.022770137951117427
2 4 0.019647722725262395
3 4 0.003128466199178733
4 4 0.00046617163947901903
5 4 0.003657206323240498
6 4 0.011187738080148389
7 4 0.008732889332196939
8 4 0.0023914894079261817
9 4 0.000421453061921984
10 4 0.00011423322005672529
11 4 6.463522927607067e-05
12 4 2.1067692681901868e-05
13 4 0.00015791985781393294
14 4 0.00044740927113167534
15 4 0.002404683795230141
0 5 0.0023133324154966345
1 5 0.011772351368608241
2 5 0.034136772140492606
3 5 0.04304305934057457
4 5 0.00767079381952872
5 5 0.02847819562523455
6 5 0.02487597726776037
7 5 0.011274970166302684
8 5 0.0014371213701089294
9 5 0.00021661176644086554
10 5 9.22035944919026e-05
11 5 5.8215212733940385e-05
12 5 4.3763240825712346e-05
13 5 8.564643933534291e-05
14 5 0.0002608719254091393
15 5 0.0004939335111546453
0 6 0.0012002750629208363
1 6 0.0061157668935837
2 6 0.03327998966928369
3 6 0.11009312154377908
4 6 0.12964445778730072
5 6 0.06705413583824399
6 6 0.03704316415412042
7 6 0.01973835807811647
8 6 0.004059354282050891
9 6 0.01041318641966665
10 6 0.004457853159853257
11 6 0.006715210422797025
12 6 0.012155346474829834
13 6 0.0005148092744508895
14 6 0.0001477055003423447
15 6 0.0006015999264971597
0 7 0.02244935162393432
1 7 0.0463780219232622
2 7 0.08985946060492658
3 7 0.1452017820710588
4 7 0.1687023431179121
5 7 0.1511339815419281
6 7 0.09867583248045414
7 7 0.05724909275779669
8 7 0.04681446182267848
9 7 0.05270268857896413
10 7 0.042860804729219555
11 7 0.041119178714793765
12 7 0.06667152500325545
13 7 0.03581418958375103
14 7 0.02079818369337053
15 7 0.019026697506059818


==> data/R2018024_stats.txt <==
bottleneck: p01=-0.2041 p99=0.3722
global patient oh p01=0.0000 p99=0.0904
global patient vf(xz) p01=0.0000 p99=3.4176


==> data/R2018024_vf_00_to_05.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.07 0.76 0.77 
55 25 0.01 0.73 0.73 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.01 0.23 0.23 
58 25 0.01 1.63 1.63 
58 28 -0.15 2.97 2.98 
58 31 -0.35 3.34 3.36 
58 34 -0.44 2.80 2.84 
58 37 -0.51 2.08 2.14 
58 40 -0.09 0.37 0.38 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 -0.01 0.31 0.31 
61 28 -0.14 2.65 2.65 
61 31 -0.30 4.19 4.20 
61 34 -0.49 4.81 4.83 
61 37 -0.75 4.41 4.47 
61 40 -0.67 3.66 3.72 
61 43 -0.35 2.67 2.69 
61 46 -0.25 2.11 2.13 
61 49 -0.46 1.99 2.04 
61 52 -0.56 1.65 1.74 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 -0.07 1.24 1.25 
64 31 -0.29 4.28 4.29 
64 34 -0.47 5.04 5.07 
64 37 -0.79 4.97 5.04 
64 40 -0.76 4.24 4.31 
64 43 -0.58 3.73 3.78 
64 46 -0.52 3.51 3.55 
64 49 -0.75 3.70 3.78 
64 52 -1.06 3.78 3.92 
64 55 -0.89 3.21 3.33 
64 58 -0.47 2.85 2.89 
64 61 -0.44 2.50 2.54 
64 64 -0.66 2.14 2.24 
64 67 -0.50 1.57 1.65 
64 70 -0.09 0.98 0.99 
64 73 -0.08 0.68 0.68 
64 76 -0.08 0.33 0.34 
64 79 -0.04 0.09 0.10 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 -0.28 4.27 4.28 
67 34 -0.42 5.07 5.09 
67 37 -0.80 5.36 5.42 
67 40 -0.90 4.61 4.70 
67 43 -0.79 3.87 3.95 
67 46 -0.58 3.85 3.89 
67 49 -0.54 4.40 4.43 
67 52 -0.76 4.73 4.79 
67 55 -0.81 3.99 4.07 
67 58 -0.64 3.20 3.27 
67 61 -0.64 2.73 2.80 
67 64 -0.75 2.38 2.50 
67 67 -0.47 1.89 1.94 
67 70 -0.14 1.60 1.60 
67 73 -0.27 1.30 1.33 
67 76 -0.39 0.99 1.06 
67 79 -0.41 0.79 0.89 
67 82 -0.24 0.79 0.82 
67 85 -0.18 0.81 0.83 
67 88 -0.30 0.51 0.59 
67 91 -0.31 0.45 0.55 
67 94 -0.22 0.27 0.35 
67 97 -0.05 0.07 0.08 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 -0.16 2.39 2.40 
70 34 -0.37 4.86 4.88 
70 37 -0.58 5.32 5.35 
70 40 -0.77 4.74 4.81 
70 43 -0.78 3.92 4.00 
70 46 -0.60 3.92 3.97 
70 49 -0.53 4.53 4.56 
70 52 -0.61 4.92 4.96 
70 55 -0.61 4.22 4.26 
70 58 -0.52 3.32 3.36 
70 61 -0.56 2.77 2.83 
70 64 -0.66 2.46 2.55 
70 67 -0.55 2.03 2.11 
70 70 -0.34 1.65 1.68 
70 73 -0.51 1.22 1.33 
70 76 -0.53 0.94 1.08 
70 79 -0.40 0.94 1.02 
70 82 -0.38 0.98 1.05 
70 85 -0.39 1.01 1.08 
70 88 -0.65 0.84 1.06 
70 91 -0.60 0.67 0.90 
70 94 -0.52 0.67 0.84 
70 97 -0.56 0.63 0.84 
70 100 -0.60 0.58 0.83 
70 103 -0.45 0.32 0.55 
70 106 -0.08 0.05 0.10 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 -0.10 1.42 1.42 
73 34 -0.35 4.65 4.66 
73 37 -0.44 5.10 5.12 
73 40 -0.65 4.78 4.83 
73 43 -0.66 4.09 4.14 
73 46 -0.57 3.91 3.95 
73 49 -0.52 4.44 4.47 
73 52 -0.43 4.81 4.83 
73 55 -0.40 4.07 4.09 
73 58 -0.43 3.26 3.29 
73 61 -0.53 2.89 2.93 
73 64 -0.53 2.56 2.62 
73 67 -0.53 2.09 2.15 
73 70 -0.45 1.72 1.78 
73 73 -0.50 1.33 1.42 
73 76 -0.50 1.15 1.25 
73 79 -0.43 1.08 1.17 
73 82 -0.39 1.07 1.14 
73 85 -0.47 1.14 1.23 
73 88 -0.60 0.91 1.08 
73 91 -0.56 0.67 0.87 
73 94 -0.50 0.72 0.88 
73 97 -0.68 0.64 0.93 
73 100 -0.83 0.62 1.04 
73 103 -0.79 0.53 0.95 
73 106 -0.87 0.43 0.97 
73 109 -0.76 0.40 0.86 
73 112 -0.37 0.24 0.44 
73 115 -0.07 0.04 0.09 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 -0.07 0.92 0.93 
76 34 -0.34 4.50 4.52 
76 37 -0.39 4.93 4.95 
76 40 -0.51 4.85 4.88 
76 43 -0.44 4.35 4.37 
76 46 -0.41 4.01 4.03 
76 49 -0.47 4.32 4.34 
76 52 -0.34 4.53 4.54 
76 55 -0.36 3.99 4.00 
76 58 -0.42 3.25 3.28 
76 61 -0.54 2.96 3.01 
76 64 -0.46 2.56 2.60 
76 67 -0.36 2.18 2.21 
76 70 -0.44 1.72 1.78 
76 73 -0.48 1.41 1.49 
76 76 -0.49 1.32 1.41 
76 79 -0.45 1.25 1.33 
76 82 -0.36 1.08 1.14 
76 85 -0.37 1.13 1.19 
76 88 -0.36 0.98 1.04 
76 91 -0.39 0.79 0.88 
76 94 -0.37 0.83 0.91 
76 97 -0.42 0.86 0.96 
76 100 -0.64 0.87 1.08 
76 103 -0.80 0.71 1.07 
76 106 -0.81 0.49 0.95 
76 109 -0.79 0.49 0.93 
76 112 -0.76 0.49 0.91 
76 115 -0.79 0.36 0.87 
76 118 -0.47 0.18 0.50 
76 121 -0.09 0.03 0.10 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 -0.34 4.42 4.43 
79 37 -0.37 4.87 4.88 
79 40 -0.42 4.78 4.80 
79 43 -0.37 4.31 4.33 
79 46 -0.37 4.06 4.08 
79 49 -0.38 4.39 4.41 
79 52 -0.46 4.52 4.54 
79 55 -0.51 3.93 3.96 
79 58 -0.42 3.18 3.21 
79 61 -0.45 3.04 3.08 
79 64 -0.53 2.77 2.82 
79 67 -0.60 2.33 2.41 
79 70 -0.51 1.78 1.86 
79 73 -0.46 1.46 1.53 
79 76 -0.43 1.38 1.45 
79 79 -0.31 1.28 1.32 
79 82 -0.27 1.09 1.12 
79 85 -0.20 1.16 1.18 
79 88 -0.35 0.93 0.99 
79 91 -0.43 0.81 0.92 
79 94 -0.40 0.84 0.93 
79 97 -0.46 0.94 1.05 
79 100 -0.59 1.01 1.17 
79 103 -0.60 0.80 0.99 
79 106 -0.62 0.63 0.88 
79 109 -0.69 0.57 0.90 
79 112 -0.74 0.52 0.91 
79 115 -0.78 0.46 0.91 
79 118 -0.92 0.36 0.99 
79 121 -0.69 0.22 0.72 
79 124 -0.18 0.04 0.18 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 -0.34 4.37 4.38 
82 37 -0.39 4.78 4.79 
82 40 -0.45 4.69 4.71 
82 43 -0.45 4.24 4.27 
82 46 -0.47 3.90 3.93 
82 49 -0.34 4.23 4.25 
82 52 -0.32 4.56 4.57 
82 55 -0.25 3.97 3.98 
82 58 -0.28 3.22 3.23 
82 61 -0.34 3.05 3.06 
82 64 -0.54 2.78 2.83 
82 67 -0.62 2.41 2.49 
82 70 -0.50 1.82 1.89 
82 73 -0.46 1.49 1.56 
82 76 -0.39 1.42 1.47 
82 79 -0.45 1.33 1.41 
82 82 -0.34 1.00 1.05 
82 85 -0.20 1.11 1.13 
82 88 -0.29 1.05 1.08 
82 91 -0.37 0.91 0.99 
82 94 -0.39 0.86 0.94 
82 97 -0.49 0.97 1.09 
82 100 -0.57 1.02 1.17 
82 103 -0.53 0.76 0.93 
82 106 -0.60 0.65 0.89 
82 109 -0.65 0.58 0.87 
82 112 -0.70 0.54 0.89 
82 115 -0.71 0.52 0.88 
82 118 -0.84 0.49 0.97 
82 121 -0.88 0.27 0.92 
82 124 -0.78 0.05 0.79 
82 127 -0.09 0.00 0.09 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 -0.35 4.35 4.36 
85 37 -0.41 4.75 4.77 
85 40 -0.43 4.65 4.67 
85 43 -0.42 4.20 4.22 
85 46 -0.50 3.75 3.78 
85 49 -0.34 3.94 3.96 
85 52 -0.14 4.42 4.42 
85 55 -0.14 3.75 3.76 
85 58 -0.25 3.09 3.10 
85 61 -0.30 2.95 2.97 
85 64 -0.31 2.71 2.73 
85 67 -0.35 2.55 2.57 
85 70 -0.33 1.95 1.98 
85 73 -0.33 1.59 1.62 
85 76 -0.34 1.47 1.51 
85 79 -0.43 1.34 1.41 
85 82 -0.38 0.96 1.03 
85 85 -0.34 1.11 1.16 
85 88 -0.31 1.08 1.12 
85 91 -0.37 1.02 1.08 
85 94 -0.38 0.93 1.00 
85 97 -0.41 1.04 1.11 
85 100 -0.44 1.07 1.16 
85 103 -0.46 0.73 0.86 
85 106 -0.55 0.63 0.84 
85 109 -0.61 0.70 0.93 
85 112 -0.62 0.76 0.98 
85 115 -0.71 0.62 0.95 
85 118 -0.77 0.56 0.95 
85 121 -0.77 0.34 0.84 
85 124 -0.89 0.07 0.90 
85 127 -0.73 0.03 0.73 
85 130 -0.06 0.01 0.07 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 -0.36 4.36 4.37 
88 37 -0.41 4.75 4.77 
88 40 -0.43 4.60 4.62 
88 43 -0.47 4.18 4.20 
88 46 -0.41 3.65 3.67 
88 49 -0.11 3.90 3.91 
88 52 0.07 4.49 4.49 
88 55 -0.02 3.88 3.88 
88 58 -0.22 2.99 2.99 
88 61 -0.36 2.77 2.80 
88 64 -0.27 2.68 2.69 
88 67 -0.25 2.53 2.54 
88 70 -0.23 1.96 1.97 
88 73 -0.27 1.58 1.60 
88 76 -0.23 1.44 1.46 
88 79 -0.28 1.21 1.24 
88 82 -0.31 1.03 1.08 
88 85 -0.33 1.19 1.24 
88 88 -0.41 1.09 1.16 
88 91 -0.39 1.02 1.09 
88 94 -0.31 0.93 0.98 
88 97 -0.35 1.10 1.15 
88 100 -0.47 1.08 1.18 
88 103 -0.44 0.84 0.95 
88 106 -0.52 0.72 0.89 
88 109 -0.54 0.78 0.95 
88 112 -0.57 0.86 1.03 
88 115 -0.67 0.72 0.98 
88 118 -0.71 0.48 0.86 
88 121 -0.70 0.38 0.79 
88 124 -0.76 0.27 0.81 
88 127 -0.69 0.19 0.71 
88 130 -0.45 0.13 0.47 
88 133 -0.10 0.04 0.11 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 -0.10 1.35 1.35 
91 34 -0.34 4.38 4.39 
91 37 -0.37 4.73 4.75 
91 40 -0.34 4.54 4.55 
91 43 -0.32 4.21 4.22 
91 46 -0.14 3.50 3.51 
91 49 -0.01 3.99 3.99 
91 52 0.07 4.49 4.49 
91 55 0.14 3.86 3.87 
91 58 0.02 2.98 2.98 
91 61 -0.14 2.54 2.54 
91 64 -0.12 2.39 2.39 
91 67 -0.16 2.28 2.29 
91 70 -0.21 1.85 1.86 
91 73 -0.15 1.57 1.58 
91 76 -0.00 1.44 1.44 
91 79 0.10 1.22 1.22 
91 82 -0.18 1.05 1.06 
91 85 -0.30 1.18 1.22 
91 88 -0.32 1.21 1.25 
91 91 -0.30 1.09 1.13 
91 94 -0.23 0.96 0.99 
91 97 -0.31 1.07 1.12 
91 100 -0.43 1.10 1.18 
91 103 -0.48 0.92 1.04 
91 106 -0.49 0.80 0.94 
91 109 -0.46 0.72 0.85 
91 112 -0.52 0.75 0.91 
91 115 -0.55 0.67 0.87 
91 118 -0.67 0.58 0.89 
91 121 -0.67 0.49 0.83 
91 124 -0.65 0.43 0.78 
91 127 -0.54 0.28 0.61 
91 130 -0.44 0.09 0.45 
91 133 -0.34 0.10 0.35 
91 136 -0.11 0.01 0.11 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 -0.10 1.35 1.36 
94 34 -0.31 4.41 4.42 
94 37 -0.31 4.77 4.78 
94 40 -0.26 4.50 4.51 
94 43 -0.00 4.12 4.12 
94 46 0.16 3.59 3.59 
94 49 0.02 4.00 4.00 
94 52 -0.02 4.16 4.16 
94 55 0.10 3.51 3.51 
94 58 0.14 2.86 2.86 
94 61 -0.16 2.46 2.46 
94 64 -0.42 2.25 2.29 
94 67 -0.31 2.11 2.13 
94 70 -0.17 1.77 1.77 
94 73 -0.06 1.56 1.56 
94 76 0.12 1.43 1.44 
94 79 0.29 1.36 1.39 
94 82 -0.04 1.26 1.26 
94 85 -0.29 1.28 1.31 
94 88 -0.28 1.28 1.31 
94 91 -0.25 1.13 1.16 
94 94 -0.22 1.04 1.06 
94 97 -0.35 1.09 1.14 
94 100 -0.47 1.12 1.21 
94 103 -0.51 0.96 1.09 
94 106 -0.38 0.88 0.96 
94 109 -0.31 0.77 0.83 
94 112 -0.45 0.69 0.82 
94 115 -0.50 0.68 0.85 
94 118 -0.51 0.65 0.82 
94 121 -0.45 0.55 0.71 
94 124 -0.41 0.39 0.57 
94 127 -0.31 0.29 0.43 
94 130 -0.30 0.14 0.33 
94 133 -0.34 0.02 0.34 
94 136 -0.17 -0.03 0.18 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 -0.11 1.79 1.80 
97 34 -0.26 4.43 4.44 
97 37 -0.19 4.81 4.82 
97 40 -0.08 4.52 4.52 
97 43 -0.02 4.03 4.03 
97 46 -0.08 3.57 3.57 
97 49 -0.14 3.88 3.89 
97 52 0.08 4.07 4.07 
97 55 0.24 3.42 3.43 
97 58 0.05 2.78 2.79 
97 61 -0.23 2.51 2.52 
97 64 -0.45 2.29 2.34 
97 67 -0.20 2.04 2.05 
97 70 -0.04 1.74 1.74 
97 73 -0.02 1.57 1.57 
97 76 0.03 0.92 0.92 
97 79 0.05 0.43 0.43 
97 82 -0.09 0.95 0.95 
97 85 -0.22 1.23 1.25 
97 88 -0.22 1.25 1.27 
97 91 -0.19 1.23 1.25 
97 94 -0.20 1.19 1.20 
97 97 -0.38 1.21 1.27 
97 100 -0.46 1.22 1.31 
97 103 -0.42 1.09 1.16 
97 106 -0.28 1.00 1.04 
97 109 -0.30 0.89 0.94 
97 112 -0.44 0.78 0.90 
97 115 -0.47 0.74 0.88 
97 118 -0.51 0.67 0.84 
97 121 -0.44 0.60 0.74 
97 124 -0.36 0.47 0.59 
97 127 -0.30 0.48 0.56 
97 130 -0.24 0.27 0.36 
97 133 -0.20 0.02 0.20 
97 136 -0.21 -0.05 0.22 
97 139 -0.02 -0.01 0.02 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 -0.15 2.64 2.65 
100 34 -0.19 4.35 4.36 
100 37 -0.06 4.59 4.59 
100 40 0.08 4.25 4.25 
100 43 0.06 3.85 3.86 
100 46 -0.03 3.56 3.56 
100 49 -0.02 3.79 3.79 
100 52 0.40 4.00 4.02 
100 55 0.54 3.45 3.49 
100 58 0.12 2.79 2.79 
100 61 -0.38 2.38 2.41 
100 64 -0.44 2.36 2.40 
100 67 -0.17 2.21 2.22 
100 70 0.00 1.80 1.80 
100 73 -0.04 1.16 1.17 
100 76 -0.00 0.15 0.15 
100 79 0.00 -0.00 0.00 
100 82 -0.03 0.27 0.27 
100 85 -0.15 1.30 1.31 
100 88 -0.14 1.34 1.35 
100 91 -0.09 1.25 1.26 
100 94 -0.15 1.18 1.19 
100 97 -0.36 1.24 1.29 
100 100 -0.48 1.25 1.34 
100 103 -0.46 1.18 1.26 
100 106 -0.33 1.02 1.08 
100 109 -0.31 0.93 0.97 
100 112 -0.33 0.87 0.93 
100 115 -0.36 0.81 0.89 
100 118 -0.38 0.72 0.81 
100 121 -0.42 0.71 0.83 
100 124 -0.40 0.56 0.69 
100 127 -0.34 0.42 0.54 
100 130 -0.25 0.23 0.34 
100 133 -0.19 0.04 0.19 
100 136 -0.15 -0.05 0.16 
100 139 -0.07 -0.04 0.08 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 -0.12 2.16 2.16 
103 34 -0.16 4.13 4.13 
103 37 -0.04 4.19 4.19 
103 40 0.05 3.92 3.92 
103 43 -0.01 3.64 3.64 
103 46 -0.21 3.58 3.59 
103 49 0.01 3.56 3.56 
103 52 0.46 3.45 3.48 
103 55 0.46 2.77 2.81 
103 58 0.16 1.52 1.53 
103 61 -0.13 1.06 1.07 
103 64 -0.18 1.53 1.54 
103 67 -0.02 1.43 1.43 
103 70 0.03 0.62 0.62 
103 73 0.00 -0.00 0.00 
103 76 0.00 -0.00 0.00 
103 79 0.00 -0.00 0.00 
103 82 0.00 -0.00 0.00 
103 85 -0.06 0.84 0.84 
103 88 -0.06 1.26 1.27 
103 91 -0.09 1.25 1.25 
103 94 -0.07 1.21 1.21 
103 97 -0.29 1.16 1.20 
103 100 -0.48 1.17 1.26 
103 103 -0.37 1.10 1.16 
103 106 -0.21 1.04 1.06 
103 109 -0.22 0.98 1.01 
103 112 -0.27 0.93 0.97 
103 115 -0.34 0.84 0.91 
103 118 -0.37 0.69 0.79 
103 121 -0.37 0.68 0.77 
103 124 -0.32 0.55 0.64 
103 127 -0.29 0.32 0.43 
103 130 -0.23 0.19 0.30 
103 133 -0.15 0.02 0.15 
103 136 -0.05 -0.07 0.09 
103 139 -0.04 -0.08 0.09 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 -0.03 0.89 0.89 
106 37 -0.02 0.89 0.89 
106 40 0.00 0.41 0.41 
106 43 -0.00 1.19 1.19 
106 46 -0.04 1.92 1.92 
106 49 0.02 1.13 1.13 
106 52 0.00 -0.00 0.00 
106 55 0.00 -0.00 0.00 
106 58 0.00 -0.00 0.00 
106 61 0.00 -0.00 0.00 
106 64 0.00 -0.00 0.00 
106 67 0.00 -0.00 0.00 
106 70 0.00 -0.00 0.00 
106 73 0.00 -0.00 0.00 
106 76 0.00 -0.00 0.00 
106 79 0.00 -0.00 0.00 
106 82 0.00 -0.00 0.00 
106 85 0.00 -0.00 0.00 
106 88 0.00 -0.00 0.00 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 -0.27 1.29 1.32 
106 100 -0.36 1.33 1.38 
106 103 -0.26 1.19 1.21 
106 106 -0.09 1.03 1.03 
106 109 -0.30 0.89 0.94 
106 112 -0.31 0.76 0.82 
106 115 -0.30 0.79 0.85 
106 118 -0.32 0.74 0.81 
106 121 -0.32 0.68 0.75 
106 124 -0.18 0.58 0.61 
106 127 -0.14 0.43 0.45 
106 130 -0.21 0.31 0.37 
106 133 -0.09 0.11 0.14 
106 136 0.03 -0.01 0.03 
106 139 0.01 -0.03 0.03 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 0.00 -0.00 0.00 
109 58 0.00 -0.00 0.00 
109 61 0.00 -0.00 0.00 
109 64 0.00 -0.00 0.00 
109 67 0.00 -0.00 0.00 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.00 -0.00 0.00 
109 79 0.00 -0.00 0.00 
109 82 0.00 -0.00 0.00 
109 85 0.00 -0.00 0.00 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 -0.23 1.34 1.36 
109 100 -0.36 1.16 1.22 
109 103 -0.38 1.14 1.20 
109 106 -0.29 1.20 1.24 
109 109 -0.26 0.94 0.98 
109 112 -0.35 0.70 0.78 
109 115 -0.36 0.77 0.85 
109 118 -0.33 0.72 0.79 
109 121 -0.31 0.62 0.70 
109 124 -0.25 0.57 0.63 
109 127 -0.20 0.45 0.49 
109 130 -0.20 0.34 0.39 
109 133 -0.08 0.24 0.25 
109 136 0.00 0.07 0.07 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 -0.04 0.28 0.28 
112 100 -0.19 0.58 0.61 
112 103 -0.51 1.13 1.24 
112 106 -0.45 1.24 1.32 
112 109 -0.27 1.05 1.08 
112 112 -0.46 0.83 0.95 
112 115 -0.52 0.73 0.89 
112 118 -0.37 0.65 0.75 
112 121 -0.30 0.63 0.69 
112 124 -0.34 0.59 0.68 
112 127 -0.30 0.52 0.60 
112 130 -0.21 0.46 0.50 
112 133 -0.06 0.26 0.26 
112 136 -0.00 0.04 0.04 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 -0.05 0.77 0.77 
115 34 -0.06 1.17 1.17 
115 37 -0.02 0.77 0.77 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 -0.16 0.36 0.40 
115 106 -0.33 0.94 0.99 
115 109 -0.24 0.92 0.95 
115 112 -0.41 0.81 0.91 
115 115 -0.59 0.78 0.98 
115 118 -0.52 0.65 0.83 
115 121 -0.36 0.64 0.73 
115 124 -0.30 0.66 0.73 
115 127 -0.22 0.64 0.68 
115 130 -0.09 0.30 0.32 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 -0.19 2.41 2.42 
118 31 -0.22 3.35 3.35 
118 34 -0.12 3.46 3.46 
118 37 0.02 3.35 3.35 
118 40 0.03 1.38 1.38 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 -0.03 0.09 0.10 
118 112 -0.11 0.27 0.29 
118 115 -0.17 0.26 0.30 
118 118 -0.17 0.23 0.28 
118 121 -0.21 0.38 0.43 
118 124 -0.24 0.47 0.53 
118 127 -0.11 0.28 0.30 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 -0.18 2.30 2.31 
121 31 -0.19 3.16 3.17 
121 34 -0.05 3.27 3.27 
121 37 0.08 2.85 2.85 
121 40 0.01 0.34 0.34 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 -0.12 0.33 0.35 
133 34 -0.70 1.68 1.82 
133 37 -0.17 0.34 0.38 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 -0.90 2.41 2.58 
136 34 -1.60 3.35 3.71 
136 37 -1.11 1.77 2.09 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 -0.03 0.05 0.06 
136 118 -0.10 0.11 0.15 
136 121 -0.13 0.09 0.16 
136 124 -0.05 0.03 0.06 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 -1.22 3.34 3.56 
139 34 -1.76 3.92 4.30 
139 37 -1.45 2.29 2.71 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 -0.17 0.23 0.29 
139 115 -0.29 0.41 0.50 
139 118 -0.25 0.35 0.43 
139 121 -0.35 0.23 0.42 
139 124 -0.35 0.22 0.42 
139 127 -0.18 0.14 0.23 
139 130 -0.11 0.07 0.13 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 -1.05 3.13 3.30 
142 34 -1.49 4.15 4.41 
142 37 -1.44 2.78 3.13 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.03 0.07 0.08 
142 76 0.46 0.50 0.68 
142 79 0.37 0.36 0.51 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 -0.20 0.60 0.63 
142 100 -0.33 1.06 1.11 
142 103 -0.27 0.71 0.76 
142 106 -0.19 0.36 0.41 
142 109 -0.17 0.28 0.33 
142 112 -0.28 0.32 0.42 
142 115 -0.32 0.39 0.51 
142 118 -0.05 0.36 0.36 
142 121 -0.17 0.28 0.33 
142 124 -0.24 0.13 0.27 
142 127 -0.24 0.21 0.32 
142 130 -0.29 0.16 0.33 
142 133 -0.12 -0.06 0.13 
142 136 -0.01 -0.02 0.02 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 -0.63 2.01 2.11 
145 34 -1.30 4.15 4.35 
145 37 -1.66 3.76 4.11 
145 40 -0.41 0.65 0.77 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 -0.03 0.16 0.16 
145 70 0.04 0.31 0.31 
145 73 0.36 0.47 0.59 
145 76 0.31 0.58 0.66 
145 79 0.22 0.48 0.53 
145 82 0.07 0.14 0.16 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 -0.03 0.09 0.09 
145 97 -0.31 0.86 0.92 
145 100 -0.28 1.01 1.05 
145 103 -0.34 0.79 0.86 
145 106 -0.35 0.50 0.61 
145 109 -0.11 0.33 0.35 
145 112 -0.07 0.33 0.34 
145 115 -0.14 0.29 0.32 
145 118 -0.05 0.34 0.34 
145 121 -0.05 0.29 0.30 
145 124 -0.13 0.06 0.14 
145 127 -0.17 0.15 0.23 
145 130 -0.04 0.09 0.10 
145 133 -0.03 -0.17 0.18 
145 136 -0.04 -0.22 0.23 
145 139 0.00 -0.02 0.02 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 -0.36 1.20 1.26 
148 34 -1.22 3.98 4.16 
148 37 -1.50 4.04 4.31 
148 40 -1.21 2.20 2.51 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 -0.21 0.85 0.88 
148 67 -0.47 1.63 1.70 
148 70 0.06 0.63 0.64 
148 73 0.51 0.51 0.72 
148 76 0.29 0.77 0.82 
148 79 0.11 0.38 0.40 
148 82 0.02 0.07 0.07 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 -0.17 0.37 0.41 
148 97 -0.28 0.71 0.77 
148 100 -0.22 0.68 0.72 
148 103 -0.26 0.54 0.60 
148 106 -0.18 0.46 0.49 
148 109 0.03 0.37 0.37 
148 112 0.15 0.35 0.39 
148 115 0.21 0.41 0.46 
148 118 0.18 0.37 0.41 
148 121 0.18 0.27 0.32 
148 124 0.13 0.09 0.16 
148 127 0.03 0.07 0.08 
148 130 0.08 0.06 0.10 
148 133 0.01 -0.14 0.14 
148 136 0.04 -0.26 0.26 
148 139 0.03 -0.07 0.07 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 -1.19 3.81 3.99 
151 37 -1.49 4.17 4.43 
151 40 -1.58 3.39 3.74 
151 43 -0.19 0.37 0.42 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 -0.39 1.88 1.92 
151 67 -0.41 1.53 1.58 
151 70 -0.23 0.61 0.65 
151 73 -0.01 0.43 0.43 
151 76 0.06 0.60 0.60 
151 79 0.12 0.30 0.33 
151 82 0.05 0.15 0.16 
151 85 0.03 0.26 0.27 
151 88 -0.09 0.62 0.63 
151 91 -0.16 0.48 0.51 
151 94 -0.28 0.57 0.64 
151 97 -0.14 0.62 0.64 
151 100 -0.05 0.58 0.58 
151 103 -0.09 0.40 0.41 
151 106 -0.04 0.45 0.45 
151 109 0.12 0.40 0.42 
151 112 0.20 0.36 0.41 
151 115 0.28 0.36 0.46 
151 118 0.30 0.35 0.46 
151 121 0.22 0.27 0.34 
151 124 0.21 0.12 0.24 
151 127 0.18 0.11 0.21 
151 130 0.16 0.04 0.16 
151 133 0.07 -0.15 0.16 
151 136 0.15 -0.23 0.27 
151 139 0.14 -0.09 0.16 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 -0.78 2.49 2.61 
154 37 -1.43 4.03 4.28 
154 40 -1.72 3.86 4.23 
154 43 -1.36 2.91 3.21 
154 46 -0.57 1.32 1.44 
154 49 -0.13 0.35 0.37 
154 52 -0.47 1.37 1.45 
154 55 -0.65 1.86 1.98 
154 58 -0.26 0.81 0.85 
154 61 -0.16 1.06 1.07 
154 64 -0.34 1.76 1.79 
154 67 -0.24 1.57 1.59 
154 70 0.01 1.06 1.06 
154 73 0.05 0.44 0.45 
154 76 0.14 0.34 0.37 
154 79 0.16 0.27 0.31 
154 82 0.18 0.38 0.42 
154 85 0.09 0.59 0.59 
154 88 0.00 0.73 0.73 
154 91 -0.06 0.61 0.61 
154 94 -0.14 0.53 0.55 
154 97 -0.08 0.57 0.57 
154 100 0.05 0.59 0.59 
154 103 0.06 0.44 0.44 
154 106 0.13 0.50 0.51 
154 109 0.17 0.42 0.45 
154 112 0.20 0.33 0.38 
154 115 0.29 0.30 0.42 
154 118 0.33 0.39 0.51 
154 121 0.16 0.37 0.41 
154 124 0.22 0.16 0.27 
154 127 0.34 0.10 0.35 
154 130 0.35 0.07 0.35 
154 133 0.29 -0.05 0.30 
154 136 0.33 -0.11 0.35 
154 139 0.10 -0.03 0.10 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 -0.48 1.62 1.69 
157 37 -1.28 3.84 4.05 
157 40 -1.54 3.69 4.00 
157 43 -1.33 3.09 3.37 
157 46 -1.24 2.84 3.10 
157 49 -1.21 3.13 3.35 
157 52 -1.04 3.41 3.57 
157 55 -0.97 2.98 3.14 
157 58 -0.71 2.33 2.43 
157 61 -0.27 1.96 1.98 
157 64 -0.23 1.74 1.76 
157 67 -0.27 1.57 1.59 
157 70 0.05 1.32 1.32 
157 73 0.29 0.65 0.71 
157 76 0.27 0.37 0.46 
157 79 0.20 0.30 0.36 
157 82 0.30 0.44 0.53 
157 85 0.19 0.63 0.66 
157 88 0.08 0.74 0.74 
157 91 0.04 0.69 0.69 
157 94 -0.02 0.55 0.55 
157 97 0.07 0.52 0.53 
157 100 0.14 0.49 0.51 
157 103 0.13 0.43 0.45 
157 106 0.19 0.45 0.49 
157 109 0.17 0.40 0.44 
157 112 0.23 0.22 0.32 
157 115 0.24 0.18 0.30 
157 118 0.33 0.34 0.48 
157 121 0.40 0.42 0.58 
157 124 0.41 0.19 0.45 
157 127 0.41 0.06 0.41 
157 130 0.42 0.04 0.42 
157 133 0.48 -0.02 0.48 
157 136 0.34 -0.02 0.34 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 -0.31 1.18 1.22 
160 37 -1.05 3.68 3.82 
160 40 -1.15 3.51 3.69 
160 43 -1.15 3.00 3.21 
160 46 -1.22 2.56 2.84 
160 49 -1.01 3.05 3.21 
160 52 -0.75 3.57 3.65 
160 55 -0.77 3.16 3.26 
160 58 -0.67 2.50 2.58 
160 61 -0.33 2.15 2.18 
160 64 -0.27 1.76 1.78 
160 67 -0.39 1.57 1.61 
160 70 -0.26 1.35 1.37 
160 73 0.08 0.83 0.83 
160 76 0.24 0.46 0.52 
160 79 0.28 0.33 0.43 
160 82 0.40 0.38 0.55 
160 85 0.27 0.69 0.74 
160 88 0.05 0.81 0.82 
160 91 0.03 0.61 0.61 
160 94 0.13 0.46 0.47 
160 97 0.27 0.43 0.50 
160 100 0.24 0.43 0.49 
160 103 0.19 0.41 0.45 
160 106 0.24 0.38 0.45 
160 109 0.34 0.39 0.51 
160 112 0.32 0.27 0.42 
160 115 0.32 0.22 0.39 
160 118 0.38 0.26 0.46 
160 121 0.58 0.34 0.67 
160 124 0.61 0.18 0.64 
160 127 0.59 0.11 0.60 
160 130 0.59 0.06 0.59 
160 133 0.53 -0.01 0.53 
160 136 0.21 -0.02 0.21 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 -0.33 1.54 1.58 
163 37 -0.84 3.58 3.68 
163 40 -0.86 3.48 3.58 
163 43 -0.74 3.05 3.14 
163 46 -0.74 2.44 2.55 
163 49 -0.60 2.93 3.00 
163 52 -0.46 3.53 3.56 
163 55 -0.52 3.13 3.17 
163 58 -0.58 2.54 2.60 
163 61 -0.44 2.27 2.31 
163 64 -0.38 2.02 2.05 
163 67 -0.40 1.76 1.81 
163 70 -0.24 1.40 1.42 
163 73 0.02 0.85 0.85 
163 76 0.18 0.57 0.60 
163 79 0.18 0.40 0.44 
163 82 0.34 0.29 0.44 
163 85 0.29 0.65 0.71 
163 88 0.14 0.85 0.86 
163 91 0.14 0.67 0.68 
163 94 0.23 0.51 0.56 
163 97 0.37 0.57 0.68 
163 100 0.46 0.55 0.71 
163 103 0.36 0.45 0.58 
163 106 0.36 0.48 0.60 
163 109 0.47 0.44 0.64 
163 112 0.46 0.44 0.64 
163 115 0.45 0.34 0.56 
163 118 0.53 0.32 0.62 
163 121 0.67 0.30 0.74 
163 124 0.74 0.16 0.76 
163 127 0.69 0.06 0.70 
163 130 0.68 -0.02 0.68 
163 133 0.57 -0.01 0.57 
163 136 0.11 -0.01 0.11 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 -0.26 1.55 1.57 
166 37 -0.67 3.55 3.62 
166 40 -0.73 3.45 3.52 
166 43 -0.60 3.19 3.24 
166 46 -0.39 2.86 2.89 
166 49 -0.57 3.22 3.27 
166 52 -0.70 3.48 3.55 
166 55 -0.63 3.01 3.08 
166 58 -0.57 2.54 2.60 
166 61 -0.46 2.32 2.36 
166 64 -0.36 2.16 2.19 
166 67 -0.36 1.88 1.91 
166 70 -0.24 1.59 1.60 
166 73 -0.09 1.15 1.16 
166 76 0.09 0.73 0.73 
166 79 0.09 0.45 0.46 
166 82 0.14 0.51 0.53 
166 85 0.20 0.78 0.80 
166 88 0.23 0.95 0.97 
166 91 0.27 0.76 0.81 
166 94 0.30 0.51 0.59 
166 97 0.53 0.73 0.90 
166 100 0.56 0.87 1.03 
166 103 0.42 0.52 0.67 
166 106 0.50 0.50 0.71 
166 109 0.47 0.38 0.61 
166 112 0.51 0.40 0.65 
166 115 0.61 0.41 0.73 
166 118 0.68 0.37 0.77 
166 121 0.82 0.30 0.87 
166 124 0.92 0.16 0.93 
166 127 0.87 -0.08 0.87 
166 130 0.74 -0.10 0.74 
166 133 0.32 -0.00 0.32 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 -0.30 2.39 2.41 
169 37 -0.51 3.65 3.68 
169 40 -0.58 3.50 3.55 
169 43 -0.47 3.12 3.16 
169 46 -0.34 3.07 3.09 
169 49 -0.42 3.61 3.63 
169 52 -0.63 3.98 4.03 
169 55 -0.59 3.39 3.44 
169 58 -0.42 2.63 2.66 
169 61 -0.44 2.38 2.42 
169 64 -0.29 2.19 2.21 
169 67 -0.24 1.91 1.93 
169 70 -0.18 1.70 1.71 
169 73 -0.03 1.29 1.29 
169 76 0.11 0.84 0.85 
169 79 0.18 0.54 0.57 
169 82 0.26 0.55 0.61 
169 85 0.29 0.73 0.79 
169 88 0.28 0.91 0.95 
169 91 0.37 0.72 0.81 
169 94 0.34 0.52 0.62 
169 97 0.44 0.60 0.75 
169 100 0.57 0.61 0.83 
169 103 0.54 0.40 0.67 
169 106 0.57 0.49 0.75 
169 109 0.55 0.35 0.65 
169 112 0.60 0.29 0.66 
169 115 0.76 0.36 0.84 
169 118 0.85 0.40 0.94 
169 121 1.06 0.24 1.09 
169 124 1.16 0.07 1.16 
169 127 0.99 -0.02 0.99 
169 130 0.42 -0.03 0.42 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 -0.03 0.40 0.40 
172 34 -0.31 3.77 3.78 
172 37 -0.35 3.92 3.93 
172 40 -0.42 3.52 3.54 
172 43 -0.31 3.05 3.07 
172 46 -0.24 3.11 3.12 
172 49 -0.24 3.73 3.73 
172 52 -0.38 4.33 4.35 
172 55 -0.33 3.63 3.65 
172 58 -0.23 2.72 2.73 
172 61 -0.22 2.54 2.55 
172 64 -0.20 2.19 2.20 
172 67 -0.23 1.88 1.89 
172 70 -0.20 1.64 1.65 
172 73 0.08 1.22 1.23 
172 76 0.27 0.85 0.89 
172 79 0.21 0.67 0.71 
172 82 0.31 0.62 0.69 
172 85 0.38 0.71 0.81 
172 88 0.32 0.89 0.95 
172 91 0.39 0.81 0.90 
172 94 0.45 0.58 0.74 
172 97 0.47 0.48 0.68 
172 100 0.61 0.48 0.78 
172 103 0.51 0.42 0.66 
172 106 0.64 0.59 0.87 
172 109 0.74 0.46 0.87 
172 112 0.72 0.28 0.77 
172 115 0.91 0.33 0.97 
172 118 1.05 0.34 1.10 
172 121 1.17 0.20 1.19 
172 124 1.12 -0.01 1.12 
172 127 0.55 -0.03 0.55 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 -0.05 1.24 1.25 
175 34 -0.17 4.03 4.03 
175 37 -0.10 4.23 4.23 
175 40 0.09 3.66 3.66 
175 43 -0.04 3.13 3.13 
175 46 -0.01 3.16 3.16 
175 49 0.06 3.82 3.82 
175 52 -0.00 4.34 4.34 
175 55 -0.13 3.59 3.60 
175 58 -0.14 2.77 2.77 
175 61 -0.15 2.56 2.56 
175 64 -0.22 2.15 2.16 
175 67 -0.32 1.90 1.93 
175 70 -0.17 1.65 1.66 
175 73 0.14 1.13 1.14 
175 76 0.26 0.82 0.86 
175 79 0.16 0.72 0.74 
175 82 0.25 0.74 0.78 
175 85 0.34 0.79 0.86 
175 88 0.37 0.90 0.97 
175 91 0.40 0.83 0.92 
175 94 0.54 0.63 0.84 
175 97 0.60 0.51 0.79 
175 100 0.66 0.48 0.81 
175 103 0.63 0.50 0.81 
175 106 0.70 0.56 0.90 
175 109 0.84 0.53 0.99 
175 112 0.80 0.38 0.88 
175 115 0.87 0.34 0.93 
175 118 0.92 0.33 0.98 
175 121 0.95 0.27 0.98 
175 124 0.52 0.05 0.53 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.01 1.74 1.74 
178 34 -0.01 4.30 4.30 
178 37 0.03 4.48 4.48 
178 40 0.28 3.77 3.78 
178 43 0.31 3.19 3.20 
178 46 0.23 3.21 3.22 
178 49 0.20 3.91 3.92 
178 52 0.28 4.44 4.45 
178 55 0.12 3.67 3.67 
178 58 -0.01 2.86 2.86 
178 61 -0.04 2.49 2.49 
178 64 -0.11 2.15 2.15 
178 67 -0.16 1.88 1.89 
178 70 -0.05 1.61 1.61 
178 73 0.18 1.15 1.17 
178 76 0.31 0.74 0.80 
178 79 0.08 0.57 0.57 
178 82 0.19 0.56 0.59 
178 85 0.32 0.74 0.80 
178 88 0.37 0.87 0.94 
178 91 0.42 0.80 0.91 
178 94 0.61 0.66 0.90 
178 97 0.71 0.64 0.96 
178 100 0.77 0.58 0.97 
178 103 0.79 0.48 0.92 
178 106 0.80 0.44 0.92 
178 109 0.85 0.33 0.91 
178 112 0.79 0.23 0.83 
178 115 0.80 0.20 0.83 
178 118 0.61 0.16 0.63 
178 121 0.27 0.07 0.28 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.02 0.39 0.39 
181 31 0.17 3.50 3.51 
181 34 0.26 4.46 4.46 
181 37 0.45 4.21 4.23 
181 40 0.38 3.47 3.49 
181 43 0.41 3.13 3.16 
181 46 0.37 3.30 3.32 
181 49 0.56 3.81 3.85 
181 52 0.55 4.26 4.29 
181 55 0.25 3.69 3.70 
181 58 0.12 2.90 2.91 
181 61 0.12 2.58 2.58 
181 64 0.09 2.24 2.24 
181 67 -0.00 1.86 1.86 
181 70 0.03 1.62 1.62 
181 73 0.19 1.28 1.30 
181 76 0.26 0.77 0.81 
181 79 0.10 0.52 0.53 
181 82 0.23 0.54 0.58 
181 85 0.30 0.72 0.78 
181 88 0.29 0.92 0.96 
181 91 0.39 0.76 0.85 
181 94 0.76 0.68 1.02 
181 97 0.90 0.75 1.17 
181 100 0.84 0.70 1.10 
181 103 0.90 0.47 1.01 
181 106 0.84 0.36 0.92 
181 109 0.84 0.20 0.86 
181 112 0.48 0.11 0.49 
181 115 0.32 0.07 0.33 
181 118 0.08 0.01 0.09 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.15 1.54 1.55 
184 31 0.46 3.95 3.98 
184 34 0.70 4.24 4.30 
184 37 0.66 3.79 3.84 
184 40 0.30 3.36 3.38 
184 43 0.41 3.25 3.28 
184 46 0.64 3.34 3.40 
184 49 0.92 3.74 3.85 
184 52 0.77 4.07 4.14 
184 55 0.31 3.47 3.48 
184 58 0.20 2.80 2.80 
184 61 0.26 2.45 2.47 
184 64 0.22 2.24 2.25 
184 67 0.10 1.90 1.90 
184 70 0.01 1.65 1.65 
184 73 0.17 1.45 1.46 
184 76 0.20 0.89 0.92 
184 79 0.18 0.49 0.53 
184 82 0.23 0.49 0.55 
184 85 0.24 0.68 0.72 
184 88 0.20 0.81 0.83 
184 91 0.29 0.65 0.71 
184 94 0.70 0.53 0.88 
184 97 0.69 0.62 0.93 
184 100 0.50 0.51 0.72 
184 103 0.52 0.29 0.60 
184 106 0.42 0.18 0.46 
184 109 0.08 0.03 0.09 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.09 1.27 1.28 
187 28 0.47 3.25 3.28 
187 31 0.83 3.69 3.78 
187 34 1.18 3.67 3.85 
187 37 0.87 3.39 3.50 
187 40 0.38 3.19 3.21 
187 43 0.42 3.14 3.17 
187 46 0.79 3.21 3.30 
187 49 1.05 3.53 3.69 
187 52 0.63 3.64 3.69 
187 55 0.18 3.07 3.08 
187 58 0.05 2.47 2.47 
187 61 0.35 2.09 2.12 
187 64 0.43 1.88 1.93 
187 67 0.16 1.67 1.68 
187 70 0.01 1.48 1.48 
187 73 0.12 1.26 1.26 
187 76 0.30 0.82 0.87 
187 79 0.42 0.46 0.63 
187 82 0.22 0.32 0.39 
187 85 0.07 0.35 0.36 
187 88 0.15 0.39 0.42 
187 91 0.22 0.33 0.40 
187 94 0.31 0.22 0.38 
187 97 0.07 0.04 0.08 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 -0.02 0.89 0.89 
190 22 -0.09 1.94 1.94 
190 25 0.16 2.81 2.82 
190 28 0.66 2.96 3.03 
190 31 1.11 2.93 3.14 
190 34 1.25 2.79 3.06 
190 37 0.81 2.71 2.82 
190 40 0.34 2.68 2.70 
190 43 0.34 2.63 2.65 
190 46 0.77 2.62 2.73 
190 49 0.83 2.47 2.60 
190 52 0.29 1.89 1.92 
190 55 0.07 1.63 1.63 
190 58 0.05 1.33 1.33 
190 61 0.23 1.10 1.13 
190 64 0.21 0.67 0.70 
190 67 0.06 0.46 0.46 
190 70 0.03 0.41 0.41 
190 73 0.06 0.34 0.34 
190 76 0.11 0.23 0.25 
190 79 0.05 0.05 0.08 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.01 0.15 0.15 
193 19 0.04 1.02 1.02 
193 22 0.04 1.41 1.41 
193 25 0.15 1.50 1.51 
193 28 0.43 1.50 1.56 
193 31 0.32 0.77 0.83 
193 34 0.28 0.75 0.80 
193 37 0.19 0.73 0.75 
193 40 0.09 0.47 0.48 
193 43 0.11 0.45 0.47 
193 46 0.07 0.22 0.23 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2018024_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.17 0.17 
55 25 0.06 -0.58 0.59 
55 28 0.12 -0.47 0.48 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.05 -0.45 0.45 
58 28 0.47 -2.44 2.49 
58 31 0.45 -1.99 2.04 
58 34 0.51 -1.51 1.59 
58 37 0.42 -1.19 1.27 
58 40 0.07 -0.24 0.25 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.05 -0.36 0.36 
61 31 0.40 -2.93 2.95 
61 34 0.50 -2.61 2.66 
61 37 0.49 -2.60 2.65 
61 40 0.39 -2.41 2.44 
61 43 0.27 -1.94 1.96 
61 46 0.42 -1.72 1.77 
61 49 0.68 -1.80 1.92 
61 52 0.43 -1.09 1.17 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.17 -1.15 1.16 
64 34 0.49 -3.04 3.08 
64 37 0.42 -2.88 2.91 
64 40 0.30 -2.65 2.67 
64 43 0.27 -2.46 2.48 
64 46 0.60 -2.97 3.04 
64 49 0.94 -3.35 3.48 
64 52 0.93 -2.87 3.01 
64 55 0.56 -2.52 2.58 
64 58 0.41 -2.17 2.21 
64 61 0.69 -1.87 1.99 
64 64 0.87 -1.47 1.71 
64 67 0.44 -0.85 0.95 
64 70 0.35 -0.66 0.75 
64 73 0.20 -0.27 0.33 
64 76 0.13 -0.13 0.19 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.44 -2.71 2.75 
67 37 0.44 -3.18 3.21 
67 40 0.30 -2.84 2.85 
67 43 0.34 -2.57 2.59 
67 46 0.60 -3.08 3.14 
67 49 0.93 -3.80 3.91 
67 52 0.84 -3.37 3.47 
67 55 0.51 -2.85 2.90 
67 58 0.42 -2.40 2.43 
67 61 0.44 -2.08 2.13 
67 64 0.50 -1.68 1.75 
67 67 0.46 -1.34 1.42 
67 70 0.47 -1.13 1.22 
67 73 0.62 -0.89 1.09 
67 76 0.59 -0.64 0.87 
67 79 0.57 -0.54 0.79 
67 82 0.49 -0.52 0.71 
67 85 0.46 -0.47 0.65 
67 88 0.39 -0.34 0.51 
67 91 0.43 -0.20 0.47 
67 94 0.22 -0.06 0.22 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.13 -1.23 1.24 
70 37 0.40 -3.32 3.34 
70 40 0.29 -2.91 2.93 
70 43 0.32 -2.70 2.71 
70 46 0.47 -3.26 3.29 
70 49 0.77 -3.97 4.05 
70 52 0.78 -3.54 3.62 
70 55 0.47 -2.97 3.01 
70 58 0.34 -2.50 2.52 
70 61 0.36 -2.16 2.19 
70 64 0.42 -1.95 1.99 
70 67 0.41 -1.49 1.54 
70 70 0.44 -1.30 1.38 
70 73 0.52 -1.07 1.19 
70 76 0.45 -0.82 0.93 
70 79 0.44 -0.80 0.91 
70 82 0.45 -0.68 0.82 
70 85 0.57 -0.61 0.84 
70 88 0.73 -0.48 0.88 
70 91 0.77 -0.34 0.85 
70 94 0.93 -0.33 0.99 
70 97 1.07 -0.42 1.15 
70 100 0.79 -0.40 0.89 
70 103 0.46 -0.18 0.49 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.40 -3.35 3.37 
73 40 0.34 -2.92 2.94 
73 43 0.43 -2.76 2.79 
73 46 0.42 -3.49 3.51 
73 49 0.43 -4.08 4.11 
73 52 0.38 -3.54 3.56 
73 55 0.31 -3.04 3.06 
73 58 0.34 -2.50 2.53 
73 61 0.37 -2.07 2.10 
73 64 0.29 -1.98 2.01 
73 67 0.38 -1.60 1.64 
73 70 0.48 -1.35 1.43 
73 73 0.38 -1.13 1.19 
73 76 0.42 -1.01 1.09 
73 79 0.51 -0.92 1.06 
73 82 0.42 -0.77 0.88 
73 85 0.50 -0.65 0.82 
73 88 0.63 -0.48 0.79 
73 91 0.60 -0.31 0.67 
73 94 0.70 -0.49 0.86 
73 97 0.89 -0.56 1.05 
73 100 0.82 -0.60 1.02 
73 103 0.96 -0.46 1.06 
73 106 0.99 -0.23 1.02 
73 109 0.65 -0.09 0.66 
73 112 0.34 -0.07 0.34 
73 115 0.08 -0.02 0.08 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.22 -2.50 2.51 
76 40 0.21 -2.90 2.91 
76 43 0.36 -2.75 2.77 
76 46 0.45 -3.32 3.35 
76 49 0.30 -3.93 3.94 
76 52 0.26 -3.54 3.55 
76 55 0.28 -3.00 3.01 
76 58 0.33 -2.48 2.50 
76 61 0.34 -2.12 2.14 
76 64 0.34 -2.05 2.08 
76 67 0.39 -1.69 1.73 
76 70 0.34 -1.33 1.38 
76 73 0.34 -1.04 1.10 
76 76 0.48 -1.15 1.24 
76 79 0.41 -1.03 1.11 
76 82 0.26 -0.73 0.78 
76 85 0.34 -0.73 0.80 
76 88 0.33 -0.62 0.70 
76 91 0.38 -0.40 0.55 
76 94 0.44 -0.59 0.73 
76 97 0.54 -0.66 0.85 
76 100 0.64 -0.72 0.96 
76 103 0.68 -0.55 0.87 
76 106 0.77 -0.39 0.86 
76 109 0.77 -0.30 0.83 
76 112 0.67 -0.21 0.70 
76 115 0.64 -0.17 0.67 
76 118 0.46 -0.14 0.48 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.18 -2.09 2.09 
79 40 0.17 -3.01 3.02 
79 43 0.32 -2.81 2.83 
79 46 0.43 -3.16 3.19 
79 49 0.37 -3.50 3.52 
79 52 0.27 -3.39 3.40 
79 55 0.18 -2.99 3.00 
79 58 0.25 -2.61 2.62 
79 61 0.32 -2.22 2.24 
79 64 0.43 -2.03 2.08 
79 67 0.47 -1.70 1.77 
79 70 0.46 -1.41 1.49 
79 73 0.35 -1.11 1.16 
79 76 0.37 -1.13 1.19 
79 79 0.32 -0.97 1.02 
79 82 0.24 -0.66 0.70 
79 85 0.36 -0.77 0.85 
79 88 0.51 -0.63 0.81 
79 91 0.48 -0.57 0.75 
79 94 0.41 -0.68 0.79 
79 97 0.60 -0.77 0.98 
79 100 0.58 -0.81 1.00 
79 103 0.53 -0.63 0.82 
79 106 0.56 -0.63 0.85 
79 109 0.68 -0.54 0.87 
79 112 0.66 -0.40 0.78 
79 115 0.81 -0.31 0.86 
79 118 0.85 -0.30 0.90 
79 121 0.71 -0.20 0.74 
79 124 0.11 -0.01 0.11 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.07 -1.09 1.10 
82 40 0.17 -3.07 3.08 
82 43 0.27 -2.86 2.88 
82 46 0.23 -3.16 3.17 
82 49 0.18 -3.38 3.38 
82 52 0.20 -3.23 3.24 
82 55 0.19 -2.95 2.95 
82 58 0.30 -2.66 2.68 
82 61 0.39 -2.23 2.27 
82 64 0.52 -2.08 2.14 
82 67 0.61 -1.70 1.80 
82 70 0.60 -1.48 1.60 
82 73 0.49 -1.22 1.31 
82 76 0.39 -1.21 1.27 
82 79 0.38 -0.95 1.02 
82 82 0.36 -0.72 0.80 
82 85 0.40 -0.76 0.86 
82 88 0.37 -0.54 0.65 
82 91 0.30 -0.66 0.73 
82 94 0.30 -0.86 0.91 
82 97 0.47 -0.96 1.07 
82 100 0.55 -0.90 1.05 
82 103 0.44 -0.74 0.86 
82 106 0.52 -0.77 0.93 
82 109 0.55 -0.64 0.84 
82 112 0.64 -0.49 0.80 
82 115 0.70 -0.39 0.80 
82 118 0.76 -0.42 0.86 
82 121 0.92 -0.29 0.97 
82 124 0.84 -0.08 0.84 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.04 -1.09 1.09 
85 40 0.15 -2.98 2.98 
85 43 0.18 -2.81 2.82 
85 46 0.18 -3.36 3.37 
85 49 0.29 -3.79 3.81 
85 52 0.33 -3.38 3.40 
85 55 0.26 -2.97 2.98 
85 58 0.34 -2.72 2.74 
85 61 0.35 -2.23 2.26 
85 64 0.45 -2.06 2.11 
85 67 0.51 -1.62 1.70 
85 70 0.36 -1.45 1.50 
85 73 0.40 -1.23 1.29 
85 76 0.36 -1.16 1.22 
85 79 0.26 -0.97 1.01 
85 82 0.40 -0.89 0.98 
85 85 0.38 -0.73 0.83 
85 88 0.39 -0.36 0.53 
85 91 0.31 -0.55 0.64 
85 94 0.22 -0.91 0.94 
85 97 0.42 -1.08 1.16 
85 100 0.42 -0.89 0.98 
85 103 0.39 -0.85 0.93 
85 106 0.55 -0.89 1.04 
85 109 0.69 -0.71 0.99 
85 112 0.68 -0.50 0.84 
85 115 0.63 -0.44 0.77 
85 118 0.64 -0.52 0.83 
85 121 0.78 -0.42 0.88 
85 124 0.84 -0.20 0.86 
85 127 0.53 -0.09 0.54 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.01 -1.07 1.07 
88 40 0.03 -2.88 2.88 
88 43 0.19 -2.74 2.74 
88 46 0.38 -3.35 3.37 
88 49 0.34 -3.88 3.89 
88 52 0.22 -3.51 3.51 
88 55 0.25 -2.96 2.97 
88 58 0.43 -2.52 2.55 
88 61 0.38 -2.20 2.23 
88 64 0.47 -2.01 2.06 
88 67 0.48 -1.53 1.60 
88 70 0.29 -1.38 1.41 
88 73 0.19 -1.31 1.33 
88 76 0.34 -1.12 1.17 
88 79 0.35 -0.94 1.00 
88 82 0.24 -0.99 1.02 
88 85 0.22 -0.88 0.90 
88 88 0.32 -0.45 0.55 
88 91 0.30 -0.47 0.56 
88 94 0.32 -0.97 1.02 
88 97 0.36 -1.14 1.19 
88 100 0.45 -1.02 1.11 
88 103 0.49 -0.97 1.09 
88 106 0.57 -0.93 1.09 
88 109 0.60 -0.70 0.92 
88 112 0.67 -0.67 0.95 
88 115 0.55 -0.61 0.82 
88 118 0.52 -0.52 0.74 
88 121 0.64 -0.48 0.80 
88 124 0.64 -0.41 0.76 
88 127 0.64 -0.35 0.73 
88 130 0.56 -0.21 0.60 
88 133 0.15 -0.04 0.15 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.09 -1.44 1.44 
91 40 0.10 -2.83 2.83 
91 43 0.06 -2.68 2.69 
91 46 0.14 -3.29 3.30 
91 49 0.16 -3.72 3.72 
91 52 0.21 -3.42 3.43 
91 55 0.18 -2.94 2.94 
91 58 0.18 -2.49 2.50 
91 61 0.12 -2.20 2.20 
91 64 0.26 -2.06 2.08 
91 67 0.23 -1.41 1.43 
91 70 0.19 -1.30 1.31 
91 73 0.09 -1.37 1.37 
91 76 -0.06 -1.23 1.23 
91 79 0.12 -0.93 0.93 
91 82 0.18 -1.04 1.05 
91 85 0.18 -0.98 1.00 
91 88 0.15 -0.72 0.74 
91 91 0.18 -0.71 0.73 
91 94 0.27 -1.05 1.08 
91 97 0.36 -1.14 1.20 
91 100 0.44 -1.18 1.26 
91 103 0.64 -1.06 1.24 
91 106 0.59 -0.92 1.09 
91 109 0.51 -0.68 0.85 
91 112 0.56 -0.70 0.90 
91 115 0.49 -0.64 0.81 
91 118 0.50 -0.51 0.72 
91 121 0.57 -0.47 0.74 
91 124 0.60 -0.52 0.79 
91 127 0.49 -0.45 0.66 
91 130 0.38 -0.34 0.51 
91 133 0.32 -0.11 0.34 
91 136 0.10 -0.00 0.10 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.20 -2.33 2.34 
94 40 0.22 -3.01 3.01 
94 43 0.16 -2.74 2.75 
94 46 0.24 -3.31 3.32 
94 49 0.27 -3.58 3.59 
94 52 0.26 -3.32 3.33 
94 55 0.16 -2.96 2.97 
94 58 0.24 -2.54 2.55 
94 61 0.28 -2.35 2.37 
94 64 0.31 -2.25 2.27 
94 67 0.30 -1.31 1.34 
94 70 0.16 -1.20 1.21 
94 73 0.10 -1.33 1.33 
94 76 -0.05 -1.31 1.31 
94 79 0.03 -1.11 1.11 
94 82 0.17 -1.10 1.11 
94 85 0.06 -1.05 1.05 
94 88 0.16 -0.83 0.85 
94 91 0.22 -0.88 0.91 
94 94 0.25 -1.05 1.08 
94 97 0.41 -1.22 1.29 
94 100 0.55 -1.32 1.43 
94 103 0.45 -1.03 1.13 
94 106 0.35 -0.93 0.99 
94 109 0.43 -0.81 0.92 
94 112 0.45 -0.72 0.85 
94 115 0.43 -0.66 0.78 
94 118 0.49 -0.57 0.75 
94 121 0.55 -0.50 0.74 
94 124 0.44 -0.53 0.69 
94 127 0.38 -0.46 0.59 
94 130 0.28 -0.32 0.43 
94 133 0.23 -0.14 0.27 
94 136 0.14 -0.01 0.14 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.16 -3.11 3.12 
97 40 -0.03 -3.09 3.09 
97 43 0.13 -2.60 2.60 
97 46 0.33 -3.09 3.11 
97 49 0.25 -3.46 3.47 
97 52 0.21 -3.16 3.17 
97 55 0.14 -2.84 2.84 
97 58 0.30 -2.53 2.55 
97 61 0.37 -2.31 2.34 
97 64 0.11 -2.11 2.11 
97 67 0.09 -1.31 1.32 
97 70 0.12 -1.14 1.14 
97 73 0.22 -1.26 1.28 
97 76 0.17 -1.10 1.12 
97 79 0.11 -0.51 0.52 
97 82 0.14 -0.83 0.84 
97 85 0.07 -1.16 1.16 
97 88 0.14 -1.06 1.07 
97 91 0.20 -1.05 1.07 
97 94 0.06 -1.16 1.17 
97 97 0.31 -1.35 1.39 
97 100 0.45 -1.44 1.51 
97 103 0.34 -1.08 1.13 
97 106 0.36 -0.99 1.05 
97 109 0.43 -0.94 1.03 
97 112 0.46 -0.74 0.87 
97 115 0.47 -0.67 0.82 
97 118 0.49 -0.63 0.80 
97 121 0.50 -0.43 0.66 
97 124 0.44 -0.45 0.63 
97 127 0.31 -0.42 0.52 
97 130 0.24 -0.28 0.37 
97 133 0.22 -0.20 0.30 
97 136 0.20 0.03 0.21 
97 139 0.02 0.01 0.02 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.07 -3.35 3.35 
100 40 0.07 -2.82 2.82 
100 43 0.05 -2.37 2.37 
100 46 0.16 -2.85 2.85 
100 49 0.20 -3.48 3.49 
100 52 0.12 -3.24 3.24 
100 55 0.17 -2.79 2.79 
100 58 0.27 -2.50 2.52 
100 61 0.11 -2.17 2.17 
100 64 0.05 -1.74 1.74 
100 67 0.12 -1.27 1.28 
100 70 0.21 -1.21 1.22 
100 73 0.33 -1.24 1.29 
100 76 0.13 -0.53 0.55 
100 79 0.00 -0.00 0.00 
100 82 0.02 -0.12 0.12 
100 85 0.11 -1.01 1.02 
100 88 0.09 -1.08 1.08 
100 91 -0.00 -1.04 1.04 
100 94 0.01 -1.33 1.33 
100 97 0.34 -1.47 1.51 
100 100 0.42 -1.17 1.25 
100 103 0.29 -1.04 1.08 
100 106 0.47 -1.00 1.10 
100 109 0.54 -0.93 1.08 
100 112 0.54 -0.75 0.92 
100 115 0.52 -0.65 0.83 
100 118 0.38 -0.67 0.77 
100 121 0.30 -0.60 0.67 
100 124 0.47 -0.53 0.70 
100 127 0.45 -0.35 0.57 
100 130 0.32 -0.32 0.45 
100 133 0.20 -0.27 0.34 
100 136 0.24 0.01 0.24 
100 139 0.10 0.05 0.12 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 -0.03 -1.40 1.40 
103 40 0.07 -1.90 1.90 
103 43 0.06 -2.51 2.51 
103 46 0.05 -2.70 2.70 
103 49 0.16 -3.08 3.08 
103 52 -0.09 -3.02 3.02 
103 55 -0.25 -2.37 2.39 
103 58 0.07 -1.62 1.62 
103 61 0.07 -1.42 1.42 
103 64 0.07 -1.16 1.16 
103 67 0.12 -0.90 0.91 
103 70 0.18 -0.86 0.88 
103 73 0.00 -0.00 0.00 
103 76 0.00 -0.00 0.00 
103 79 0.00 -0.00 0.00 
103 82 0.00 -0.00 0.00 
103 85 0.06 -0.72 0.73 
103 88 0.01 -1.11 1.11 
103 91 -0.12 -1.06 1.06 
103 94 0.03 -1.33 1.33 
103 97 0.10 -1.53 1.53 
103 100 0.22 -1.21 1.23 
103 103 0.39 -1.05 1.12 
103 106 0.56 -1.00 1.15 
103 109 0.51 -0.89 1.03 
103 112 0.51 -0.75 0.91 
103 115 0.54 -0.67 0.87 
103 118 0.42 -0.72 0.83 
103 121 0.27 -0.75 0.80 
103 124 0.25 -0.67 0.71 
103 127 0.31 -0.47 0.57 
103 130 0.24 -0.32 0.40 
103 133 0.14 -0.22 0.26 
103 136 0.24 -0.10 0.26 
103 139 0.13 0.03 0.13 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.01 -0.29 0.29 
106 46 0.02 -1.78 1.78 
106 49 -0.04 -1.56 1.56 
106 52 0.00 -0.00 0.00 
106 55 0.00 -0.00 0.00 
106 58 0.00 -0.00 0.00 
106 61 0.00 -0.00 0.00 
106 64 0.00 -0.00 0.00 
106 67 0.00 -0.00 0.00 
106 70 0.00 -0.00 0.00 
106 73 0.00 -0.00 0.00 
106 76 0.00 -0.00 0.00 
106 79 0.00 -0.00 0.00 
106 82 0.00 -0.00 0.00 
106 85 0.00 -0.00 0.00 
106 88 0.00 -0.00 0.00 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 0.13 -1.05 1.06 
106 100 0.10 -1.21 1.21 
106 103 0.27 -1.07 1.11 
106 106 0.50 -1.07 1.18 
106 109 0.49 -0.95 1.07 
106 112 0.43 -0.73 0.85 
106 115 0.40 -0.69 0.80 
106 118 0.38 -0.77 0.86 
106 121 0.30 -0.79 0.84 
106 124 0.09 -0.72 0.73 
106 127 0.17 -0.58 0.60 
106 130 0.19 -0.42 0.46 
106 133 0.03 -0.27 0.28 
106 136 0.00 -0.12 0.12 
106 139 0.03 -0.04 0.05 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 0.00 -0.00 0.00 
109 58 0.00 -0.00 0.00 
109 61 0.00 -0.00 0.00 
109 64 0.00 -0.00 0.00 
109 67 0.00 -0.00 0.00 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.00 -0.00 0.00 
109 79 0.00 -0.00 0.00 
109 82 0.00 -0.00 0.00 
109 85 0.00 -0.00 0.00 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 -0.07 -0.91 0.92 
109 100 -0.25 -1.01 1.04 
109 103 0.04 -1.16 1.16 
109 106 0.44 -1.11 1.19 
109 109 0.60 -0.96 1.13 
109 112 0.50 -0.73 0.88 
109 115 0.39 -0.68 0.79 
109 118 0.44 -0.82 0.93 
109 121 0.37 -0.90 0.97 
109 124 0.28 -0.80 0.85 
109 127 0.20 -0.64 0.67 
109 130 0.14 -0.49 0.51 
109 133 0.08 -0.38 0.39 
109 136 0.07 -0.20 0.21 
109 139 0.01 -0.02 0.02 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 0.00 -0.00 0.00 
112 100 -0.03 -0.14 0.14 
112 103 0.03 -1.11 1.11 
112 106 0.32 -1.20 1.24 
112 109 0.57 -0.94 1.10 
112 112 0.42 -0.68 0.79 
112 115 0.40 -0.59 0.71 
112 118 0.40 -0.78 0.88 
112 121 0.40 -0.92 1.01 
112 124 0.31 -0.79 0.85 
112 127 0.17 -0.53 0.55 
112 130 0.16 -0.45 0.48 
112 133 0.09 -0.28 0.30 
112 136 0.02 -0.05 0.06 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.01 -0.50 0.50 
115 106 0.25 -1.16 1.19 
115 109 0.40 -0.96 1.04 
115 112 0.28 -0.83 0.87 
115 115 0.27 -0.76 0.80 
115 118 0.39 -0.83 0.92 
115 121 0.46 -0.98 1.08 
115 124 0.27 -0.79 0.84 
115 127 0.12 -0.50 0.52 
115 130 0.11 -0.29 0.31 
115 133 0.02 -0.04 0.05 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 -0.06 -0.94 0.94 
118 40 -0.01 -0.29 0.29 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.03 -0.12 0.12 
118 109 0.05 -0.10 0.11 
118 112 0.13 -0.28 0.30 
118 115 0.10 -0.27 0.29 
118 118 0.09 -0.29 0.30 
118 121 0.24 -0.66 0.70 
118 124 0.31 -0.75 0.81 
118 127 0.11 -0.28 0.31 
118 130 0.02 -0.06 0.06 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 -0.11 -1.85 1.86 
121 40 -0.01 -0.29 0.29 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.36 -0.63 0.73 
136 37 0.32 -0.64 0.71 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.89 -1.68 1.90 
139 37 0.91 -1.98 2.18 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.15 -0.16 0.22 
139 115 0.25 -0.26 0.35 
139 118 0.26 -0.25 0.37 
139 121 0.38 -0.37 0.53 
139 124 0.44 -0.21 0.49 
139 127 0.37 -0.11 0.38 
139 130 0.11 -0.02 0.11 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 1.01 -2.19 2.41 
142 37 0.86 -2.10 2.27 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.25 -0.44 0.50 
142 79 0.30 -0.40 0.50 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.07 -0.27 0.28 
142 100 0.22 -0.65 0.68 
142 103 0.12 -0.40 0.42 
142 106 0.06 -0.21 0.22 
142 109 0.25 -0.42 0.49 
142 112 0.39 -0.55 0.67 
142 115 0.26 -0.42 0.50 
142 118 0.13 -0.41 0.43 
142 121 0.34 -0.44 0.56 
142 124 0.46 -0.22 0.51 
142 127 0.32 -0.34 0.46 
142 130 0.39 -0.15 0.42 
142 133 0.19 -0.03 0.19 
142 136 0.02 -0.00 0.02 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.39 -1.16 1.22 
145 37 0.77 -2.22 2.36 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.23 -0.60 0.64 
145 76 0.36 -0.90 0.97 
145 79 0.29 -0.64 0.70 
145 82 0.08 -0.21 0.22 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.06 -0.68 0.68 
145 100 0.09 -0.75 0.76 
145 103 0.07 -0.59 0.59 
145 106 0.08 -0.60 0.60 
145 109 0.16 -0.63 0.65 
145 112 0.27 -0.64 0.69 
145 115 0.10 -0.48 0.49 
145 118 -0.04 -0.51 0.51 
145 121 0.11 -0.43 0.45 
145 124 0.39 -0.11 0.40 
145 127 0.27 -0.22 0.35 
145 130 0.06 -0.18 0.18 
145 133 0.10 -0.10 0.14 
145 136 0.14 -0.03 0.14 
145 139 0.01 0.00 0.01 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.39 -1.22 1.28 
148 37 1.10 -3.41 3.59 
148 40 0.10 -0.38 0.39 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 -0.04 -0.39 0.39 
148 70 0.14 -1.56 1.57 
148 73 0.41 -0.81 0.91 
148 76 0.18 -0.43 0.46 
148 79 0.08 -0.66 0.66 
148 82 0.04 -0.23 0.24 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 0.05 -0.31 0.31 
148 97 -0.10 -0.92 0.93 
148 100 -0.17 -0.75 0.77 
148 103 -0.09 -0.61 0.62 
148 106 -0.02 -0.60 0.60 
148 109 -0.01 -0.60 0.60 
148 112 -0.03 -0.55 0.55 
148 115 -0.15 -0.48 0.51 
148 118 -0.24 -0.47 0.53 
148 121 -0.34 -0.41 0.54 
148 124 -0.16 -0.13 0.20 
148 127 -0.01 -0.08 0.08 
148 130 -0.15 -0.11 0.18 
148 133 -0.06 -0.09 0.11 
148 136 -0.05 -0.03 0.05 
148 139 -0.02 0.02 0.03 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.12 -0.43 0.44 
151 37 0.98 -3.57 3.70 
151 40 0.61 -2.29 2.37 
151 43 0.36 -1.90 1.94 
151 46 0.37 -2.23 2.26 
151 49 0.05 -0.37 0.38 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 -0.04 -0.18 0.18 
151 67 -0.23 -1.29 1.31 
151 70 -0.10 -1.62 1.62 
151 73 -0.07 -0.53 0.53 
151 76 -0.05 -0.37 0.37 
151 79 0.01 -0.69 0.69 
151 82 0.01 -0.24 0.24 
151 85 -0.01 -0.22 0.22 
151 88 0.04 -0.66 0.66 
151 91 0.19 -0.78 0.80 
151 94 0.18 -0.79 0.81 
151 97 -0.24 -0.95 0.98 
151 100 -0.35 -0.78 0.86 
151 103 -0.20 -0.65 0.68 
151 106 -0.08 -0.61 0.61 
151 109 -0.07 -0.58 0.59 
151 112 -0.09 -0.49 0.50 
151 115 -0.14 -0.46 0.48 
151 118 -0.23 -0.46 0.52 
151 121 -0.31 -0.36 0.48 
151 124 -0.34 -0.30 0.45 
151 127 -0.20 -0.29 0.35 
151 130 -0.16 -0.17 0.23 
151 133 -0.10 -0.07 0.13 
151 136 -0.09 0.15 0.17 
151 139 -0.05 0.05 0.07 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.80 -2.73 2.85 
154 40 1.10 -3.25 3.44 
154 43 1.00 -3.30 3.45 
154 46 0.86 -3.39 3.50 
154 49 0.47 -3.17 3.21 
154 52 0.05 -2.31 2.31 
154 55 0.01 -2.06 2.06 
154 58 -0.16 -1.84 1.85 
154 61 -0.44 -1.37 1.44 
154 64 -0.47 -1.48 1.56 
154 67 -0.27 -1.51 1.54 
154 70 -0.01 -1.26 1.26 
154 73 -0.26 -0.51 0.58 
154 76 -0.10 -0.56 0.56 
154 79 0.05 -0.73 0.73 
154 82 0.09 -0.66 0.66 
154 85 0.01 -0.54 0.54 
154 88 0.05 -0.68 0.68 
154 91 0.26 -0.95 0.99 
154 94 0.24 -0.95 0.98 
154 97 -0.06 -0.92 0.93 
154 100 -0.25 -0.80 0.84 
154 103 -0.17 -0.68 0.70 
154 106 -0.14 -0.65 0.67 
154 109 -0.05 -0.63 0.63 
154 112 -0.02 -0.49 0.49 
154 115 -0.09 -0.44 0.45 
154 118 -0.14 -0.54 0.56 
154 121 -0.12 -0.64 0.65 
154 124 -0.09 -0.44 0.45 
154 127 -0.13 -0.26 0.29 
154 130 -0.29 -0.22 0.36 
154 133 -0.27 -0.04 0.27 
154 136 -0.21 0.15 0.26 
154 139 -0.04 0.04 0.06 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.61 -2.10 2.18 
157 40 1.13 -2.89 3.11 
157 43 1.08 -3.09 3.27 
157 46 0.77 -3.76 3.84 
157 49 0.59 -4.01 4.06 
157 52 0.18 -3.70 3.70 
157 55 -0.08 -3.20 3.20 
157 58 -0.30 -2.85 2.87 
157 61 -0.73 -2.11 2.23 
157 64 -0.50 -1.83 1.89 
157 67 -0.26 -1.57 1.59 
157 70 -0.22 -1.12 1.14 
157 73 -0.11 -0.54 0.55 
157 76 0.01 -0.52 0.52 
157 79 0.12 -0.71 0.72 
157 82 0.19 -0.54 0.58 
157 85 0.07 -0.30 0.31 
157 88 -0.00 -0.70 0.70 
157 91 0.00 -0.93 0.93 
157 94 0.03 -0.97 0.97 
157 97 0.03 -0.85 0.86 
157 100 -0.11 -0.71 0.72 
157 103 -0.16 -0.72 0.73 
157 106 -0.19 -0.67 0.70 
157 109 -0.20 -0.59 0.63 
157 112 -0.18 -0.47 0.50 
157 115 -0.13 -0.39 0.41 
157 118 -0.23 -0.55 0.60 
157 121 -0.39 -0.75 0.85 
157 124 -0.31 -0.42 0.52 
157 127 -0.21 -0.15 0.26 
157 130 -0.27 -0.14 0.30 
157 133 -0.35 -0.03 0.35 
157 136 -0.22 0.06 0.23 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.36 -2.15 2.18 
160 40 0.80 -2.86 2.97 
160 43 0.78 -2.93 3.03 
160 46 0.30 -3.76 3.77 
160 49 0.19 -4.07 4.07 
160 52 0.19 -3.54 3.54 
160 55 -0.09 -3.02 3.02 
160 58 -0.06 -2.68 2.68 
160 61 -0.07 -2.37 2.37 
160 64 -0.07 -2.03 2.03 
160 67 -0.13 -1.46 1.46 
160 70 -0.23 -1.04 1.07 
160 73 -0.17 -0.62 0.64 
160 76 -0.03 -0.74 0.74 
160 79 0.05 -0.80 0.80 
160 82 0.09 -0.52 0.53 
160 85 0.13 -0.23 0.26 
160 88 0.02 -0.64 0.64 
160 91 -0.06 -0.89 0.89 
160 94 -0.07 -0.88 0.89 
160 97 -0.14 -0.78 0.79 
160 100 -0.10 -0.52 0.53 
160 103 -0.17 -0.65 0.67 
160 106 -0.34 -0.73 0.81 
160 109 -0.33 -0.66 0.74 
160 112 -0.24 -0.60 0.64 
160 115 -0.27 -0.40 0.48 
160 118 -0.36 -0.38 0.52 
160 121 -0.46 -0.56 0.72 
160 124 -0.56 -0.41 0.69 
160 127 -0.47 -0.15 0.50 
160 130 -0.45 -0.06 0.46 
160 133 -0.41 -0.01 0.41 
160 136 -0.13 0.02 0.13 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.23 -1.80 1.81 
163 40 0.44 -2.88 2.91 
163 43 0.43 -2.90 2.94 
163 46 0.30 -3.35 3.36 
163 49 0.14 -3.54 3.54 
163 52 0.14 -3.22 3.22 
163 55 -0.00 -2.72 2.72 
163 58 0.12 -2.38 2.38 
163 61 0.16 -2.22 2.23 
163 64 0.02 -1.87 1.87 
163 67 0.02 -1.42 1.42 
163 70 -0.01 -1.12 1.12 
163 73 -0.01 -0.88 0.88 
163 76 0.05 -0.85 0.85 
163 79 0.02 -0.77 0.77 
163 82 -0.21 -0.57 0.61 
163 85 -0.17 -0.25 0.30 
163 88 -0.12 -0.54 0.56 
163 91 -0.23 -0.80 0.83 
163 94 -0.20 -0.79 0.82 
163 97 -0.32 -0.91 0.97 
163 100 -0.35 -0.61 0.70 
163 103 -0.39 -0.54 0.67 
163 106 -0.44 -0.83 0.94 
163 109 -0.42 -0.63 0.76 
163 112 -0.33 -0.56 0.65 
163 115 -0.39 -0.40 0.56 
163 118 -0.51 -0.30 0.59 
163 121 -0.56 -0.37 0.67 
163 124 -0.49 -0.30 0.58 
163 127 -0.50 -0.17 0.52 
163 130 -0.54 -0.02 0.54 
163 133 -0.47 0.06 0.47 
163 136 -0.04 0.01 0.04 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.30 -2.09 2.11 
166 40 0.43 -2.81 2.84 
166 43 0.30 -2.74 2.76 
166 46 0.27 -2.93 2.94 
166 49 0.45 -3.17 3.20 
166 52 0.24 -3.01 3.02 
166 55 -0.01 -2.57 2.57 
166 58 0.12 -2.20 2.21 
166 61 0.19 -2.05 2.06 
166 64 0.10 -1.79 1.79 
166 67 0.11 -1.51 1.51 
166 70 0.19 -1.29 1.30 
166 73 -0.01 -1.04 1.04 
166 76 0.05 -0.91 0.91 
166 79 0.00 -0.68 0.68 
166 82 -0.19 -0.69 0.72 
166 85 -0.13 -0.40 0.42 
166 88 -0.18 -0.57 0.60 
166 91 -0.19 -0.70 0.72 
166 94 -0.14 -0.71 0.72 
166 97 -0.28 -0.84 0.88 
166 100 -0.42 -0.69 0.81 
166 103 -0.45 -0.42 0.62 
166 106 -0.59 -0.71 0.92 
166 109 -0.56 -0.64 0.85 
166 112 -0.40 -0.52 0.65 
166 115 -0.45 -0.42 0.61 
166 118 -0.54 -0.36 0.65 
166 121 -0.60 -0.37 0.71 
166 124 -0.61 -0.18 0.64 
166 127 -0.62 -0.02 0.62 
166 130 -0.62 0.05 0.62 
166 133 -0.18 0.02 0.18 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.21 -2.08 2.09 
169 40 0.30 -2.76 2.78 
169 43 0.07 -2.64 2.64 
169 46 0.19 -3.10 3.10 
169 49 0.48 -3.49 3.52 
169 52 0.24 -2.93 2.94 
169 55 0.01 -2.42 2.42 
169 58 0.04 -2.12 2.12 
169 61 0.09 -1.98 1.98 
169 64 0.03 -1.71 1.71 
169 67 0.02 -1.45 1.45 
169 70 0.05 -1.22 1.22 
169 73 -0.03 -1.06 1.06 
169 76 -0.06 -1.01 1.01 
169 79 -0.11 -0.70 0.71 
169 82 -0.19 -0.72 0.74 
169 85 -0.17 -0.52 0.55 
169 88 -0.13 -0.57 0.59 
169 91 -0.12 -0.75 0.76 
169 94 -0.19 -0.72 0.75 
169 97 -0.40 -0.77 0.87 
169 100 -0.57 -0.80 0.99 
169 103 -0.55 -0.54 0.77 
169 106 -0.38 -0.65 0.76 
169 109 -0.58 -0.54 0.79 
169 112 -0.60 -0.40 0.72 
169 115 -0.54 -0.35 0.64 
169 118 -0.63 -0.33 0.72 
169 121 -0.80 -0.27 0.84 
169 124 -0.97 -0.07 0.97 
169 127 -0.83 0.05 0.84 
169 130 -0.23 0.02 0.23 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.01 -0.40 0.40 
172 37 0.15 -3.17 3.17 
172 40 0.07 -2.72 2.72 
172 43 -0.11 -2.57 2.57 
172 46 0.02 -3.02 3.02 
172 49 0.18 -3.49 3.49 
172 52 0.14 -2.87 2.87 
172 55 -0.02 -2.35 2.35 
172 58 -0.10 -2.04 2.05 
172 61 -0.04 -1.88 1.88 
172 64 0.00 -1.67 1.67 
172 67 -0.04 -1.35 1.35 
172 70 0.03 -1.15 1.15 
172 73 -0.11 -1.09 1.09 
172 76 -0.29 -1.06 1.10 
172 79 -0.30 -0.67 0.74 
172 82 -0.34 -0.51 0.62 
172 85 -0.36 -0.54 0.65 
172 88 -0.20 -0.62 0.65 
172 91 -0.18 -0.81 0.83 
172 94 -0.36 -0.78 0.86 
172 97 -0.54 -0.86 1.01 
172 100 -0.72 -0.85 1.12 
172 103 -0.62 -0.60 0.86 
172 106 -0.74 -0.55 0.92 
172 109 -0.82 -0.35 0.89 
172 112 -0.64 -0.27 0.69 
172 115 -0.55 -0.31 0.63 
172 118 -0.67 -0.29 0.73 
172 121 -0.86 -0.18 0.88 
172 124 -1.06 0.01 1.06 
172 127 -0.32 0.04 0.33 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 -0.09 -1.20 1.21 
175 37 -0.15 -3.23 3.23 
175 40 -0.06 -2.77 2.78 
175 43 -0.12 -2.62 2.63 
175 46 -0.02 -3.03 3.03 
175 49 0.20 -3.30 3.31 
175 52 0.19 -2.79 2.79 
175 55 -0.05 -2.32 2.32 
175 58 -0.10 -1.98 1.99 
175 61 -0.09 -1.83 1.84 
175 64 -0.12 -1.64 1.64 
175 67 -0.20 -1.32 1.34 
175 70 -0.18 -1.02 1.03 
175 73 -0.19 -1.02 1.03 
175 76 -0.33 -1.06 1.11 
175 79 -0.33 -0.82 0.89 
175 82 -0.34 -0.70 0.78 
175 85 -0.23 -0.71 0.75 
175 88 -0.17 -0.74 0.76 
175 91 -0.30 -0.83 0.88 
175 94 -0.46 -0.74 0.87 
175 97 -0.68 -0.86 1.10 
175 100 -0.86 -0.80 1.17 
175 103 -0.78 -0.59 0.98 
175 106 -0.76 -0.51 0.91 
175 109 -1.00 -0.44 1.09 
175 112 -0.86 -0.19 0.88 
175 115 -0.65 -0.30 0.72 
175 118 -0.71 -0.17 0.73 
175 121 -0.87 -0.16 0.88 
175 124 -0.32 -0.01 0.32 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 -0.16 -1.53 1.54 
178 37 -0.29 -3.16 3.17 
178 40 -0.14 -2.74 2.75 
178 43 0.01 -2.72 2.72 
178 46 0.04 -3.05 3.05 
178 49 -0.06 -3.24 3.24 
178 52 0.03 -2.76 2.76 
178 55 -0.10 -2.27 2.28 
178 58 -0.02 -1.94 1.94 
178 61 -0.08 -1.81 1.82 
178 64 -0.14 -1.63 1.63 
178 67 -0.27 -1.31 1.34 
178 70 -0.40 -1.08 1.15 
178 73 -0.40 -0.99 1.07 
178 76 -0.33 -0.95 1.00 
178 79 -0.26 -0.82 0.86 
178 82 -0.25 -0.79 0.82 
178 85 -0.00 -0.85 0.85 
178 88 -0.14 -0.74 0.75 
178 91 -0.35 -0.77 0.85 
178 94 -0.48 -0.67 0.83 
178 97 -0.81 -0.83 1.16 
178 100 -1.03 -0.83 1.33 
178 103 -0.93 -0.69 1.16 
178 106 -0.90 -0.43 0.99 
178 109 -1.05 -0.30 1.09 
178 112 -1.00 -0.25 1.03 
178 115 -0.69 -0.17 0.71 
178 118 -0.47 -0.12 0.48 
178 121 -0.13 -0.05 0.14 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 -0.07 -0.39 0.40 
181 34 -0.44 -3.29 3.32 
181 37 -0.26 -2.92 2.93 
181 40 -0.08 -2.65 2.65 
181 43 -0.13 -2.72 2.72 
181 46 -0.23 -3.01 3.02 
181 49 -0.22 -3.20 3.21 
181 52 -0.08 -2.74 2.74 
181 55 -0.07 -2.32 2.32 
181 58 0.02 -1.93 1.93 
181 61 -0.05 -1.81 1.81 
181 64 -0.15 -1.64 1.65 
181 67 -0.22 -1.29 1.31 
181 70 -0.35 -1.15 1.20 
181 73 -0.35 -1.10 1.16 
181 76 -0.35 -0.87 0.94 
181 79 -0.27 -0.75 0.80 
181 82 -0.28 -0.78 0.83 
181 85 -0.22 -0.83 0.86 
181 88 -0.26 -0.67 0.71 
181 91 -0.31 -0.60 0.68 
181 94 -0.47 -0.61 0.77 
181 97 -0.74 -0.66 0.99 
181 100 -0.97 -0.77 1.24 
181 103 -1.04 -0.62 1.21 
181 106 -1.19 -0.29 1.22 
181 109 -1.04 -0.12 1.04 
181 112 -0.55 -0.11 0.56 
181 115 -0.14 -0.04 0.15 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 -0.51 -2.14 2.20 
184 34 -0.64 -3.18 3.24 
184 37 -0.26 -2.87 2.89 
184 40 -0.20 -2.68 2.69 
184 43 -0.37 -2.59 2.61 
184 46 -0.54 -2.95 3.00 
184 49 -0.56 -3.16 3.21 
184 52 -0.22 -2.71 2.71 
184 55 0.01 -2.31 2.31 
184 58 -0.01 -1.94 1.94 
184 61 -0.24 -1.78 1.79 
184 64 -0.31 -1.59 1.62 
184 67 -0.19 -1.31 1.33 
184 70 -0.16 -1.11 1.12 
184 73 -0.31 -1.00 1.05 
184 76 -0.44 -0.80 0.91 
184 79 -0.58 -0.71 0.92 
184 82 -0.53 -0.68 0.86 
184 85 -0.32 -0.63 0.71 
184 88 -0.30 -0.57 0.64 
184 91 -0.41 -0.39 0.56 
184 94 -0.71 -0.41 0.82 
184 97 -0.75 -0.49 0.89 
184 100 -0.69 -0.47 0.83 
184 103 -0.66 -0.32 0.73 
184 106 -0.36 -0.09 0.37 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 -0.04 -0.28 0.28 
187 28 -0.43 -1.91 1.96 
187 31 -0.73 -2.90 2.99 
187 34 -0.48 -2.80 2.84 
187 37 -0.28 -2.64 2.66 
187 40 -0.28 -2.55 2.56 
187 43 -0.43 -2.35 2.39 
187 46 -0.67 -2.73 2.82 
187 49 -0.64 -2.90 2.97 
187 52 -0.22 -2.48 2.49 
187 55 0.09 -2.09 2.09 
187 58 0.01 -1.83 1.83 
187 61 -0.37 -1.61 1.65 
187 64 -0.45 -1.42 1.49 
187 67 -0.31 -1.18 1.22 
187 70 -0.15 -1.05 1.06 
187 73 -0.24 -0.92 0.95 
187 76 -0.61 -0.73 0.95 
187 79 -0.79 -0.57 0.97 
187 82 -0.38 -0.39 0.55 
187 85 -0.21 -0.37 0.43 
187 88 -0.20 -0.36 0.41 
187 91 -0.26 -0.28 0.38 
187 94 -0.29 -0.16 0.34 
187 97 -0.08 -0.05 0.09 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.03 -0.86 0.86 
190 25 -0.32 -1.89 1.92 
190 28 -0.71 -2.37 2.47 
190 31 -0.88 -2.46 2.61 
190 34 -0.60 -2.34 2.42 
190 37 -0.18 -2.26 2.26 
190 40 -0.15 -2.20 2.20 
190 43 -0.57 -2.10 2.18 
190 46 -0.72 -2.09 2.21 
190 49 -0.35 -1.69 1.72 
190 52 -0.03 -1.43 1.43 
190 55 0.15 -1.19 1.20 
190 58 0.00 -1.05 1.05 
190 61 -0.29 -0.76 0.81 
190 64 -0.18 -0.40 0.44 
190 67 -0.11 -0.35 0.37 
190 70 -0.05 -0.31 0.32 
190 73 -0.05 -0.27 0.28 
190 76 -0.14 -0.22 0.26 
190 79 -0.07 -0.06 0.09 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.04 -0.35 0.35 
193 22 -0.02 -1.09 1.09 
193 25 -0.35 -1.15 1.20 
193 28 -0.35 -0.82 0.89 
193 31 -0.26 -0.66 0.71 
193 34 -0.14 -0.65 0.66 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 -0.04 -0.20 0.20 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2018032_bottleneck.txt <==
x y C
0 0 0.0957898274064064
1 0 0.14766357839107513
2 0 0.20563527941703796
3 0 0.11059160530567169
4 0 0.08139654994010925
5 0 0.07973457127809525
6 0 -0.005227834917604923
7 0 0.040808793157339096
8 0 0.06842336803674698
9 0 0.05017033964395523
10 0 0.08312828093767166
11 0 0.137235626578331
12 0 0.08525361865758896
13 0 0.05093622952699661
14 0 0.07767177373170853
15 0 0.049986351281404495
0 1 0.23203717172145844
1 1 0.05723867192864418
2 1 0.13364556431770325
3 1 0.2856500446796417
4 1 0.30882033705711365
5 1 0.31864461302757263
6 1 0.12501975893974304
7 1 0.05542982742190361
8 1 0.09114184230566025
9 1 0.13147424161434174
10 1 0.006673005875200033
11 1 0.07427805662155151
12 1 0.22989869117736816
13 1 0.11033652722835541
14 1 0.09815127402544022
15 1 0.1841990202665329
0 2 0.06259045004844666
1 2 0.290208101272583
2 2 0.3982204794883728
3 2 -0.18490783870220184
4 2 -0.3582838773727417
5 2 -0.04583825543522835
6 2 -0.01981627196073532
7 2 0.02000240609049797
8 2 -0.07866976410150528
9 2 -0.02145731821656227
10 2 -0.0064362455159425735
11 2 0.007030248176306486
12 2 -0.00273238867521286
13 2 -0.002328011440113187
14 2 0.014831961132586002
15 2 -0.014821928925812244
0 3 0.05141592398285866
1 3 0.026471927762031555
2 3 0.04827914386987686
3 3 0.06230297312140465
4 3 -0.035134363919496536
5 3 0.02635977417230606
6 3 -0.07088643312454224
7 3 -0.043037742376327515
8 3 -0.19233891367912292
9 3 -0.09391314536333084
10 3 0.07586231082677841
11 3 0.03299838677048683
12 3 0.03510504588484764
13 3 0.04655831679701805
14 3 0.058433253318071365
15 3 0.02466057427227497
0 4 -0.03270714730024338
1 4 -0.020864102989435196
2 4 0.05739159882068634
3 4 -0.02089780382812023
4 4 -0.7779926657676697
5 4 -1.1380399465560913
6 4 -0.4156370460987091
7 4 -0.07513365149497986
8 4 -0.26709723472595215
9 4 -0.11275475472211838
10 4 0.02579452469944954
11 4 0.006171488203108311
12 4 -0.01074534747749567
13 4 0.009303943254053593
14 4 0.009170047007501125
15 4 0.037174664437770844
0 5 0.058543868362903595
1 5 0.016930362209677696
2 5 -0.05368530750274658
3 5 -0.04368734732270241
4 5 -0.5119194388389587
5 5 -0.9135462641716003
6 5 0.028619343414902687
7 5 -0.04730625078082085
8 5 -0.10905956476926804
9 5 0.008074554614722729
10 5 0.04741092771291733
11 5 -0.013298247009515762
12 5 0.023854311555624008
13 5 0.0034184064716100693
14 5 -0.018487993627786636
15 5 0.0027663628570735455
0 6 -0.01749531365931034
1 6 0.020159710198640823
2 6 -0.005930239800363779
3 6 0.009427656419575214
4 6 -1.4482641220092773
5 6 -1.447178602218628
6 6 -0.19324935972690582
7 6 -0.14645268023014069
8 6 0.001496327924542129
9 6 -0.09987898170948029
10 6 -0.06252876669168472
11 6 0.006630856543779373
12 6 -0.05741202458739281
13 6 -0.010190010070800781
14 6 0.03922377526760101
15 6 0.03129128739237785
0 7 -0.002587289083749056
1 7 0.019821956753730774
2 7 -0.05305701121687889
3 7 -0.04537655785679817
4 7 0.019754135981202126
5 7 -0.04965052381157875
6 7 -0.06508093327283859
7 7 -0.11595501005649567
8 7 -0.07250857353210449
9 7 -0.05692458152770996
10 7 -0.12976516783237457
11 7 -0.056324128061532974
12 7 -0.10328006744384766
13 7 -0.011890843510627747
14 7 -0.011115621775388718
15 7 -0.00017261732136830688


==> data/R2018032_oh_0.txt <==
x y C
0 0 0.00016441130581337757
1 0 0.00017638277990903288
2 0 0.00017069505852924236
3 0 0.00018486949148286026
4 0 0.00024479385134724095
5 0 0.00026442757163701276
6 0 0.00026069843956500117
7 0 0.0003297571947082387
8 0 0.00034842864614894866
9 0 0.0004253924438751034
10 0 0.0002350327716202682
11 0 0.0002058837431747958
12 0 0.00019592636730668227
13 0 0.0002181970940661126
14 0 0.00019029580513403737
15 0 0.00015411426846331414
0 1 0.0006403790600129668
1 1 0.00046396534269166204
2 1 0.0003603759994957342
3 1 0.0002957016212730771
4 1 0.00035993211559143343
5 1 0.00043422968193592364
6 1 0.00047670084358954163
7 1 0.00045571968976798344
8 1 0.0005493000945399649
9 1 0.0007173893506713072
10 1 0.0005839896857367872
11 1 0.0005530924151702853
12 1 0.0006308077782376784
13 1 0.0006304565380112161
14 1 0.0006801492843687985
15 1 0.0006361935441067246
0 2 0.0010373991622582297
1 2 0.0006097167195319437
2 2 0.00044198311816044347
3 2 0.00033444107147594576
4 2 0.0002335463739773402
5 2 0.00021193445945226572
6 2 0.00031103783782177437
7 2 0.0006631230811509334
8 2 0.0007585933586036431
9 2 0.0007912823615712829
10 2 0.0009400905271091406
11 2 0.000752579747900732
12 2 0.0010466032960313814
13 2 0.0011531468691772348
14 2 0.0007944468670215358
15 2 0.0008357037800194101
0 3 0.0009549541194969247
1 3 0.0007037279855458591
2 3 0.0006367519944669213
3 3 0.0003778076152808784
4 3 0.0002869722343083929
5 3 0.00035901764206933725
6 3 0.00036371191717753494
7 3 0.0016029885099890847
8 3 0.0028791896289448505
9 3 0.002837523847121189
10 3 0.0017775004442877648
11 3 0.0011332952242593427
12 3 0.0014644423077914063
13 3 0.0015154754508529505
14 3 0.0007646108067691994
15 3 0.0009210935402940804
0 4 0.0005869124337575667
1 4 0.000656768569071569
2 4 0.0010816619917905028
3 4 0.0006489943260498122
4 4 0.0010853753328365836
5 4 0.0023776263876145224
6 4 0.002962209334698739
7 4 0.010937927793746537
8 4 0.011387793731615413
9 4 0.00652583644297448
10 4 0.0026651918393147955
11 4 0.0018242273254153567
12 4 0.0017775053114321485
13 4 0.0022650752410542105
14 4 0.0013511564422617767
15 4 0.0009586461385169177
0 5 0.0006950222361638725
1 5 0.0005724374987525275
2 5 0.0009613293314839967
3 5 0.0005702124543942338
4 5 0.0033892594629539707
5 5 0.014620909760277231
6 5 0.045918210848071184
7 5 0.055740924125674475
8 5 0.0355391847112898
9 5 0.04343428609548606
10 5 0.009339820660359658
11 5 0.004666371603471165
12 5 0.0034009377518231933
13 5 0.0021645750644268104
14 5 0.0019625854443405828
15 5 0.0012819014057180791
0 6 0.002029918404550619
1 6 0.002018862660806886
2 6 0.005707017727359414
3 6 0.0666877938978502
4 6 0.28301910239810363
5 6 0.2748595391219738
6 6 0.23120261027591052
7 6 0.12530276718488148
8 6 0.07602814204814018
9 6 0.04501663363294178
10 6 0.014290111667844751
11 6 0.0052736649026307435
12 6 0.0054225945153453265
13 6 0.005944047716687715
14 6 0.00433579614474208
15 6 0.0028406376811030754
0 7 0.11204079731015215
1 7 0.11487816964907815
2 7 0.14249372312380149
3 7 0.33658036780253303
4 7 0.3955549224541778
5 7 0.18257510190661336
6 7 0.14047623938927722
7 7 0.0846279419298025
8 7 0.04004812802713266
9 7 0.02963602256430398
10 7 0.020248351612523478
11 7 0.019066145444234756
12 7 0.06368915544071367
13 7 0.14872052713006653
14 7 0.16689744076337792
15 7 0.14254898894281


==> data/R2018032_oh_1.txt <==
x y C
0 0 0.00011125760476342647
1 0 0.0001385875967041496
2 0 0.00016657604623026285
3 0 0.0001685541159352926
4 0 0.00024570153313080076
5 0 0.0002619619737516157
6 0 0.00033978817958878524
7 0 0.0004220515093455768
8 0 0.00039060879096369084
9 0 0.00034675760140064895
10 0 0.0003391182739916328
11 0 0.0003274445837261853
12 0 0.0003436137956438649
13 0 0.00038150442976144557
14 0 0.0002372993281074084
15 0 0.0001772731793236329
0 1 0.00017263429826135118
1 1 0.00015433196216803945
2 1 0.00016978707645591573
3 1 0.0003069182504115623
4 1 0.0005631589093418838
5 1 0.0007449598179628408
6 1 0.000765389740308054
7 1 0.001079201307312026
8 1 0.0010340468808638227
9 1 0.0010286631353824515
10 1 0.0008077390452542477
11 1 0.00045867287075205805
12 1 0.00037443111727353707
13 1 0.0005274408605937762
14 1 0.0004739067148207552
15 1 0.000273760565633879
0 2 0.00028841808440433023
1 2 0.00023831135928905055
2 2 0.00022688181596651835
3 2 0.0003513567527284811
4 2 0.0005654287748583876
5 2 0.0006006165222401563
6 2 0.0010368520217936418
7 2 0.0015134878698922869
8 2 0.0011769452694761005
9 2 0.0013403799243277956
10 2 0.0015582064731377886
11 2 0.0008996406043853979
12 2 0.0006375801215706848
13 2 0.000611105229284368
14 2 0.0005597081158798097
15 2 0.0003864363876269939
0 3 0.00043857975059388596
1 3 0.0003903652915055624
2 3 0.000309861170988413
3 3 0.00024881840168635864
4 3 0.000551060780810433
5 3 0.0006941961273733247
6 3 0.0007617491418505388
7 3 0.0016605217934500538
8 3 0.001818550242511724
9 3 0.002717594638186924
10 3 0.0028945214300352827
11 3 0.0014067892121517533
12 3 0.0018622479556512383
13 3 0.0013113558436441055
14 3 0.000515822580886315
15 3 0.0004359003628543375
0 4 0.0006448377466273282
1 4 0.00042623282481101806
2 4 0.0003520583684714493
3 4 0.00027234166164314506
4 4 0.0009905395767401686
5 4 0.0018808461564854995
6 4 0.0015317398216286946
7 4 0.004615096704845594
8 4 0.005141409611100107
9 4 0.005127610002082407
10 4 0.00357205796855516
11 4 0.0028177807619337463
12 4 0.0034086307040202303
13 4 0.002926541328319566
14 4 0.0012995293936625921
15 4 0.0006849666215289841
0 5 0.0006729108786305811
1 5 0.0005313954268424527
2 5 0.000539712254732173
3 5 0.0002889993598436277
4 5 0.0012333873961595473
5 5 0.007948186299205762
6 5 0.013435062122367745
7 5 0.026367533942837737
8 5 0.01405283513259178
9 5 0.011401080353202005
10 5 0.008855545646529203
11 5 0.005808146020026211
12 5 0.003916521327094951
13 5 0.0034030384501853904
14 5 0.002977421575011985
15 5 0.001463777794336259
0 6 0.005726868115860282
1 6 0.0014778584277566579
2 6 0.002036069054961244
3 6 0.012624962981137347
4 6 0.1156504650754841
5 6 0.08344798718348655
6 6 0.08844592779231625
7 6 0.0710919263589393
8 6 0.04049056685522585
9 6 0.033135074767641465
10 6 0.024768679193796866
11 6 0.014437970550691697
12 6 0.0099984045941845
13 6 0.019840365975225368
14 6 0.025376377111648456
15 6 0.01489247559864945
0 7 0.029037224777829426
1 7 0.030420657492582315
2 7 0.051082233916358626
3 7 0.14479194978651103
4 7 0.15110951605946596
5 7 0.13150846005561292
6 7 0.12556202949952633
7 7 0.13141630017066838
8 7 0.09068038726618734
9 7 0.07894247910528278
10 7 0.07244659562553721
11 7 0.07487454186064683
12 7 0.1382871570661076
13 7 0.22545309774017044
14 7 0.1251663672389848
15 7 0.05760615168287655


==> data/R2018032_oh_2.txt <==
x y C
0 0 4.3420604563865937e-05
1 0 4.506095242223605e-05
2 0 5.239363179910699e-05
3 0 7.06461134371164e-05
4 0 7.189811132987047e-05
5 0 8.881085916084166e-05
6 0 8.182218321934533e-05
7 0 0.00012629764688624836
8 0 0.00011847587742823211
9 0 0.00014978134626325102
10 0 0.00010532338847394712
11 0 9.675339910899123e-05
12 0 6.545719610067077e-05
13 0 7.388843001793698e-05
14 0 5.675458464955608e-05
15 0 4.585673551001713e-05
0 1 6.166236368136919e-05
1 1 6.405826193331559e-05
2 1 7.082211597198868e-05
3 1 8.907931797200382e-05
4 1 0.00017601170168403765
5 1 0.0002292725536504094
6 1 0.00018552519263936003
7 1 0.00031811668109037547
8 1 0.0003564680713809563
9 1 0.0003354963969979443
10 1 0.00020715325262509225
11 1 0.0002065517530713062
12 1 0.00014227453942251253
13 1 0.0001360699447048535
14 1 0.00011424247756805381
15 1 0.00010515807453668189
0 2 9.90507903409477e-05
1 2 6.994523043294929e-05
2 2 0.00010871655041050684
3 2 6.08395577856373e-05
4 2 0.00023084960556975952
5 2 0.000319114540489732
6 2 0.00026885953286447914
7 2 0.00043558916963444246
8 2 0.0005013079014531738
9 2 0.00036828050513329307
10 2 0.00030574843779088726
11 2 0.0003646848319645384
12 2 0.0003367950396503265
13 2 0.00042947755938076403
14 2 0.0004128929926960349
15 2 0.00019449496999084668
0 3 0.00022902399216627627
1 3 0.0001545960485829534
2 3 0.0007505280356365945
3 3 0.0002971487806272769
4 3 0.00023716726107240676
5 3 0.00039394366516624625
6 3 0.0005704588346756666
7 3 0.000827588605246306
8 3 0.0008121687769916586
9 3 0.0006145133929751177
10 3 0.0007128257732197139
11 3 0.0010806219840720829
12 3 0.0009063954773887847
13 3 0.0011120150956274693
14 3 0.0006674860777358711
15 3 0.0003974406930002945
0 4 0.0005299226782389225
1 4 0.0005410346507659847
2 4 0.0006911331217976288
3 4 0.0005706710521835879
4 4 0.0007257134959425146
5 4 0.0011305874544026739
6 4 0.002440095765726764
7 4 0.0030468075467091583
8 4 0.0024495277521619134
9 4 0.0032829185186287226
10 4 0.005062697529209847
11 4 0.0027684561706003575
12 4 0.0030421543833016487
13 4 0.003266055645083214
14 4 0.0016059911937213616
15 4 0.0009109561750934934
0 5 0.0008507140159374176
1 5 0.0008833334539233608
2 5 0.0005843764050204914
3 5 0.0007873502544137563
4 5 0.0028042182315086276
5 5 0.008481397188060716
6 5 0.008108304563918527
7 5 0.009167413377258687
8 5 0.012561453192673433
9 5 0.013326944671340504
10 5 0.010860183630378165
11 5 0.007745511672977938
12 5 0.0068509887348088576
13 5 0.005012769033235108
14 5 0.003172429728237833
15 5 0.0015308826600190434
0 6 0.0015847712733444938
1 6 0.0014167215809803917
2 6 0.0049275673683609016
3 6 0.012545432121925538
4 6 0.01922580366423313
5 6 0.018046300413645577
6 6 0.021559957938151818
7 6 0.0225375902123259
8 6 0.03013203835801321
9 6 0.024921972797123024
10 6 0.022506556549220336
11 6 0.017891336784836145
12 6 0.01628054042664769
13 6 0.012927571143807428
14 6 0.010948457526550291
15 6 0.0034269157341469524
0 7 0.008953036610833848
1 7 0.009601709127781972
2 7 0.01660183337167403
3 7 0.035610068164398975
4 7 0.043984171447528767
5 7 0.04435842473327346
6 7 0.04250085439326364
7 7 0.05437128685947755
8 7 0.060244066206509024
9 7 0.06701587769392045
10 7 0.06651374437128951
11 7 0.07691568300936698
12 7 0.07516685885603924
13 7 0.053366305886430584
14 7 0.030806890579940516
15 7 0.014086524385948375


==> data/R2018032_oh_3.txt <==
x y C
0 0 0.01187967907819743
1 0 0.016560400193609815
2 0 0.026286691594034097
3 0 0.03075419610352723
4 0 0.035030797110020044
5 0 0.02542571584074195
6 0 0.014043192049332335
7 0 0.014367072717147234
8 0 0.0101441201944263
9 0 0.00525075972399896
10 0 0.0044927921307638275
11 0 0.0059805939286205504
12 0 0.007147324741182296
13 0 0.006758685715107273
14 0 0.007238152750557792
15 0 0.008489409786121456
0 1 0.009184330983155015
1 1 0.016166065439836116
2 1 0.026055463494480405
3 1 0.029970544662301785
4 1 0.04272404299364156
5 1 0.020966101589446413
6 1 0.01400773737803563
7 1 0.009757030909282632
8 1 0.009062182847694281
9 1 0.0019511013469374994
10 1 0.001336464403367348
11 1 0.002738325202256863
12 1 0.0051994496050174425
13 1 0.007013487158601285
14 1 0.003924497505479996
15 1 0.004159757157880608
0 2 0.0019344278025994381
1 2 0.00519267449351421
2 2 0.014859921859140125
3 2 0.025696561092909534
4 2 0.020809402683422646
5 2 0.018905772630789863
6 2 0.013957458303148075
7 2 0.006785979598117972
8 2 0.006943728933489984
9 2 0.00338986099159983
10 2 0.0008420373949240785
11 2 0.0006885658656994602
12 2 0.0007619035821609522
13 2 0.0008948734635064992
14 2 0.0008509749904906746
15 2 0.0009972240422622047
0 3 0.0006059560527705408
1 3 0.001322608705871889
2 3 0.00404043957874939
3 3 0.008158599339122745
4 3 0.005504656287922721
5 3 0.0034903680873595248
6 3 0.004587191037607413
7 3 0.005793796288772298
8 3 0.001983385103994814
9 3 0.0009430633563596985
10 3 0.0007281637512457769
11 3 0.0005922357048469795
12 3 0.0005336118954113809
13 3 0.0008464844026032825
14 3 0.0006527809063947086
15 3 0.0006668959309672742
0 4 0.0006421512227262656
1 4 0.0010591659817517397
2 4 0.0018541522373590096
3 4 0.002554293029504655
4 4 0.001802317701889538
5 4 0.0011403832360849615
6 4 0.0011562531328189857
7 4 0.001084195068132809
8 4 0.0006997839059145458
9 4 0.0005936392262503853
10 4 0.0005463070571696802
11 4 0.0007928775076473185
12 4 0.0009720262129093769
13 4 0.000955235763901741
14 4 0.0009515409289362494
15 4 0.001131134730088578
0 5 0.001060642649907987
1 5 0.0011103932385707978
2 5 0.0016742284175387185
3 5 0.00220996199683702
4 5 0.001837067596716861
5 5 0.0012226642958027788
6 5 0.0009591871114096821
7 5 0.000724894922639093
8 5 0.000549739757321574
9 5 0.0005957450586176282
10 5 0.0009303788540154893
11 5 0.0011698172602741818
12 5 0.0014605247149371199
13 5 0.0010282680728421812
14 5 0.0009183432044674731
15 5 0.0012000493341568197
0 6 0.0010667431676035708
1 6 0.0010566386927438078
2 6 0.0012400448579382808
3 6 0.0026151949199903685
4 6 0.001964214366729302
5 6 0.0011381850331108575
6 6 0.0007432668864233915
7 6 0.000585377773484323
8 6 0.00042828221156950057
9 6 0.0003857047467322927
10 6 0.0006003940141016519
11 6 0.0010151086388483718
12 6 0.0009900934888689792
13 6 0.0012976275701514302
14 6 0.0012200094911918747
15 6 0.0011771183754384973
0 7 0.0009724697949301827
1 7 0.0009899054226050047
2 7 0.0013680041055464034
3 7 0.001412938095018394
4 7 0.0011644675666219301
5 7 0.0009735557127256038
6 7 0.0006992388643222209
7 7 0.0005262460832431939
8 7 0.000343199520039899
9 7 0.0003463283550810052
10 7 0.000403600016490867
11 7 0.0005348841330319358
12 7 0.0005368978960905746
13 7 0.0006524450117445002
14 7 0.0008114938042999227
15 7 0.0008244981191647882


==> data/R2018032_oh_4.txt <==
x y C
0 0 0.0029551663000912973
1 0 0.003381039171820627
2 0 0.005712115729978104
3 0 0.013988117179313118
4 0 0.01525489010163084
5 0 0.010569310780382861
6 0 0.010623255075325518
7 0 0.0065263761253130815
8 0 0.0017434786784467772
9 0 0.001080133160216721
10 0 0.0013734931139613782
11 0 0.0013745722553494069
12 0 0.0012505268578369652
13 0 0.0015454631897771473
14 0 0.001919927839692759
15 0 0.0022424777417378774
0 1 0.004539121959074488
1 1 0.008418779223741815
2 1 0.012823416636114273
3 1 0.011726940495240736
4 1 0.018138743412736396
5 1 0.02141682688137257
6 1 0.022262041131432663
7 1 0.018486449191219435
8 1 0.007677292906572365
9 1 0.000499743117793135
10 1 0.0003259055464074482
11 1 0.000612305422573148
12 1 0.0010422283607596974
13 1 0.003458375011136129
14 1 0.003862063375974495
15 1 0.0036128918430507733
0 2 0.0023628616536716597
1 2 0.005840918108011782
2 2 0.018286773601897274
3 2 0.04048119370537861
4 2 0.044052353087751045
5 2 0.05561101175570653
6 2 0.031355103493752035
7 2 0.019927347364954454
8 2 0.011813208652995759
9 2 0.0009165420392273598
10 2 0.0001744381378089311
11 2 0.00040684402520880836
12 2 0.0007188967243131661
13 2 0.0017410843090139893
14 2 0.002202029953063378
15 2 0.0013902745745346483
0 3 0.0007082722698031874
1 3 0.0017080473390295536
2 3 0.007428151542567735
3 3 0.041890634090530836
4 3 0.07076678318117732
5 3 0.03373893556098995
6 3 0.010781537852617862
7 3 0.0035041709937854355
8 3 0.0015956665040040851
9 3 0.000332778612904985
10 3 0.00039971709701451785
11 3 0.0004268237232863957
12 3 0.0005472366072048878
13 3 0.0008009616732956019
14 3 0.0006581703978153202
15 3 0.0005735535051718714
0 4 0.0007182066517980829
1 4 0.000942811193995357
2 4 0.0028542066361024253
3 4 0.011502435319302477
4 4 0.026588412622656016
5 4 0.013709387369029609
6 4 0.004886435855884735
7 4 0.0017708632468481774
8 4 0.0011067673999186128
9 4 0.001381572618346237
10 4 0.0008271888837260839
11 4 0.0005729623659390113
12 4 0.0005901136142562688
13 4 0.0004545009672869412
14 4 0.000491761532243236
15 4 0.0005969613644108544
0 5 0.0011923323417595097
1 5 0.0011703419449552593
2 5 0.004569342150599532
3 5 0.015845058508616717
4 5 0.01671258976994012
5 5 0.007413424316325824
6 5 0.0027322126412057724
7 5 0.0018113057369194604
8 5 0.0015722400594161243
9 5 0.0010297595712831275
10 5 0.0006855372995267088
11 5 0.000566775941479871
12 5 0.0005112133440328961
13 5 0.00047226204876857564
14 5 0.0005951810907020713
15 5 0.0010416759085031383
0 6 0.0013554376142536422
1 6 0.002470301139685583
2 6 0.010697407320244543
3 6 0.019517325034499745
4 6 0.016838712414280244
5 6 0.0037891713929024367
6 6 0.0018503074123943787
7 6 0.0012626895460033571
8 6 0.0014979725913781094
9 6 0.0009082434282584333
10 6 0.000654530739709765
11 6 0.0006441220152901419
12 6 0.0006738402033282807
13 6 0.0006126990253366609
14 6 0.0006485908675554344
15 6 0.0010761857225841695
0 7 0.003309140264034175
1 7 0.006822995000119099
2 7 0.011177320159660534
3 7 0.009952949817376457
4 7 0.0037517838708221495
5 7 0.0018443352289451368
6 7 0.001169130041802542
7 7 0.0010327716297642887
8 7 0.0008304065336564458
9 7 0.0008337908521461136
10 7 0.0005909740934700644
11 7 0.0005934277112422297
12 7 0.0010369519509836262
13 7 0.0011530232499369264
14 7 0.0015315088283709025
15 7 0.001950543641569523


==> data/R2018032_oh_5.txt <==
x y C
0 0 7.611679950486306e-05
1 0 8.836569449466325e-05
2 0 0.00012385043128271484
3 0 0.00019405323105674735
4 0 0.00021401176490302632
5 0 0.001083560331991578
6 0 0.0010437728620845232
7 0 0.0004043413348592274
8 0 0.0002906050148596736
9 0 0.00018498367940999243
10 0 0.00011592753661215477
11 0 8.021203136038372e-05
12 0 7.437451473505429e-05
13 0 5.576416414171368e-05
14 0 4.547157873845549e-05
15 0 5.878347334471579e-05
0 1 0.0002669275477157364
1 1 0.0005157495131040183
2 1 0.0009306609525492704
3 1 0.0012360263787948391
4 1 0.004015546597487624
5 1 0.009859017316154007
6 1 0.008487580611409255
7 1 0.008145836503176799
8 1 0.0032019021034140733
9 1 0.002162439695706922
10 1 0.00023024797725840153
11 1 0.00010430184604712186
12 1 8.446712960167255e-05
13 1 0.00011979335596890878
14 1 0.00018307753473702874
15 1 0.00020025283251385955
0 2 0.00042535268794080544
1 2 0.0006572590736937144
2 2 0.0011608224405233528
3 2 0.0023979138580394904
4 2 0.008964326346793136
5 2 0.01875981051963316
6 2 0.03527379393394229
7 2 0.02825126743750161
8 2 0.007200642859289758
9 2 0.0008627670846171846
10 2 0.0002176112500661252
11 2 7.277787529900915e-05
12 2 0.00014018194842418957
13 2 0.00034976424413172484
14 2 0.0004974187284586294
15 2 0.0005443778218815771
0 3 0.0004380370236907648
1 3 0.0008198996140232461
2 3 0.001561214629126964
3 3 0.0044014406293986594
4 3 0.03097115180492269
5 3 0.08666344016305876
6 3 0.053566626632713873
7 3 0.013977792043571377
8 3 0.005228620549040456
9 3 0.00026992812253264913
10 3 0.0004646149121796407
11 3 0.00048345013947915724
12 3 0.0005504979770585451
13 3 0.0009912226394868438
14 3 0.0009573574011734145
15 3 0.001065812379727418
0 4 0.0006049714199184308
1 4 0.0005782305129757608
2 4 0.004401247615282332
3 4 0.0353967720384387
4 4 0.12607033763243364
5 4 0.08896472245670846
6 4 0.018718052169031666
7 4 0.00706694379213834
8 4 0.0027660552423328317
9 4 0.0008615018062124981
10 4 0.0008046328964602172
11 4 0.0010172976276848283
12 4 0.001073506006400729
13 4 0.0012964390734228753
14 4 0.0008213425755780537
15 4 0.0008572373527337396
0 5 0.0005646676853340275
1 5 0.0008313179729523554
2 5 0.009004464802274995
3 5 0.06333428428223163
4 5 0.10659652455646794
5 5 0.04338396174028978
6 5 0.012818322260455458
7 5 0.004080351735365529
8 5 0.0010400436095475522
9 5 0.0008597412512652431
10 5 0.000985195355958793
11 5 0.0007955176550889959
12 5 0.0011403091647972608
13 5 0.0012031041595692222
14 5 0.0011112247060716335
15 5 0.0008210185576211727
0 6 0.0010675886477908034
1 6 0.0031660524713039936
2 6 0.030811104877043898
3 6 0.12343362061704963
4 6 0.08676817281837138
5 6 0.03622979930236617
6 6 0.006661836008668241
7 6 0.002753935965141582
8 6 0.0031136295264518666
9 6 0.0033952814832308347
10 6 0.0024436176590458608
11 6 0.0023514188331369965
12 6 0.0011321790522437888
13 6 0.0010884030787356592
14 6 0.0012707657827748873
15 6 0.0013294374710017872
0 7 0.03418893781507136
1 7 0.0428241983298127
2 7 0.07699409068949895
3 7 0.08245188823331638
4 7 0.028280688004646056
5 7 0.009492359703969439
6 7 0.004829854704774062
7 7 0.003951493296187839
8 7 0.0033818630297756105
9 7 0.0023156140738010236
10 7 0.0019718450643764285
11 7 0.001985778485854256
12 7 0.0025273754977807117
13 7 0.006590884921261653
14 7 0.01433652046963123
15 7 0.02585152842885644


==> data/R2018032_oh_6.txt <==
x y C
0 0 0.00010913479212495779
1 0 0.00011548010505817139
2 0 0.0001450011701811724
3 0 0.00015790765322341868
4 0 0.00019786118780260636
5 0 0.0002932067194842282
6 0 0.00034149317426164825
7 0 0.0004117461292196783
8 0 0.000302070024878909
9 0 0.00015823947043730016
10 0 9.442757477105892e-05
11 0 9.597214653345103e-05
12 0 0.00012589633917787398
13 0 0.00011831662244367409
14 0 0.0001078322215436407
15 0 0.00010121836793910821
0 1 0.00035483050355955694
1 1 0.00044400601570166614
2 1 0.0004353668741201968
3 1 0.0004953297674299756
4 1 0.0009773041018534378
5 1 0.0014456762911329156
6 1 0.0015127337070769628
7 1 0.0011229267326488819
8 1 0.0006238851743322674
9 1 0.00038666975258243546
10 1 0.00030876389580950463
11 1 0.0003016544358599236
12 1 0.0004151911733669431
13 1 0.00031626369443637337
14 1 0.00032213314914724506
15 1 0.00032830768774258837
0 2 0.0004549604530860371
1 2 0.0005874657748076685
2 2 0.0006417137624144854
3 2 0.0006065439246983671
4 2 0.0014483057287255335
5 2 0.0027230329989819785
6 2 0.006378437449004035
7 2 0.005410754724791838
8 2 0.002297984385531284
9 2 0.0011546037663159535
10 2 0.0007040081631928653
11 2 0.00043884655249193583
12 2 0.0010886808337379633
13 2 0.001164817140895444
14 2 0.0009638788337204402
15 2 0.000825983971334605
0 3 0.0004907823471751507
1 3 0.0004800328220190985
2 3 0.0007034931223551668
3 3 0.0007756797395344088
4 3 0.002149466244571827
5 3 0.018800363802091505
6 3 0.024444266446495555
7 3 0.02752813175147771
8 3 0.0155928777316864
9 3 0.004453308298560818
10 3 0.0009573286155033831
11 3 0.0005750556966101598
12 3 0.0013384699284181938
13 3 0.0015935290426039599
14 3 0.0009048724887678824
15 3 0.0008392176205271693
0 4 0.0006645562805450169
1 4 0.00044568203446036477
2 4 0.0006892773058839649
3 4 0.0011379070750100872
4 4 0.01964601088204513
5 4 0.07358892848979798
6 4 0.0822521268306545
7 4 0.04395465997145624
8 4 0.025230657744376352
9 4 0.005118932427580606
10 4 0.0006310966450900276
11 4 0.0009547058328551587
12 4 0.0014619413100021986
13 4 0.0013998257723285823
14 4 0.0006408933516729486
15 4 0.0005680492143967908
0 5 0.0007907088951185667
1 5 0.0005314095459899011
2 5 0.0005951196763030254
3 5 0.02458902102148234
4 5 0.15680226340369885
5 5 0.14569188136936564
6 5 0.05746035939954508
7 5 0.018312629504213983
8 5 0.007890665906007528
9 5 0.0020937725186442936
10 5 0.0004271368316347422
11 5 0.0005633573428137808
12 5 0.0013629319812558463
13 5 0.00130531430960359
14 5 0.0011191911726264171
15 5 0.0008346271010931648
0 6 0.001474646715033836
1 6 0.0011987717121120852
2 6 0.010730092911113013
3 6 0.25000349985832687
4 6 0.2378224321376354
5 6 0.11507218303563112
6 6 0.03664568575109185
7 6 0.007200920681322708
8 6 0.003344714302979545
9 6 0.0010986185013422542
10 6 0.00034301347546470887
11 6 0.0006613701756763438
12 6 0.0033593727267786666
13 6 0.004587218663142511
14 6 0.003090381865020987
15 6 0.002867687632096879
0 7 0.07528451012303759
1 7 0.10837562514326146
2 7 0.1879733432129636
3 7 0.29312138383025654
4 7 0.14143351946240262
5 7 0.07029220047747753
6 7 0.015002218568786611
7 7 0.00433096810768188
8 7 0.0027013530236255413
9 7 0.0027760370930083175
10 7 0.00397758540488424
11 7 0.007609634519518265
12 7 0.027457974010165424
13 7 0.08319638524562908
14 7 0.0944880080935059
15 7 0.08463981120417308


==> data/R2018032_oh_7.txt <==
x y C
0 0 9.693120543079715e-05
1 0 0.00011904289875480676
2 0 0.00012341861215258416
3 0 0.00013307077690967838
4 0 0.00013479835331761686
5 0 0.00017140275702633574
6 0 0.00019482284007789878
7 0 0.0001256200350326743
8 0 0.0001194314060135696
9 0 0.00018106389100945073
10 0 0.0001031175866345833
11 0 7.81346745340926e-05
12 0 7.186474614161377e-05
13 0 6.653550293939835e-05
14 0 0.00011478203262785464
15 0 0.00010165319080296118
0 1 0.0005876340687974208
1 1 0.00043058087786771544
2 1 0.0003687622321948427
3 1 0.000411208317646402
4 1 0.00047558210853488426
5 1 0.0008574418032877045
6 1 0.0008092434494876345
7 1 0.0005536375700479541
8 1 0.0006326628913955348
9 1 0.0007886956589830866
10 1 0.0004444456096969161
11 1 0.0001465459841536912
12 1 0.00011233230605049286
13 1 0.0001816404931670445
14 1 0.00032096499072773154
15 1 0.0005167400334576333
0 2 0.0018991366648469078
1 2 0.0015689221874625695
2 2 0.0007656301584048278
3 2 0.0005106012176868096
4 2 0.0005564973234070694
5 2 0.0009417523312639027
6 2 0.0014796061917121644
7 2 0.0026845626986569966
8 2 0.001304038557456775
9 2 0.0007269118515057858
10 2 0.0004435104524552116
11 2 0.00018065257843904366
12 2 0.00018348784718805132
13 2 0.000334765431055023
14 2 0.0005277226116320802
15 2 0.0011740594294389205
0 3 0.004094306200337987
1 3 0.003083898366395344
2 3 0.0013914917624486595
3 3 0.000554987632040085
4 3 0.0004096079404053721
5 3 0.0015770698097499404
6 3 0.010810181744369264
7 3 0.010689175846852328
8 3 0.006252961366514836
9 3 0.0017341677065877846
10 3 0.0006621339223899609
11 3 0.0003493180571175709
12 3 0.00028344164208049907
13 3 0.00030044456742798554
14 3 0.0014467526814898291
15 3 0.002419475613074888
0 4 0.006441388898297734
1 4 0.003301216709267473
2 4 0.0020326720224177154
3 4 0.0006016921730966801
4 4 0.0018536551880209914
5 4 0.013757831774468657
6 4 0.03122735595494421
7 4 0.032297964037482
8 4 0.0208785695916448
9 4 0.011636029116298874
10 4 0.001722991154276875
11 4 0.00036760392988241855
12 4 0.0001548836396061447
13 4 0.0005092467805290009
14 4 0.0019781321798276884
15 4 0.002777190095646331
0 5 0.004832497909383776
1 5 0.0020942104135422716
2 5 0.0016878125966826754
3 5 0.0026947328630632745
4 5 0.04067829996632731
5 5 0.10704333786963853
6 5 0.12006599885154724
7 5 0.06067737776888004
8 5 0.03662871877700502
9 5 0.013790736854854919
10 5 0.0011681861897957341
11 5 8.126526702382849e-05
12 5 6.374635311373061e-05
13 5 0.00030233438519562905
14 5 0.0015742823879437947
15 5 0.003128672516235301
0 6 0.0010469711462667915
1 6 0.0017501379466825927
2 6 0.0046508869419932914
3 6 0.1404737239507314
4 6 0.4910408179756632
5 6 0.23619946177588266
6 6 0.11417146441054131
7 6 0.04571254479667819
8 6 0.025082788829364978
9 6 0.007779076731267122
10 6 0.0005524122509582001
11 6 0.0006249921542976806
12 6 0.004926148550933129
13 6 0.0020734763862693493
14 6 0.0005073215865910353
15 6 0.0006377911703479911
0 7 0.11794170079266804
1 7 0.1393392281711927
2 7 0.20582923103036788
3 7 0.4788104368465007
4 7 0.35148082553703375
5 7 0.21653897628244817
6 7 0.1382718907390655
7 7 0.04363111569900441
8 7 0.015273428857579832
9 7 0.0069610636594870275
10 7 0.003795256868979722
11 7 0.006718555541254336
12 7 0.035084339831660816
13 7 0.08190844856774923
14 7 0.09258142768502067
15 7 0.10563944315805264


==> data/R2018032_oh_8.txt <==
x y C
0 0 0.00020918238600718922
1 0 0.00029692159545266294
2 0 0.0003466197044604385
3 0 0.0005112477404783308
4 0 0.0006203338433149203
5 0 0.0005522619603035205
6 0 0.0005431382286608276
7 0 0.0005152206443635768
8 0 0.00041578186535783497
9 0 0.00033170976260736925
10 0 0.0003081362948160721
11 0 0.0004411250246847825
12 0 0.0003506734522785339
13 0 0.0003003318674056094
14 0 0.00018149156985288007
15 0 0.00022413976285831522
0 1 0.00026319643838599563
1 1 0.00020818038527083824
2 1 0.00023030479732538678
3 1 0.0003374178875972595
4 1 0.00046713922811613816
5 1 0.0004379293648766438
6 1 0.0004990974825253991
7 1 0.0006665605223153715
8 1 0.0009710622101361605
9 1 0.0007819280639415214
10 1 0.0006821220401237922
11 1 0.0009140417988091999
12 1 0.0009703732902680996
13 1 0.0004905357657965563
14 1 0.00037482009974550644
15 1 0.0002845253815367056
0 2 0.0003338769176846391
1 2 0.000311442330175549
2 2 0.00013660500486556464
3 2 0.00012581451514913814
4 2 0.0001483390181658084
5 2 0.0002523395795729763
6 2 0.0006890326291779194
7 2 0.0008541899261919818
8 2 0.0012165186897983163
9 2 0.0019308799877491077
10 2 0.0025126411454674167
11 2 0.0018414232976838476
12 2 0.0017749650315946133
13 2 0.0007961340929718103
14 2 0.00048458527738420816
15 2 0.00037362200052167786
0 3 0.0005136570963707423
1 3 0.0003334689675465576
2 3 0.00020678429409533498
3 3 0.0002030915282385769
4 3 0.00032798401892194075
5 3 0.0005392722073604072
6 3 0.001015617169467884
7 3 0.00490648165410028
8 3 0.005532402554263986
9 3 0.002120600275714888
10 3 0.001234047590166804
11 3 0.0012933684258153962
12 3 0.002383246974594608
13 3 0.0023859410383355035
14 3 0.001506195181443648
15 3 0.0007218526649083624
0 4 0.0007838225203991261
1 4 0.0004711799110093269
2 4 0.0003544109539637203
3 4 0.00031287991870264067
4 4 0.0012990865299116246
5 4 0.002074795927888719
6 4 0.010655618552319192
7 4 0.01706308065801691
8 4 0.009534666284351439
9 4 0.005671073259959921
10 4 0.002447569712512742
11 4 0.0016280139464187895
12 4 0.0030485050742684525
13 4 0.0025068958220173464
14 4 0.0019306660603431393
15 4 0.0012683019920206407
0 5 0.001774152227028585
1 5 0.0010831960824064612
2 5 0.0006106870486645776
3 5 0.001079933194539646
4 5 0.009623650869048317
5 5 0.027208271048798534
6 5 0.07206197868317753
7 5 0.06352910668008911
8 5 0.03742913654585696
9 5 0.03050985526737419
10 5 0.008790897732645967
11 5 0.0030364587509784675
12 5 0.0021823142719925304
13 5 0.0018287615352718444
14 5 0.0014998969359111358
15 5 0.0016699373054110914
0 6 0.006954355323575165
1 6 0.003452768921064131
2 6 0.007081671863045808
3 6 0.0706248330891039
4 6 0.47465053803212703
5 6 0.35080949449767496
6 6 0.2808532870461235
7 6 0.11676069180060977
8 6 0.06480744720305874
9 6 0.03573743173817825
10 6 0.012173525555477927
11 6 0.0025544155410306287
12 6 0.004677033915137076
13 6 0.00627375589083156
14 6 0.007588076865558626
15 6 0.011128226208707362
0 7 0.12034465592983917
1 7 0.11143555425564718
2 7 0.19351195387068706
3 7 0.4155340191147246
4 7 0.5514869795066338
5 7 0.2256125116238727
6 7 0.15762835066441408
7 7 0.04936231787496587
8 7 0.02317478694594399
9 7 0.015207905251123293
10 7 0.011281731818343703
11 7 0.01029837352502811
12 7 0.04530628478472491
13 7 0.15125143212930134
14 7 0.1778015436705907
15 7 0.16386217087352745


==> data/R2018032_stats.txt <==
bottleneck: p01=-1.3637 p99=0.3160
global patient oh p01=0.0001 p99=0.2778
global patient vf(xz) p01=0.0000 p99=7.7319


==> data/R2018032_vf_00_to_05.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.07 0.20 0.21 
52 28 0.26 0.79 0.83 
52 31 0.18 0.69 0.71 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.08 0.22 0.23 
55 28 0.38 1.18 1.24 
55 31 1.00 3.54 3.68 
55 34 1.02 4.35 4.47 
55 37 0.81 4.19 4.27 
55 40 0.43 3.22 3.25 
55 43 0.23 3.34 3.35 
55 46 -0.11 3.22 3.22 
55 49 -0.39 2.41 2.44 
55 52 -0.28 0.92 0.96 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.23 0.85 0.88 
58 34 1.17 4.55 4.70 
58 37 1.40 5.31 5.50 
58 40 1.45 5.87 6.05 
58 43 1.30 6.40 6.53 
58 46 0.54 6.34 6.36 
58 49 -0.53 5.50 5.52 
58 52 -1.48 4.78 5.00 
58 55 -1.72 4.22 4.56 
58 58 -1.33 3.33 3.59 
58 61 -1.00 3.32 3.46 
58 64 -0.70 3.26 3.33 
58 67 -0.65 3.14 3.21 
58 70 -0.59 3.02 3.08 
58 73 -0.66 2.86 2.93 
58 76 -0.70 2.68 2.77 
58 79 -0.51 1.34 1.44 
58 82 -0.20 0.43 0.48 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.51 2.19 2.25 
61 37 1.29 5.58 5.73 
61 40 1.51 6.46 6.63 
61 43 1.63 7.36 7.54 
61 46 1.28 7.91 8.01 
61 49 0.17 7.14 7.15 
61 52 -1.03 6.04 6.13 
61 55 -1.68 6.00 6.23 
61 58 -1.85 6.16 6.43 
61 61 -1.58 6.13 6.33 
61 64 -1.18 5.85 5.97 
61 67 -0.99 5.68 5.76 
61 70 -0.93 5.40 5.48 
61 73 -1.04 5.03 5.14 
61 76 -1.23 4.78 4.94 
61 79 -1.90 4.77 5.14 
61 82 -2.24 4.47 5.01 
61 85 -1.94 3.70 4.18 
61 88 -1.34 2.76 3.07 
61 91 -1.06 2.67 2.87 
61 94 -0.46 1.21 1.30 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.66 3.33 3.39 
64 40 1.31 6.76 6.88 
64 43 1.46 7.78 7.92 
64 46 1.49 8.85 8.98 
64 49 0.83 8.87 8.91 
64 52 -0.17 7.88 7.88 
64 55 -0.78 7.56 7.60 
64 58 -1.05 7.52 7.59 
64 61 -0.94 7.32 7.38 
64 64 -1.00 6.83 6.90 
64 67 -0.65 6.49 6.52 
64 70 -0.43 6.05 6.07 
64 73 -0.81 5.46 5.52 
64 76 -1.44 5.37 5.56 
64 79 -1.96 5.42 5.76 
64 82 -2.35 4.97 5.50 
64 85 -2.34 4.53 5.10 
64 88 -2.05 4.39 4.84 
64 91 -1.64 4.54 4.83 
64 94 -1.48 3.93 4.20 
64 97 -1.41 3.03 3.34 
64 100 -1.37 1.91 2.35 
64 103 -0.24 0.24 0.34 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.36 2.12 2.15 
67 40 1.17 7.01 7.11 
67 43 1.31 8.07 8.18 
67 46 1.45 9.25 9.36 
67 49 1.33 10.05 10.14 
67 52 0.89 9.49 9.53 
67 55 0.57 9.05 9.07 
67 58 0.16 8.64 8.64 
67 61 -0.24 8.01 8.01 
67 64 -0.56 7.42 7.44 
67 67 -0.68 6.79 6.82 
67 70 -0.40 6.38 6.39 
67 73 -0.23 5.93 5.94 
67 76 -0.97 5.72 5.80 
67 79 -1.62 5.66 5.89 
67 82 -1.92 5.02 5.38 
67 85 -1.73 4.53 4.85 
67 88 -1.70 4.49 4.80 
67 91 -1.64 4.55 4.84 
67 94 -1.32 3.69 3.92 
67 97 -1.37 2.76 3.08 
67 100 -1.88 2.37 3.03 
67 103 -2.55 2.34 3.46 
67 106 -1.71 1.60 2.34 
67 109 -0.25 0.26 0.36 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.22 1.45 1.47 
70 40 1.04 7.22 7.30 
70 43 1.18 8.30 8.38 
70 46 1.34 9.46 9.55 
70 49 1.51 10.58 10.68 
70 52 1.63 10.87 11.00 
70 55 1.49 10.20 10.31 
70 58 1.10 9.49 9.55 
70 61 0.39 8.59 8.60 
70 64 -0.10 7.98 7.98 
70 67 -0.62 7.12 7.15 
70 70 -0.73 6.41 6.46 
70 73 -0.17 6.26 6.26 
70 76 -0.43 6.18 6.20 
70 79 -1.20 5.64 5.76 
70 82 -1.49 4.81 5.04 
70 85 -1.49 4.22 4.48 
70 88 -1.55 4.27 4.55 
70 91 -1.63 4.19 4.50 
70 94 -1.31 3.57 3.80 
70 97 -1.54 2.85 3.24 
70 100 -2.08 2.73 3.43 
70 103 -2.76 2.81 3.94 
70 106 -2.96 2.67 3.99 
70 109 -2.37 2.34 3.34 
70 112 -1.45 1.34 1.97 
70 115 -0.18 0.11 0.22 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.92 7.38 7.44 
73 43 1.05 8.47 8.54 
73 46 1.21 9.64 9.71 
73 49 1.43 10.80 10.89 
73 52 1.76 11.70 11.83 
73 55 1.64 11.22 11.34 
73 58 1.03 9.92 9.97 
73 61 0.31 8.93 8.93 
73 64 -0.04 8.29 8.29 
73 67 -0.34 7.27 7.28 
73 70 -0.38 6.15 6.16 
73 73 -0.28 5.89 5.89 
73 76 -0.65 5.92 5.95 
73 79 -1.07 5.41 5.51 
73 82 -1.16 4.58 4.72 
73 85 -1.34 3.95 4.17 
73 88 -1.36 3.92 4.15 
73 91 -1.52 3.64 3.95 
73 94 -1.47 3.35 3.65 
73 97 -1.50 2.90 3.26 
73 100 -1.97 2.91 3.51 
73 103 -2.48 2.81 3.75 
73 106 -2.84 2.54 3.82 
73 109 -2.46 2.26 3.34 
73 112 -1.86 1.38 2.32 
73 115 -1.48 0.42 1.54 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.64 5.90 5.94 
76 43 0.91 8.61 8.66 
76 46 1.04 9.82 9.87 
76 49 1.22 11.11 11.17 
76 52 1.48 12.23 12.32 
76 55 1.43 12.12 12.20 
76 58 0.97 10.50 10.55 
76 61 0.45 9.06 9.07 
76 64 0.16 8.02 8.02 
76 67 0.19 7.15 7.15 
76 70 -0.12 6.03 6.03 
76 73 -0.40 5.64 5.65 
76 76 -0.79 5.61 5.66 
76 79 -0.95 5.10 5.19 
76 82 -0.90 4.44 4.53 
76 85 -1.09 3.90 4.05 
76 88 -1.21 3.67 3.87 
76 91 -1.29 3.42 3.65 
76 94 -1.20 3.02 3.25 
76 97 -1.36 2.75 3.06 
76 100 -1.83 2.74 3.29 
76 103 -2.20 2.71 3.49 
76 106 -2.40 2.44 3.42 
76 109 -2.14 1.78 2.78 
76 112 -1.94 0.89 2.14 
76 115 -1.88 -0.04 1.88 
76 118 -0.58 0.02 0.58 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.54 5.95 5.98 
79 43 0.77 8.69 8.72 
79 46 0.86 9.96 9.99 
79 49 0.97 11.41 11.45 
79 52 1.03 12.71 12.75 
79 55 0.76 12.59 12.62 
79 58 0.69 10.81 10.83 
79 61 0.71 8.78 8.81 
79 64 0.25 7.57 7.57 
79 67 0.15 6.95 6.96 
79 70 -0.06 5.91 5.91 
79 73 -0.50 5.31 5.34 
79 76 -0.73 5.13 5.18 
79 79 -0.89 4.69 4.77 
79 82 -0.94 4.17 4.27 
79 85 -1.05 3.77 3.91 
79 88 -1.05 3.42 3.57 
79 91 -0.98 3.35 3.49 
79 94 -1.00 2.92 3.09 
79 97 -1.22 2.65 2.92 
79 100 -1.46 2.58 2.97 
79 103 -1.82 2.54 3.13 
79 106 -1.87 2.34 3.00 
79 109 -1.97 1.68 2.59 
79 112 -2.11 1.03 2.35 
79 115 -2.02 0.33 2.05 
79 118 -1.25 0.32 1.29 
79 121 -0.29 0.11 0.31 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.59 7.54 7.56 
82 43 0.65 8.69 8.72 
82 46 0.70 9.99 10.02 
82 49 0.74 11.53 11.55 
82 52 0.70 13.08 13.10 
82 55 0.37 12.98 12.98 
82 58 0.36 10.91 10.92 
82 61 0.79 8.72 8.76 
82 64 0.09 7.26 7.26 
82 67 -0.27 6.26 6.27 
82 70 -0.04 5.25 5.25 
82 73 -0.19 4.78 4.79 
82 76 -0.50 4.64 4.67 
82 79 -0.83 4.42 4.50 
82 82 -0.73 3.95 4.01 
82 85 -0.65 3.46 3.52 
82 88 -0.74 3.02 3.11 
82 91 -0.76 3.10 3.19 
82 94 -0.78 2.84 2.95 
82 97 -0.95 2.48 2.66 
82 100 -1.13 2.43 2.68 
82 103 -1.40 2.32 2.71 
82 106 -1.66 2.01 2.60 
82 109 -1.76 1.67 2.42 
82 112 -1.90 1.37 2.34 
82 115 -1.92 0.97 2.16 
82 118 -1.71 0.57 1.80 
82 121 -1.26 0.31 1.29 
82 124 -0.33 0.04 0.33 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.35 5.10 5.11 
85 43 0.56 8.61 8.62 
85 46 0.58 9.90 9.92 
85 49 0.58 11.43 11.45 
85 52 0.48 13.16 13.17 
85 55 0.19 13.17 13.17 
85 58 0.20 10.89 10.89 
85 61 0.58 8.53 8.55 
85 64 0.48 6.72 6.73 
85 67 0.32 5.18 5.19 
85 70 0.29 4.05 4.06 
85 73 -0.05 4.01 4.01 
85 76 -0.41 4.19 4.21 
85 79 -0.63 4.20 4.25 
85 82 -0.27 3.70 3.71 
85 85 -0.22 3.31 3.31 
85 88 -0.64 2.82 2.89 
85 91 -0.67 2.73 2.81 
85 94 -0.65 2.53 2.61 
85 97 -0.88 2.34 2.50 
85 100 -1.04 2.37 2.58 
85 103 -1.27 2.16 2.50 
85 106 -1.55 1.68 2.29 
85 109 -1.62 1.21 2.02 
85 112 -1.60 1.54 2.22 
85 115 -1.57 1.19 1.97 
85 118 -1.46 0.61 1.58 
85 121 -0.99 0.18 1.01 
85 124 -0.65 -0.06 0.65 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.31 5.00 5.01 
88 43 0.50 8.43 8.45 
88 46 0.52 9.68 9.70 
88 49 0.53 11.13 11.15 
88 52 0.47 12.75 12.75 
88 55 0.33 12.79 12.79 
88 58 0.27 10.24 10.24 
88 61 0.46 7.89 7.91 
88 64 0.74 5.62 5.67 
88 67 0.90 4.18 4.27 
88 70 0.43 3.38 3.41 
88 73 -0.10 3.31 3.31 
88 76 -0.43 3.64 3.67 
88 79 -0.44 3.81 3.83 
88 82 -0.32 3.61 3.63 
88 85 -0.19 3.40 3.40 
88 88 -0.49 2.75 2.79 
88 91 -0.52 2.36 2.41 
88 94 -0.56 2.17 2.24 
88 97 -0.87 2.11 2.28 
88 100 -1.06 2.24 2.48 
88 103 -1.03 2.19 2.42 
88 106 -1.23 1.47 1.91 
88 109 -1.33 1.14 1.75 
88 112 -1.21 1.43 1.87 
88 115 -1.06 1.30 1.68 
88 118 -1.15 0.82 1.42 
88 121 -1.00 0.33 1.05 
88 124 -0.81 0.02 0.81 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.15 2.48 2.49 
91 43 0.47 8.17 8.18 
91 46 0.52 9.35 9.36 
91 49 0.58 10.67 10.69 
91 52 0.69 12.03 12.05 
91 55 0.81 12.01 12.04 
91 58 0.41 9.40 9.41 
91 61 0.35 7.18 7.19 
91 64 0.64 4.79 4.83 
91 67 0.58 3.36 3.41 
91 70 0.16 2.81 2.81 
91 73 -0.14 2.93 2.94 
91 76 -0.39 3.31 3.33 
91 79 -0.32 3.51 3.52 
91 82 -0.37 3.38 3.40 
91 85 -0.40 3.03 3.06 
91 88 -0.41 2.67 2.70 
91 91 -0.53 2.22 2.28 
91 94 -0.55 1.99 2.07 
91 97 -0.58 1.89 1.98 
91 100 -0.80 2.06 2.21 
91 103 -0.77 2.03 2.18 
91 106 -0.77 1.49 1.68 
91 109 -0.79 1.21 1.45 
91 112 -0.87 1.25 1.52 
91 115 -0.75 1.05 1.29 
91 118 -0.85 0.84 1.20 
91 121 -0.91 0.48 1.03 
91 124 -0.75 0.37 0.84 
91 127 -0.07 0.05 0.08 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.14 2.38 2.39 
94 43 0.47 7.82 7.83 
94 46 0.54 8.90 8.92 
94 49 0.65 10.08 10.10 
94 52 0.89 11.18 11.21 
94 55 1.32 11.40 11.48 
94 58 1.02 9.10 9.16 
94 61 0.66 6.38 6.42 
94 64 0.73 4.19 4.25 
94 67 0.53 2.87 2.92 
94 70 0.14 2.44 2.44 
94 73 -0.14 2.68 2.69 
94 76 -0.25 3.02 3.03 
94 79 -0.31 3.08 3.09 
94 82 -0.52 2.80 2.85 
94 85 -0.64 2.67 2.75 
94 88 -0.42 2.62 2.66 
94 91 -0.44 2.12 2.17 
94 94 -0.39 1.82 1.86 
94 97 -0.43 1.96 2.01 
94 100 -0.50 2.03 2.09 
94 103 -0.44 1.89 1.94 
94 106 -0.54 1.68 1.77 
94 109 -0.59 1.30 1.42 
94 112 -0.62 1.22 1.37 
94 115 -0.56 0.87 1.04 
94 118 -0.55 0.53 0.76 
94 121 -0.64 0.44 0.78 
94 124 -0.58 0.45 0.74 
94 127 -0.17 0.14 0.22 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.05 0.77 0.77 
97 43 0.44 6.62 6.63 
97 46 0.58 8.36 8.38 
97 49 0.71 9.37 9.40 
97 52 0.92 10.31 10.35 
97 55 1.32 10.63 10.71 
97 58 1.55 8.53 8.67 
97 61 1.27 5.67 5.81 
97 64 0.92 3.76 3.87 
97 67 0.59 2.63 2.70 
97 70 0.18 2.46 2.47 
97 73 -0.11 2.66 2.66 
97 76 -0.20 2.85 2.86 
97 79 -0.26 2.68 2.69 
97 82 -0.23 2.51 2.52 
97 85 -0.20 2.61 2.62 
97 88 -0.17 2.45 2.46 
97 91 0.03 2.07 2.07 
97 94 -0.05 1.79 1.79 
97 97 -0.35 1.91 1.94 
97 100 -0.33 1.61 1.65 
97 103 -0.10 1.70 1.70 
97 106 -0.10 1.76 1.77 
97 109 -0.38 1.38 1.43 
97 112 -0.37 1.09 1.15 
97 115 -0.23 0.81 0.85 
97 118 -0.32 0.46 0.57 
97 121 -0.39 0.39 0.55 
97 124 -0.21 0.23 0.31 
97 127 -0.04 0.05 0.06 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.24 3.17 3.18 
100 46 0.63 7.73 7.75 
100 49 0.78 8.59 8.63 
100 52 0.88 9.44 9.48 
100 55 0.90 9.53 9.57 
100 58 0.97 7.28 7.34 
100 61 1.07 4.88 4.99 
100 64 0.88 3.35 3.47 
100 67 0.62 2.38 2.46 
100 70 0.24 2.20 2.22 
100 73 -0.04 2.47 2.47 
100 76 0.02 2.68 2.68 
100 79 0.10 2.51 2.52 
100 82 0.33 2.57 2.60 
100 85 0.28 2.77 2.78 
100 88 0.02 2.31 2.31 
100 91 0.09 2.14 2.14 
100 94 0.04 2.01 2.01 
100 97 -0.08 1.92 1.92 
100 100 0.04 1.39 1.39 
100 103 0.21 1.52 1.53 
100 106 0.27 1.83 1.85 
100 109 0.52 1.43 1.52 
100 112 0.67 0.86 1.09 
100 115 0.21 0.71 0.74 
100 118 -0.07 0.45 0.45 
100 121 -0.10 0.28 0.30 
100 124 -0.03 0.12 0.12 
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.20 2.18 2.19 
103 46 0.69 7.03 7.06 
103 49 0.87 7.74 7.79 
103 52 1.06 8.43 8.49 
103 55 1.11 8.37 8.44 
103 58 1.02 6.19 6.27 
103 61 0.85 4.18 4.27 
103 64 0.71 2.87 2.96 
103 67 0.63 2.01 2.11 
103 70 0.33 1.98 2.00 
103 73 0.11 2.21 2.22 
103 76 0.15 2.62 2.63 
103 79 0.28 2.91 2.92 
103 82 0.45 2.98 3.02 
103 85 0.31 2.78 2.80 
103 88 0.27 2.35 2.37 
103 91 0.19 2.25 2.26 
103 94 0.16 2.14 2.15 
103 97 0.29 2.01 2.03 
103 100 0.33 1.62 1.66 
103 103 0.34 1.75 1.78 
103 106 0.34 1.93 1.96 
103 109 0.53 1.41 1.51 
103 112 0.67 1.04 1.24 
103 115 0.53 0.82 0.98 
103 118 0.38 0.47 0.60 
103 121 0.19 0.31 0.36 
103 124 0.02 0.08 0.08 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 0.34 2.88 2.90 
106 49 0.92 6.81 6.88 
106 52 1.23 7.28 7.38 
106 55 1.54 7.21 7.37 
106 58 1.23 5.51 5.65 
106 61 0.79 3.69 3.77 
106 64 0.66 2.56 2.64 
106 67 0.65 1.89 2.00 
106 70 0.45 1.94 1.99 
106 73 0.29 2.14 2.16 
106 76 0.14 2.53 2.54 
106 79 0.06 3.08 3.08 
106 82 0.47 2.98 3.02 
106 85 0.38 2.64 2.67 
106 88 0.35 2.53 2.56 
106 91 0.33 2.48 2.50 
106 94 0.26 2.23 2.25 
106 97 0.45 2.05 2.09 
106 100 0.61 1.81 1.91 
106 103 0.47 1.84 1.90 
106 106 0.28 1.96 1.98 
106 109 0.20 1.40 1.42 
106 112 0.27 0.82 0.86 
106 115 0.45 0.65 0.79 
106 118 0.40 0.51 0.65 
106 121 0.12 0.19 0.22 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.61 3.96 4.00 
109 52 1.13 6.12 6.22 
109 55 1.41 6.05 6.21 
109 58 1.12 4.81 4.94 
109 61 0.77 3.29 3.38 
109 64 0.72 2.47 2.57 
109 67 0.66 1.95 2.06 
109 70 0.45 1.92 1.97 
109 73 0.42 2.02 2.07 
109 76 0.53 2.25 2.32 
109 79 0.41 2.50 2.54 
109 82 0.45 2.56 2.60 
109 85 0.27 2.49 2.50 
109 88 0.16 2.48 2.48 
109 91 0.19 2.35 2.36 
109 94 0.42 2.02 2.06 
109 97 0.55 1.90 1.98 
109 100 0.60 1.91 2.01 
109 103 0.40 1.93 1.97 
109 106 0.23 2.00 2.02 
109 109 0.29 1.34 1.37 
109 112 0.40 0.24 0.47 
109 115 0.38 0.32 0.50 
109 118 0.22 0.22 0.31 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.10 0.59 0.60 
112 52 0.33 1.79 1.82 
112 55 0.58 2.75 2.81 
112 58 0.68 3.12 3.19 
112 61 0.74 2.98 3.07 
112 64 0.72 2.32 2.43 
112 67 0.55 1.98 2.05 
112 70 0.52 1.97 2.03 
112 73 0.45 1.97 2.02 
112 76 0.16 0.71 0.73 
112 79 0.05 0.25 0.26 
112 82 0.04 0.26 0.27 
112 85 0.21 2.25 2.26 
112 88 0.13 2.23 2.24 
112 91 0.30 2.05 2.07 
112 94 0.54 1.86 1.94 
112 97 0.51 1.86 1.93 
112 100 0.53 1.92 2.00 
112 103 0.51 1.87 1.94 
112 106 0.45 1.84 1.90 
112 109 0.58 1.11 1.25 
112 112 0.59 0.34 0.68 
112 115 0.27 0.16 0.31 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.08 0.37 0.38 
115 61 0.29 1.24 1.27 
115 64 0.60 2.30 2.38 
115 67 0.48 2.04 2.09 
115 70 0.44 1.90 1.95 
115 73 0.33 1.25 1.30 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.13 1.99 1.99 
115 88 0.07 2.00 2.00 
115 91 0.18 1.91 1.92 
115 94 0.50 1.75 1.82 
115 97 0.52 1.77 1.84 
115 100 0.53 1.75 1.83 
115 103 0.61 1.66 1.77 
115 106 0.54 1.57 1.66 
115 109 0.48 1.07 1.17 
115 112 0.35 0.43 0.55 
115 115 0.00 -0.00 0.00 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.06 0.24 0.25 
118 67 0.18 0.69 0.71 
118 70 0.27 1.07 1.10 
118 73 0.40 1.48 1.53 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.08 0.63 0.63 
118 85 0.18 1.86 1.87 
118 88 0.11 1.88 1.89 
118 91 0.15 1.44 1.44 
118 94 0.22 0.75 0.78 
118 97 0.07 0.18 0.19 
118 100 0.12 0.35 0.37 
118 103 0.18 0.50 0.54 
118 106 0.18 0.45 0.49 
118 109 0.17 0.35 0.39 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.26 1.21 1.24 
121 85 0.29 1.78 1.80 
121 88 0.05 0.60 0.61 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.00 -0.00 0.00 
139 121 0.00 -0.00 0.00 
139 124 0.00 -0.00 0.00 
139 127 0.00 -0.00 0.00 
139 130 0.00 -0.00 0.00 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 0.00 -0.00 0.00 
142 112 0.00 -0.00 0.00 
142 115 0.00 -0.00 0.00 
142 118 0.00 -0.00 0.00 
142 121 0.00 -0.00 0.00 
142 124 0.00 -0.00 0.00 
142 127 0.00 -0.00 0.00 
142 130 0.00 -0.00 0.00 
142 133 0.00 -0.00 0.00 
142 136 0.00 -0.00 0.00 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.00 -0.00 0.00 
145 100 0.00 -0.00 0.00 
145 103 0.00 -0.00 0.00 
145 106 0.00 -0.00 0.00 
145 109 0.00 -0.00 0.00 
145 112 0.00 -0.00 0.00 
145 115 0.00 -0.00 0.00 
145 118 0.00 -0.00 0.00 
145 121 0.00 -0.00 0.00 
145 124 0.00 -0.00 0.00 
145 127 0.00 -0.00 0.00 
145 130 0.00 -0.00 0.00 
145 133 0.00 -0.00 0.00 
145 136 0.00 -0.00 0.00 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 0.00 -0.00 0.00 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 0.00 -0.00 0.00 
148 97 0.00 -0.00 0.00 
148 100 0.00 -0.00 0.00 
148 103 0.00 -0.00 0.00 
148 106 0.00 -0.00 0.00 
148 109 0.00 -0.00 0.00 
148 112 0.00 -0.00 0.00 
148 115 0.00 -0.00 0.00 
148 118 0.00 -0.00 0.00 
148 121 0.00 -0.00 0.00 
148 124 0.00 -0.00 0.00 
148 127 0.00 -0.00 0.00 
148 130 0.00 -0.00 0.00 
148 133 0.00 -0.00 0.00 
148 136 0.00 -0.00 0.00 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.00 -0.00 0.00 
151 76 0.00 -0.00 0.00 
151 79 0.00 -0.00 0.00 
151 82 0.00 -0.00 0.00 
151 85 0.00 -0.00 0.00 
151 88 0.00 -0.00 0.00 
151 91 0.00 -0.00 0.00 
151 94 0.00 -0.00 0.00 
151 97 0.00 -0.00 0.00 
151 100 0.00 -0.00 0.00 
151 103 0.00 -0.00 0.00 
151 106 0.00 -0.00 0.00 
151 109 0.00 -0.00 0.00 
151 112 0.00 -0.00 0.00 
151 115 0.00 -0.00 0.00 
151 118 0.00 -0.00 0.00 
151 121 0.00 -0.00 0.00 
151 124 0.00 -0.00 0.00 
151 127 0.00 -0.00 0.00 
151 130 0.00 -0.00 0.00 
151 133 0.00 -0.00 0.00 
151 136 0.00 -0.00 0.00 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 0.00 -0.00 0.00 
154 70 0.00 -0.00 0.00 
154 73 0.00 -0.00 0.00 
154 76 0.00 -0.00 0.00 
154 79 0.00 -0.00 0.00 
154 82 0.00 -0.00 0.00 
154 85 0.00 -0.00 0.00 
154 88 0.00 -0.00 0.00 
154 91 0.00 -0.00 0.00 
154 94 0.00 -0.00 0.00 
154 97 0.00 -0.00 0.00 
154 100 0.00 -0.00 0.00 
154 103 0.00 -0.00 0.00 
154 106 0.00 -0.00 0.00 
154 109 0.00 -0.00 0.00 
154 112 0.00 -0.00 0.00 
154 115 0.00 -0.00 0.00 
154 118 0.00 -0.00 0.00 
154 121 0.00 -0.00 0.00 
154 124 0.00 -0.00 0.00 
154 127 0.00 -0.00 0.00 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.00 -0.00 0.00 
157 55 0.00 -0.00 0.00 
157 58 0.00 -0.00 0.00 
157 61 0.00 -0.00 0.00 
157 64 0.00 -0.00 0.00 
157 67 0.00 -0.00 0.00 
157 70 0.00 -0.00 0.00 
157 73 0.00 -0.00 0.00 
157 76 0.00 -0.00 0.00 
157 79 0.00 -0.00 0.00 
157 82 0.00 -0.00 0.00 
157 85 0.00 -0.00 0.00 
157 88 0.00 -0.00 0.00 
157 91 0.00 -0.00 0.00 
157 94 0.00 -0.00 0.00 
157 97 0.00 -0.00 0.00 
157 100 0.00 -0.00 0.00 
157 103 0.00 -0.00 0.00 
157 106 0.00 -0.00 0.00 
157 109 0.00 -0.00 0.00 
157 112 0.00 -0.00 0.00 
157 115 0.00 -0.00 0.00 
157 118 0.00 -0.00 0.00 
157 121 0.00 -0.00 0.00 
157 124 0.00 -0.00 0.00 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.00 -0.00 0.00 
160 55 0.00 -0.00 0.00 
160 58 0.00 -0.00 0.00 
160 61 0.00 -0.00 0.00 
160 64 0.00 -0.00 0.00 
160 67 0.00 -0.00 0.00 
160 70 0.00 -0.00 0.00 
160 73 0.00 -0.00 0.00 
160 76 0.00 -0.00 0.00 
160 79 0.00 -0.00 0.00 
160 82 0.00 -0.00 0.00 
160 85 0.00 -0.00 0.00 
160 88 0.00 -0.00 0.00 
160 91 0.00 -0.00 0.00 
160 94 0.00 -0.00 0.00 
160 97 0.00 -0.00 0.00 
160 100 0.00 -0.00 0.00 
160 103 0.09 0.03 0.09 
160 106 0.01 0.06 0.06 
160 109 0.01 0.10 0.10 
160 112 0.00 -0.00 0.00 
160 115 0.00 -0.00 0.00 
160 118 0.00 -0.00 0.00 
160 121 0.00 -0.00 0.00 
160 124 0.00 -0.00 0.00 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.00 -0.00 0.00 
163 46 0.00 -0.00 0.00 
163 49 0.00 -0.00 0.00 
163 52 0.00 -0.00 0.00 
163 55 0.00 -0.00 0.00 
163 58 0.00 -0.00 0.00 
163 61 0.00 -0.00 0.00 
163 64 0.00 -0.00 0.00 
163 67 0.00 -0.00 0.00 
163 70 0.00 -0.00 0.00 
163 73 0.00 -0.00 0.00 
163 76 0.00 -0.00 0.00 
163 79 0.00 -0.00 0.00 
163 82 0.00 -0.00 0.00 
163 85 0.00 -0.00 0.00 
163 88 0.00 -0.00 0.00 
163 91 0.00 -0.00 0.00 
163 94 0.00 -0.00 0.00 
163 97 -0.02 -0.00 0.00 
163 100 0.07 -0.00 0.00 
163 103 0.25 -0.00 0.00 
163 106 0.07 -0.00 0.00 
163 109 0.01 -0.00 0.00 
163 112 0.00 -0.00 0.00 
163 115 0.00 -0.00 0.00 
163 118 0.00 -0.00 0.00 
163 121 0.00 -0.00 0.00 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 0.00 -0.00 0.00 
166 46 0.00 -0.00 0.00 
166 49 0.00 -0.00 0.00 
166 52 0.00 -0.00 0.00 
166 55 0.00 -0.00 0.00 
166 58 0.00 -0.00 0.00 
166 61 0.00 -0.00 0.00 
166 64 0.00 -0.00 0.00 
166 67 0.00 -0.00 0.00 
166 70 0.00 -0.00 0.00 
166 73 0.00 -0.00 0.00 
166 76 0.00 -0.00 0.00 
166 79 0.00 -0.00 0.00 
166 82 0.00 -0.00 0.00 
166 85 0.00 -0.00 0.00 
166 88 0.00 -0.00 0.00 
166 91 0.00 -0.00 0.00 
166 94 -0.04 -0.00 0.00  
166 97 -0.16 -0.00 0.00  
166 100 -0.06 -0.00 0.00 
166 103 -0.06-0.00 0.00 
166 106 -0.02 -0.00 0.00 
166 109 0.00 -0.00 0.00 
166 112 0.00 -0.00 0.00 
166 115 0.00 -0.00 0.00 
166 118 0.00 -0.00 0.00 
166 121 0.00 -0.00 0.00 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 0.00 -0.00 0.00 
169 46 0.00 -0.00 0.00 
169 49 0.00 -0.00 0.00 
169 52 0.00 -0.00 0.00 
169 55 0.00 -0.00 0.00 
169 58 0.00 -0.00 0.00 
169 61 0.00 -0.00 0.00 
169 64 0.00 -0.00 0.00 
169 67 0.00 -0.00 0.00 
169 70 0.00 -0.00 0.00 
169 73 0.00 -0.00 0.00 
169 76 0.00 -0.00 0.00 
169 79 0.00 -0.00 0.00 
169 82 0.00 -0.00 0.00 
169 85 0.00 -0.00 0.00 
169 88 0.00 -0.00 0.00 
169 91 -0.01 0.00 0.01 
169 94 -0.07 -0.00 0.00 
169 97 -0.12 -0.00 0.00  
169 100 -0.07 -0.00 0.00 
169 103 -0.09 -0.00 0.00 
169 106 -0.03 -0.00 0.00 
169 109 0.00 -0.00 0.00 
169 112 0.00 -0.00 0.00 
169 115 0.00 -0.00 0.00 
169 118 0.00 -0.00 0.00 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 0.00 -0.00 0.00 
172 46 0.00 -0.00 0.00 
172 49 0.00 -0.00 0.00 
172 52 0.00 -0.00 0.00 
172 55 0.00 -0.00 0.00 
172 58 0.00 -0.00 0.00 
172 61 0.00 -0.00 0.00 
172 64 0.00 -0.00 0.00 
172 67 0.00 -0.00 0.00 
172 70 0.00 -0.00 0.00 
172 73 0.00 -0.00 0.00 
172 76 0.00 -0.00 0.00 
172 79 0.00 -0.00 0.00 
172 82 0.00 -0.00 0.00 
172 85 0.00 -0.00 0.00 
172 88 0.00 -0.00 0.00 
172 91 0.00 -0.00 0.00 
172 94 -0.03 -0.03 0.04 
172 97 -0.01 -0.02 0.02 
172 100 0.01 -0.00 0.01 
172 103 0.00 -0.00 0.00 
172 106 0.00 -0.00 0.00 
172 109 0.00 -0.00 0.00 
172 112 0.00 -0.00 0.00 
172 115 0.00 -0.00 0.00 
172 118 0.00 -0.00 0.00 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.00 -0.00 0.00 
175 43 0.00 -0.00 0.00 
175 46 0.00 -0.00 0.00 
175 49 0.00 -0.00 0.00 
175 52 0.00 -0.00 0.00 
175 55 0.00 -0.00 0.00 
175 58 0.00 -0.00 0.00 
175 61 0.00 -0.00 0.00 
175 64 0.00 -0.00 0.00 
175 67 0.00 -0.00 0.00 
175 70 0.00 -0.00 0.00 
175 73 0.00 -0.00 0.00 
175 76 0.00 -0.00 0.00 
175 79 0.00 -0.00 0.00 
175 82 0.00 -0.00 0.00 
175 85 0.00 -0.00 0.00 
175 88 0.00 -0.00 0.00 
175 91 0.00 -0.00 0.00 
175 94 0.00 -0.00 0.00 
175 97 0.00 -0.00 0.00 
175 100 0.00 -0.00 0.00 
175 103 0.00 -0.00 0.00 
175 106 0.00 -0.00 0.00 
175 109 0.00 -0.00 0.00 
175 112 0.00 -0.00 0.00 
175 115 0.00 -0.00 0.00 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 0.00 -0.00 0.00 
178 43 0.00 -0.00 0.00 
178 46 0.00 -0.00 0.00 
178 49 0.00 -0.00 0.00 
178 52 0.00 -0.00 0.00 
178 55 0.00 -0.00 0.00 
178 58 0.00 -0.00 0.00 
178 61 0.00 -0.00 0.00 
178 64 0.00 -0.00 0.00 
178 67 0.00 -0.00 0.00 
178 70 0.00 -0.00 0.00 
178 73 0.00 -0.00 0.00 
178 76 0.00 -0.00 0.00 
178 79 0.00 -0.00 0.00 
178 82 0.00 -0.00 0.00 
178 85 0.00 -0.00 0.00 
178 88 0.00 -0.00 0.00 
178 91 0.00 -0.00 0.00 
178 94 0.00 -0.00 0.00 
178 97 0.00 -0.00 0.00 
178 100 0.00 -0.00 0.00 
178 103 0.00 -0.00 0.00 
178 106 0.00 -0.00 0.00 
178 109 0.00 -0.00 0.00 
178 112 0.00 -0.00 0.00 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.00 -0.00 0.00 
181 40 0.00 -0.00 0.00 
181 43 0.00 -0.00 0.00 
181 46 0.00 -0.00 0.00 
181 49 0.00 -0.00 0.00 
181 52 0.00 -0.00 0.00 
181 55 0.00 -0.00 0.00 
181 58 0.00 -0.00 0.00 
181 61 0.00 -0.00 0.00 
181 64 0.00 -0.00 0.00 
181 67 0.00 -0.00 0.00 
181 70 0.00 -0.00 0.00 
181 73 0.00 -0.00 0.00 
181 76 0.00 -0.00 0.00 
181 79 0.00 -0.00 0.00 
181 82 0.00 -0.00 0.00 
181 85 0.00 -0.00 0.00 
181 88 0.00 -0.00 0.00 
181 91 0.00 -0.00 0.00 
181 94 0.00 -0.00 0.00 
181 97 0.00 -0.00 0.00 
181 100 0.00 -0.00 0.00 
181 103 0.00 -0.00 0.00 
181 106 0.00 -0.00 0.00 
181 109 0.00 -0.00 0.00 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.00 -0.00 0.00 
184 40 0.00 -0.00 0.00 
184 43 0.00 -0.00 0.00 
184 46 0.00 -0.00 0.00 
184 49 0.00 -0.00 0.00 
184 52 0.00 -0.00 0.00 
184 55 0.00 -0.00 0.00 
184 58 0.00 -0.00 0.00 
184 61 0.00 -0.00 0.00 
184 64 0.00 -0.00 0.00 
184 67 0.00 -0.00 0.00 
184 70 0.00 -0.00 0.00 
184 73 0.00 -0.00 0.00 
184 76 0.00 -0.00 0.00 
184 79 0.00 -0.00 0.00 
184 82 0.00 -0.00 0.00 
184 85 0.00 -0.00 0.00 
184 88 0.00 -0.00 0.00 
184 91 0.00 -0.00 0.00 
184 94 0.00 -0.00 0.00 
184 97 0.00 -0.00 0.00 
184 100 0.00 -0.00 0.00 
184 103 0.00 -0.00 0.00 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.00 -0.00 0.00 
187 43 0.00 -0.00 0.00 
187 46 0.00 -0.00 0.00 
187 49 0.00 -0.00 0.00 
187 52 0.00 -0.00 0.00 
187 55 0.00 -0.00 0.00 
187 58 0.00 -0.00 0.00 
187 61 0.00 -0.00 0.00 
187 64 0.00 -0.00 0.00 
187 67 0.00 -0.00 0.00 
187 70 0.00 -0.00 0.00 
187 73 0.00 -0.00 0.00 
187 76 0.00 -0.00 0.00 
187 79 0.00 -0.00 0.00 
187 82 0.00 -0.00 0.00 
187 85 0.00 -0.00 0.00 
187 88 0.00 -0.00 0.00 
187 91 0.00 -0.00 0.00 
187 94 0.00 -0.00 0.00 
187 97 0.00 -0.00 0.00 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.00 -0.00 0.00 
190 49 0.00 -0.00 0.00 
190 52 0.00 -0.00 0.00 
190 55 0.00 -0.00 0.00 
190 58 0.00 -0.00 0.00 
190 61 0.00 -0.00 0.00 
190 64 0.00 -0.00 0.00 
190 67 0.00 -0.00 0.00 
190 70 0.00 -0.00 0.00 
190 73 0.00 -0.00 0.00 
190 76 0.00 -0.00 0.00 
190 79 0.00 -0.00 0.00 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2018032_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.08 -0.68 0.69 
55 37 0.68 -3.94 4.00 
55 40 1.37 -3.71 3.96 
55 43 1.91 -3.71 4.17 
55 46 1.81 -3.36 3.82 
55 49 1.16 -2.12 2.42 
55 52 0.30 -0.52 0.60 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.13 -0.73 0.74 
58 40 1.51 -5.49 5.69 
58 43 2.62 -6.87 7.35 
58 46 2.68 -5.88 6.47 
58 49 2.66 -5.65 6.25 
58 52 2.85 -5.76 6.42 
58 55 2.07 -4.12 4.61 
58 58 1.75 -3.97 4.34 
58 61 1.40 -4.07 4.30 
58 64 1.23 -3.89 4.08 
58 67 0.94 -3.36 3.49 
58 70 0.94 -3.05 3.19 
58 73 1.37 -2.82 3.14 
58 76 1.06 -1.84 2.12 
58 79 0.27 -0.45 0.53 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.22 -0.96 0.98 
61 43 2.00 -8.45 8.68 
61 46 2.13 -7.18 7.49 
61 49 2.21 -6.89 7.24 
61 52 2.59 -7.44 7.88 
61 55 2.94 -7.65 8.20 
61 58 2.48 -7.24 7.65 
61 61 1.82 -7.26 7.49 
61 64 1.72 -6.88 7.09 
61 67 1.41 -5.75 5.92 
61 70 1.50 -5.28 5.49 
61 73 2.21 -4.88 5.35 
61 76 2.48 -4.72 5.33 
61 79 2.49 -4.56 5.20 
61 82 2.29 -4.26 4.84 
61 85 1.51 -3.00 3.36 
61 88 1.39 -2.45 2.82 
61 91 0.88 -1.26 1.53 
61 94 0.28 -0.37 0.47 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.41 -3.12 3.15 
64 46 1.19 -8.81 8.89 
64 49 1.48 -8.25 8.38 
64 52 1.82 -8.84 9.03 
64 55 2.03 -8.96 9.19 
64 58 1.72 -8.23 8.41 
64 61 1.02 -7.91 7.97 
64 64 1.05 -7.30 7.38 
64 67 1.33 -6.20 6.34 
64 70 1.54 -5.61 5.82 
64 73 1.80 -5.33 5.62 
64 76 2.10 -5.21 5.61 
64 79 2.23 -4.87 5.36 
64 82 2.11 -4.57 5.03 
64 85 2.25 -4.66 5.17 
64 88 2.40 -4.59 5.17 
64 91 2.51 -3.84 4.59 
64 94 2.66 -3.20 4.16 
64 97 3.05 -2.68 4.06 
64 100 1.57 -0.95 1.84 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.17 -7.78 7.78 
67 49 0.38 -9.75 9.76 
67 52 0.83 -10.13 10.16 
67 55 0.97 -9.92 9.96 
67 58 1.04 -8.69 8.75 
67 61 0.87 -7.97 8.02 
67 64 0.78 -7.10 7.15 
67 67 1.14 -6.15 6.25 
67 70 1.33 -5.51 5.67 
67 73 1.61 -5.44 5.67 
67 76 1.74 -5.28 5.56 
67 79 1.84 -4.63 4.98 
67 82 1.87 -4.45 4.83 
67 85 1.99 -4.58 4.99 
67 88 1.81 -4.48 4.83 
67 91 2.23 -3.91 4.50 
67 94 2.73 -3.16 4.17 
67 97 3.08 -2.74 4.12 
67 100 3.58 -2.33 4.27 
67 103 2.88 -1.64 3.31 
67 106 0.36 -0.22 0.43 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 -0.22 -3.73 3.74 
70 49 -0.48 -10.91 10.93 
70 52 -0.06 -10.91 10.91 
70 55 0.16 -10.31 10.31 
70 58 0.45 -8.77 8.78 
70 61 0.95 -7.65 7.71 
70 64 1.12 -6.78 6.87 
70 67 1.03 -5.87 5.96 
70 70 1.18 -5.33 5.46 
70 73 1.49 -5.21 5.42 
70 76 1.60 -5.21 5.45 
70 79 1.83 -4.56 4.91 
70 82 1.91 -4.19 4.60 
70 85 2.03 -4.19 4.65 
70 88 2.02 -4.23 4.68 
70 91 2.24 -3.82 4.43 
70 94 2.44 -3.18 4.01 
70 97 2.91 -2.95 4.15 
70 100 3.20 -2.57 4.10 
70 103 3.28 -2.19 3.94 
70 106 3.08 -1.92 3.63 
70 109 2.70 -1.31 3.00 
70 112 0.73 -0.17 0.75 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 -0.09 -1.33 1.33 
73 49 -0.60 -10.32 10.34 
73 52 -0.48 -11.23 11.24 
73 55 -0.34 -10.48 10.49 
73 58 -0.29 -9.05 9.06 
73 61 0.19 -7.70 7.70 
73 64 0.56 -6.72 6.74 
73 67 0.84 -5.76 5.82 
73 70 1.29 -5.18 5.34 
73 73 1.56 -5.13 5.36 
73 76 1.47 -5.14 5.35 
73 79 1.46 -4.54 4.77 
73 82 1.60 -4.02 4.33 
73 85 1.78 -4.00 4.38 
73 88 1.88 -3.88 4.31 
73 91 1.97 -3.35 3.89 
73 94 2.41 -3.04 3.88 
73 97 2.81 -2.91 4.04 
73 100 2.90 -2.46 3.80 
73 103 2.88 -2.24 3.65 
73 106 2.67 -1.69 3.16 
73 109 2.46 -0.93 2.63 
73 112 2.18 0.05 2.19 
73 115 0.94 0.30 0.99 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 -0.08 -2.68 2.68 
76 52 -0.44 -11.49 11.50 
76 55 -0.74 -10.60 10.63 
76 58 -0.73 -9.23 9.26 
76 61 -0.17 -7.80 7.80 
76 64 0.33 -6.62 6.62 
76 67 0.72 -5.71 5.76 
76 70 1.27 -5.02 5.18 
76 73 1.56 -4.94 5.18 
76 76 1.35 -4.65 4.84 
76 79 1.25 -4.32 4.50 
76 82 1.55 -3.90 4.20 
76 85 1.54 -4.02 4.30 
76 88 1.64 -3.77 4.11 
76 91 1.82 -3.29 3.76 
76 94 2.18 -3.02 3.72 
76 97 2.33 -2.77 3.62 
76 100 2.59 -2.09 3.33 
76 103 2.50 -2.01 3.21 
76 106 2.48 -1.49 2.89 
76 109 2.53 -0.76 2.64 
76 112 2.54 0.02 2.54 
76 115 2.31 0.55 2.37 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.00 -0.00 0.00 
79 52 -0.73 -10.00 10.03 
79 55 -0.78 -10.62 10.65 
79 58 -0.68 -9.46 9.49 
79 61 -0.36 -7.90 7.91 
79 64 0.08 -6.42 6.43 
79 67 0.54 -5.60 5.62 
79 70 1.03 -4.71 4.83 
79 73 1.40 -4.46 4.68 
79 76 1.47 -4.08 4.34 
79 79 1.32 -4.08 4.29 
79 82 1.42 -3.55 3.82 
79 85 1.41 -3.39 3.67 
79 88 1.38 -3.68 3.93 
79 91 1.54 -3.54 3.86 
79 94 1.70 -2.99 3.44 
79 97 1.62 -2.53 3.00 
79 100 1.92 -2.04 2.80 
79 103 2.14 -1.85 2.83 
79 106 2.18 -1.66 2.74 
79 109 2.40 -0.99 2.60 
79 112 2.48 -0.45 2.52 
79 115 2.45 -0.15 2.45 
79 118 1.41 -0.10 1.41 
79 121 0.19 -0.01 0.19 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.00 -0.00 0.00 
82 52 -0.58 -7.10 7.12 
82 55 -0.55 -10.41 10.43 
82 58 -0.14 -9.13 9.14 
82 61 0.00 -7.58 7.58 
82 64 0.12 -6.38 6.38 
82 67 0.36 -5.43 5.44 
82 70 0.72 -4.45 4.51 
82 73 1.29 -4.34 4.53 
82 76 1.66 -3.97 4.30 
82 79 1.31 -3.74 3.97 
82 82 1.06 -3.28 3.45 
82 85 1.23 -2.95 3.19 
82 88 1.33 -3.48 3.73 
82 91 1.26 -3.53 3.75 
82 94 1.33 -2.77 3.07 
82 97 1.67 -2.47 2.99 
82 100 1.96 -1.99 2.79 
82 103 2.09 -1.72 2.70 
82 106 2.04 -1.34 2.44 
82 109 1.95 -0.90 2.15 
82 112 2.19 -0.94 2.38 
82 115 2.14 -0.34 2.17 
82 118 1.83 -0.13 1.83 
82 121 1.09 0.09 1.09 
82 124 0.28 0.11 0.30 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 0.00 -0.00 0.00 
85 52 -0.33 -3.44 3.46 
85 55 -0.77 -10.25 10.28 
85 58 -0.39 -8.74 8.75 
85 61 -0.09 -6.93 6.93 
85 64 0.16 -5.91 5.91 
85 67 0.48 -4.99 5.01 
85 70 0.74 -4.25 4.31 
85 73 1.10 -4.30 4.44 
85 76 1.29 -4.07 4.26 
85 79 1.16 -3.81 3.98 
85 82 1.04 -3.32 3.48 
85 85 1.28 -2.88 3.15 
85 88 1.22 -3.24 3.46 
85 91 1.02 -3.15 3.31 
85 94 1.52 -2.65 3.06 
85 97 1.69 -2.45 2.97 
85 100 1.60 -1.91 2.49 
85 103 1.99 -1.45 2.46 
85 106 1.95 -0.76 2.10 
85 109 1.90 -0.64 2.01 
85 112 1.56 -0.97 1.83 
85 115 1.34 -0.39 1.39 
85 118 1.60 -0.14 1.61 
85 121 1.37 0.30 1.41 
85 124 0.74 0.47 0.87 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 0.00 -0.00 0.00 
88 52 -0.26 -3.38 3.39 
88 55 -0.89 -9.70 9.74 
88 58 -0.95 -8.05 8.11 
88 61 -0.61 -6.53 6.56 
88 64 0.10 -5.63 5.63 
88 67 0.53 -4.54 4.57 
88 70 0.77 -3.99 4.07 
88 73 1.04 -4.09 4.22 
88 76 1.19 -4.10 4.27 
88 79 1.07 -3.71 3.86 
88 82 0.93 -3.47 3.59 
88 85 1.22 -2.90 3.14 
88 88 1.20 -2.80 3.05 
88 91 1.15 -2.88 3.10 
88 94 1.43 -2.63 2.99 
88 97 1.39 -2.20 2.60 
88 100 1.32 -1.98 2.38 
88 103 1.54 -1.33 2.03 
88 106 1.48 -0.74 1.66 
88 109 1.48 -0.61 1.60 
88 112 1.21 -0.77 1.44 
88 115 1.28 -0.47 1.37 
88 118 1.56 -0.18 1.57 
88 121 1.40 0.43 1.46 
88 124 0.75 0.42 0.86 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.00 -0.00 0.00 
91 49 0.00 -0.00 0.00 
91 52 -0.28 -3.21 3.23 
91 55 -0.82 -8.95 8.98 
91 58 -0.49 -7.15 7.17 
91 61 -0.13 -6.01 6.01 
91 64 0.30 -5.22 5.23 
91 67 0.31 -4.12 4.14 
91 70 0.60 -3.74 3.79 
91 73 0.99 -4.00 4.12 
91 76 0.88 -4.15 4.24 
91 79 0.88 -3.37 3.48 
91 82 0.89 -3.19 3.31 
91 85 0.98 -3.02 3.17 
91 88 1.32 -2.86 3.15 
91 91 1.39 -2.71 3.04 
91 94 1.20 -2.42 2.70 
91 97 1.22 -2.18 2.50 
91 100 1.26 -1.89 2.27 
91 103 1.02 -1.16 1.55 
91 106 0.93 -0.79 1.22 
91 109 1.10 -0.59 1.25 
91 112 1.21 -0.66 1.38 
91 115 1.43 -0.38 1.48 
91 118 1.34 -0.19 1.36 
91 121 1.10 0.29 1.14 
91 124 0.91 0.43 1.01 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.00 -0.00 0.00 
94 49 0.00 -0.00 0.00 
94 52 -0.22 -2.84 2.85 
94 55 -0.67 -8.19 8.22 
94 58 -0.49 -6.82 6.83 
94 61 0.01 -5.63 5.63 
94 64 0.22 -4.55 4.56 
94 67 0.06 -3.74 3.74 
94 70 0.30 -3.45 3.46 
94 73 0.75 -3.72 3.80 
94 76 0.82 -3.97 4.05 
94 79 0.84 -3.27 3.38 
94 82 0.98 -2.79 2.95 
94 85 0.78 -3.00 3.10 
94 88 0.76 -2.83 2.93 
94 91 0.92 -2.29 2.47 
94 94 1.09 -2.17 2.43 
94 97 1.05 -1.96 2.22 
94 100 0.89 -1.64 1.86 
94 103 0.87 -1.27 1.53 
94 106 0.97 -1.07 1.44 
94 109 1.01 -0.82 1.30 
94 112 1.06 -0.71 1.28 
94 115 1.11 -0.21 1.13 
94 118 1.05 -0.01 1.05 
94 121 0.78 0.27 0.83 
94 124 0.59 0.58 0.83 
94 127 0.20 0.15 0.24 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 0.00 -0.00 0.00 
97 49 0.00 -0.00 0.00 
97 52 -0.47 -2.68 2.72 
97 55 -1.32 -7.62 7.74 
97 58 -0.85 -6.45 6.51 
97 61 -0.11 -5.34 5.34 
97 64 0.08 -4.20 4.20 
97 67 0.04 -3.52 3.52 
97 70 0.19 -3.27 3.27 
97 73 0.58 -3.56 3.61 
97 76 0.77 -3.76 3.83 
97 79 0.79 -3.10 3.20 
97 82 0.66 -2.67 2.75 
97 85 0.52 -2.76 2.81 
97 88 0.07 -2.80 2.80 
97 91 0.33 -2.33 2.35 
97 94 0.90 -2.04 2.23 
97 97 0.95 -1.52 1.79 
97 100 0.75 -1.44 1.62 
97 103 0.53 -1.49 1.58 
97 106 0.73 -1.24 1.45 
97 109 0.82 -0.92 1.24 
97 112 0.51 -0.45 0.68 
97 115 0.35 -0.19 0.40 
97 118 0.59 0.11 0.60 
97 121 0.48 0.35 0.59 
97 124 0.21 0.24 0.32 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.00 -0.00 0.00 
100 46 0.00 -0.00 0.00 
100 49 0.00 -0.00 0.00 
100 52 -0.59 -2.56 2.63 
100 55 -1.61 -7.08 7.27 
100 58 -0.97 -6.28 6.35 
100 61 -0.18 -5.21 5.22 
100 64 0.05 -4.03 4.03 
100 67 0.07 -3.29 3.30 
100 70 0.19 -3.05 3.06 
100 73 0.37 -3.39 3.41 
100 76 0.41 -3.66 3.68 
100 79 0.27 -3.25 3.26 
100 82 0.20 -2.76 2.77 
100 85 0.22 -2.48 2.49 
100 88 0.20 -2.75 2.75 
100 91 0.38 -2.46 2.49 
100 94 0.76 -2.11 2.24 
100 97 0.77 -1.44 1.63 
100 100 0.45 -1.10 1.19 
100 103 0.16 -1.41 1.42 
100 106 -0.17 -1.57 1.57 
100 109 -0.61 -0.95 1.13 
100 112 -0.50 -0.15 0.52 
100 115 0.06 -0.19 0.20 
100 118 0.35 0.19 0.40 
100 121 0.31 0.47 0.57 
100 124 0.07 0.11 0.13 
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.00 -0.00 0.00 
103 46 0.00 -0.00 0.00 
103 49 0.00 -0.00 0.00 
103 52 -0.28 -2.25 2.27 
103 55 -0.84 -6.40 6.46 
103 58 -0.67 -5.88 5.92 
103 61 -0.35 -4.93 4.94 
103 64 -0.19 -3.94 3.94 
103 67 0.03 -3.27 3.27 
103 70 0.14 -2.87 2.87 
103 73 0.31 -3.06 3.07 
103 76 0.30 -3.46 3.47 
103 79 -0.02 -3.39 3.39 
103 82 -0.23 -2.62 2.63 
103 85 -0.15 -2.36 2.37 
103 88 0.16 -2.68 2.69 
103 91 0.31 -2.50 2.52 
103 94 0.37 -2.21 2.24 
103 97 0.46 -1.52 1.58 
103 100 0.26 -1.10 1.13 
103 103 -0.01 -1.50 1.50 
103 106 -0.46 -1.61 1.67 
103 109 -0.85 -0.79 1.16 
103 112 -0.75 -0.22 0.78 
103 115 -0.34 -0.37 0.50 
103 118 -0.19 0.14 0.24 
103 121 -0.07 0.38 0.39 
103 124 0.01 0.06 0.06 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 0.00 -0.00 0.00 
106 49 0.00 -0.00 0.00 
106 52 0.00 -0.00 0.00 
106 55 -0.56 -5.11 5.14 
106 58 -0.70 -5.17 5.21 
106 61 -0.67 -4.53 4.58 
106 64 -0.49 -3.79 3.82 
106 67 -0.29 -3.18 3.20 
106 70 -0.11 -2.66 2.66 
106 73 0.08 -2.79 2.79 
106 76 -0.15 -3.18 3.19 
106 79 -0.48 -3.16 3.19 
106 82 -0.48 -2.67 2.71 
106 85 -0.22 -2.68 2.69 
106 88 -0.09 -2.91 2.91 
106 91 0.10 -2.61 2.61 
106 94 -0.06 -2.19 2.20 
106 97 -0.15 -1.51 1.51 
106 100 -0.14 -1.22 1.23 
106 103 0.02 -1.56 1.56 
106 106 -0.04 -1.62 1.62 
106 109 0.01 -0.79 0.79 
106 112 -0.14 -0.21 0.25 
106 115 -0.42 -0.30 0.51 
106 118 -0.37 -0.03 0.37 
106 121 -0.07 0.02 0.07 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 -0.18 -1.13 1.15 
109 58 -0.89 -4.70 4.78 
109 61 -0.87 -4.20 4.28 
109 64 -0.84 -3.58 3.68 
109 67 -0.63 -3.02 3.08 
109 70 -0.41 -2.60 2.63 
109 73 -0.17 -2.69 2.70 
109 76 -0.23 -2.93 2.94 
109 79 -0.23 -2.86 2.87 
109 82 -0.06 -2.67 2.67 
109 85 -0.01 -2.86 2.86 
109 88 0.03 -3.04 3.04 
109 91 -0.13 -2.56 2.56 
109 94 -0.37 -2.09 2.12 
109 97 -0.40 -1.82 1.86 
109 100 -0.31 -1.54 1.57 
109 103 0.08 -1.77 1.77 
109 106 0.03 -1.93 1.93 
109 109 -0.01 -0.80 0.80 
109 112 -0.06 0.14 0.15 
109 115 -0.12 -0.06 0.13 
109 118 -0.12 -0.07 0.14 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 -0.23 -0.98 1.01 
112 61 -0.60 -2.55 2.62 
112 64 -0.83 -3.28 3.38 
112 67 -0.66 -2.85 2.93 
112 70 -0.37 -2.45 2.48 
112 73 -0.20 -2.41 2.42 
112 76 -0.09 -2.05 2.05 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.07 -1.52 1.52 
112 88 0.15 -2.80 2.81 
112 91 0.08 -2.36 2.36 
112 94 -0.17 -2.04 2.05 
112 97 -0.26 -2.09 2.11 
112 100 -0.25 -1.78 1.79 
112 103 -0.13 -1.95 1.96 
112 106 -0.25 -1.77 1.79 
112 109 -0.29 -0.74 0.79 
112 112 -0.25 -0.10 0.27 
112 115 -0.06 -0.09 0.11 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 -0.11 -0.39 0.40 
115 64 -0.38 -1.36 1.41 
115 67 -0.89 -2.62 2.77 
115 70 -0.71 -2.16 2.27 
115 73 -0.44 -2.12 2.16 
115 76 -0.10 -1.03 1.04 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.15 -1.34 1.35 
115 88 0.26 -2.48 2.49 
115 91 0.06 -2.19 2.19 
115 94 -0.21 -1.88 1.89 
115 97 -0.22 -1.92 1.93 
115 100 -0.23 -1.64 1.65 
115 103 -0.34 -1.80 1.83 
115 106 -0.34 -1.56 1.60 
115 109 -0.28 -0.78 0.83 
115 112 -0.09 -0.29 0.31 
115 115 -0.01 -0.04 0.04 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 -0.12 -0.27 0.29 
118 70 -0.32 -0.70 0.77 
118 73 -0.31 -1.15 1.20 
118 76 -0.12 -0.98 0.99 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.13 -1.45 1.45 
118 88 0.41 -2.33 2.37 
118 91 0.13 -2.05 2.05 
118 94 -0.07 -0.80 0.80 
118 97 -0.02 -0.19 0.20 
118 100 0.00 -0.00 0.00 
118 103 -0.06 -0.49 0.49 
118 106 -0.06 -0.42 0.42 
118 109 -0.04 -0.29 0.29 
118 112 -0.01 -0.07 0.07 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 -0.03 -0.23 0.23 
121 85 -0.03 -1.16 1.16 
121 88 0.21 -1.48 1.50 
121 91 0.06 -0.45 0.46 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.00 -0.00 0.00 
139 121 0.00 -0.00 0.00 
139 124 0.00 -0.00 0.00 
139 127 0.00 -0.00 0.00 
139 130 0.00 -0.00 0.00 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 0.00 -0.00 0.00 
142 112 0.00 -0.00 0.00 
142 115 0.00 -0.00 0.00 
142 118 0.00 -0.00 0.00 
142 121 0.00 -0.00 0.00 
142 124 0.00 -0.00 0.00 
142 127 0.00 -0.00 0.00 
142 130 0.00 -0.00 0.00 
142 133 0.00 -0.00 0.00 
142 136 0.00 -0.00 0.00 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.00 -0.00 0.00 
145 100 0.00 -0.00 0.00 
145 103 0.00 -0.00 0.00 
145 106 0.00 -0.00 0.00 
145 109 0.00 -0.00 0.00 
145 112 0.00 -0.00 0.00 
145 115 0.00 -0.00 0.00 
145 118 0.00 -0.00 0.00 
145 121 0.00 -0.00 0.00 
145 124 0.00 -0.00 0.00 
145 127 0.00 -0.00 0.00 
145 130 0.00 -0.00 0.00 
145 133 0.00 -0.00 0.00 
145 136 0.00 -0.00 0.00 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 0.00 -0.00 0.00 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 0.00 -0.00 0.00 
148 97 0.00 -0.00 0.00 
148 100 0.00 -0.00 0.00 
148 103 0.00 -0.00 0.00 
148 106 0.00 -0.00 0.00 
148 109 0.00 -0.00 0.00 
148 112 0.00 -0.00 0.00 
148 115 0.00 -0.00 0.00 
148 118 0.00 -0.00 0.00 
148 121 0.00 -0.00 0.00 
148 124 0.00 -0.00 0.00 
148 127 0.00 -0.00 0.00 
148 130 0.00 -0.00 0.00 
148 133 0.00 -0.00 0.00 
148 136 0.00 -0.00 0.00 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.00 -0.00 0.00 
151 76 0.00 -0.00 0.00 
151 79 0.00 -0.00 0.00 
151 82 0.00 -0.00 0.00 
151 85 0.00 -0.00 0.00 
151 88 0.00 -0.00 0.00 
151 91 0.00 -0.00 0.00 
151 94 0.00 -0.00 0.00 
151 97 0.00 -0.00 0.00 
151 100 0.00 -0.00 0.00 
151 103 0.00 -0.00 0.00 
151 106 0.00 -0.00 0.00 
151 109 0.00 -0.00 0.00 
151 112 0.00 -0.00 0.00 
151 115 0.00 -0.00 0.00 
151 118 0.00 -0.00 0.00 
151 121 0.00 -0.00 0.00 
151 124 0.00 -0.00 0.00 
151 127 0.00 -0.00 0.00 
151 130 0.00 -0.00 0.00 
151 133 0.00 -0.00 0.00 
151 136 0.00 -0.00 0.00 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 0.00 -0.00 0.00 
154 70 0.00 -0.00 0.00 
154 73 0.00 -0.00 0.00 
154 76 0.00 -0.00 0.00 
154 79 0.00 -0.00 0.00 
154 82 0.00 -0.00 0.00 
154 85 0.00 -0.00 0.00 
154 88 0.00 -0.00 0.00 
154 91 0.00 -0.00 0.00 
154 94 0.00 -0.00 0.00 
154 97 0.00 -0.00 0.00 
154 100 0.00 -0.00 0.00 
154 103 0.00 -0.00 0.00 
154 106 0.00 -0.00 0.00 
154 109 0.00 -0.00 0.00 
154 112 0.00 -0.00 0.00 
154 115 0.00 -0.00 0.00 
154 118 0.00 -0.00 0.00 
154 121 0.00 -0.00 0.00 
154 124 0.00 -0.00 0.00 
154 127 0.00 -0.00 0.00 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.00 -0.00 0.00 
157 55 0.00 -0.00 0.00 
157 58 0.00 -0.00 0.00 
157 61 0.00 -0.00 0.00 
157 64 0.00 -0.00 0.00 
157 67 0.00 -0.00 0.00 
157 70 0.00 -0.00 0.00 
157 73 0.00 -0.00 0.00 
157 76 0.00 -0.00 0.00 
157 79 0.00 -0.00 0.00 
157 82 0.00 -0.00 0.00 
157 85 0.00 -0.00 0.00 
157 88 0.00 -0.00 0.00 
157 91 0.00 -0.00 0.00 
157 94 0.00 -0.00 0.00 
157 97 0.00 -0.00 0.00 
157 100 0.00 -0.00 0.00 
157 103 0.00 -0.00 0.00 
157 106 0.00 -0.00 0.00 
157 109 0.00 -0.00 0.00 
157 112 0.00 -0.00 0.00 
157 115 0.00 -0.00 0.00 
157 118 0.00 -0.00 0.00 
157 121 0.00 -0.00 0.00 
157 124 0.00 -0.00 0.00 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.00 -0.00 0.00 
160 55 0.00 -0.00 0.00 
160 58 0.00 -0.00 0.00 
160 61 0.00 -0.00 0.00 
160 64 0.00 -0.00 0.00 
160 67 0.00 -0.00 0.00 
160 70 0.00 -0.00 0.00 
160 73 0.00 -0.00 0.00 
160 76 0.00 -0.00 0.00 
160 79 0.00 -0.00 0.00 
160 82 0.00 -0.00 0.00 
160 85 0.00 -0.00 0.00 
160 88 0.00 -0.00 0.00 
160 91 0.00 -0.00 0.00 
160 94 0.00 -0.00 0.00 
160 97 0.00 -0.00 0.00 
160 100 0.00 -0.00 0.00 
160 103 0.03 0.15 0.15 
160 106 -0.03 0.12 0.13 
160 109 -0.03 0.09 0.10 
160 112 -0.00 0.02 0.02 
160 115 0.00 -0.00 0.00 
160 118 0.00 -0.00 0.00 
160 121 0.00 -0.00 0.00 
160 124 0.00 -0.00 0.00 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.00 -0.00 0.00 
163 46 0.00 -0.00 0.00 
163 49 0.00 -0.00 0.00 
163 52 0.00 -0.00 0.00 
163 55 0.00 -0.00 0.00 
163 58 0.00 -0.00 0.00 
163 61 0.00 -0.00 0.00 
163 64 0.00 -0.00 0.00 
163 67 0.00 -0.00 0.00 
163 70 0.00 -0.00 0.00 
163 73 0.00 -0.00 0.00 
163 76 0.00 -0.00 0.00 
163 79 0.00 -0.00 0.00 
163 82 0.00 -0.00 0.00 
163 85 0.00 -0.00 0.00 
163 88 0.00 -0.00 0.00 
163 91 0.00 -0.00 0.00 
163 94 0.00 -0.00 0.00 
163 97 0.03 0.03 0.04 
163 100 0.15 0.35 0.38 
163 103 0.34 0.55 0.65 
163 106 0.08 0.34 0.35 
163 109 0.00 0.09 0.09 
163 112 0.00 -0.00 0.00 
163 115 0.00 -0.00 0.00 
163 118 0.00 -0.00 0.00 
163 121 0.00 -0.00 0.00 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 0.00 -0.00 0.00 
166 46 0.00 -0.00 0.00 
166 49 0.00 -0.00 0.00 
166 52 0.00 -0.00 0.00 
166 55 0.00 -0.00 0.00 
166 58 0.00 -0.00 0.00 
166 61 0.00 -0.00 0.00 
166 64 0.00 -0.00 0.00 
166 67 0.00 -0.00 0.00 
166 70 0.00 -0.00 0.00 
166 73 0.00 -0.00 0.00 
166 76 0.00 -0.00 0.00 
166 79 0.00 -0.00 0.00 
166 82 0.00 -0.00 0.00 
166 85 0.00 -0.00 0.00 
166 88 0.00 -0.00 0.00 
166 91 0.00 -0.00 0.00 
166 94 0.05 -0.02 0.05 
166 97 0.25 -0.07 0.26 
166 100 0.49 0.25 0.55 
166 103 0.48 0.47 0.67 
166 106 0.13 0.25 0.28 
166 109 0.00 -0.00 0.00 
166 112 0.00 -0.00 0.00 
166 115 0.00 -0.00 0.00 
166 118 0.00 -0.00 0.00 
166 121 0.00 -0.00 0.00 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 0.00 -0.00 0.00 
169 46 0.00 -0.00 0.00 
169 49 0.00 -0.00 0.00 
169 52 0.00 -0.00 0.00 
169 55 0.00 -0.00 0.00 
169 58 0.00 -0.00 0.00 
169 61 0.00 -0.00 0.00 
169 64 0.00 -0.00 0.00 
169 67 0.00 -0.00 0.00 
169 70 0.00 -0.00 0.00 
169 73 0.00 -0.00 0.00 
169 76 0.00 -0.00 0.00 
169 79 0.00 -0.00 0.00 
169 82 0.00 -0.00 0.00 
169 85 0.00 -0.00 0.00 
169 88 0.00 -0.00 0.00 
169 91 0.00 -0.00 0.00 
169 94 0.21 0.00 0.21 
169 97 0.44 -0.13 0.46 
169 100 0.51 0.09 0.52 
169 103 0.30 0.20 0.36 
169 106 0.03 0.04 0.05 
169 109 0.00 -0.00 0.00 
169 112 0.00 -0.00 0.00 
169 115 0.00 -0.00 0.00 
169 118 0.00 -0.00 0.00 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 0.00 -0.00 0.00 
172 46 0.00 -0.00 0.00 
172 49 0.00 -0.00 0.00 
172 52 0.00 -0.00 0.00 
172 55 0.00 -0.00 0.00 
172 58 0.00 -0.00 0.00 
172 61 0.00 -0.00 0.00 
172 64 0.00 -0.00 0.00 
172 67 0.00 -0.00 0.00 
172 70 0.00 -0.00 0.00 
172 73 0.00 -0.00 0.00 
172 76 0.00 -0.00 0.00 
172 79 0.00 -0.00 0.00 
172 82 0.00 -0.00 0.00 
172 85 0.00 -0.00 0.00 
172 88 0.00 -0.00 0.00 
172 91 0.00 -0.00 0.00 
172 94 0.11 0.02 0.12 
172 97 0.14 -0.02 0.14 
172 100 0.16 0.03 0.16 
172 103 0.00 -0.00 0.00 
172 106 0.00 -0.00 0.00 
172 109 0.00 -0.00 0.00 
172 112 0.00 -0.00 0.00 
172 115 0.00 -0.00 0.00 
172 118 0.00 -0.00 0.00 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.00 -0.00 0.00 
175 43 0.00 -0.00 0.00 
175 46 0.00 -0.00 0.00 
175 49 0.00 -0.00 0.00 
175 52 0.00 -0.00 0.00 
175 55 0.00 -0.00 0.00 
175 58 0.00 -0.00 0.00 
175 61 0.00 -0.00 0.00 
175 64 0.00 -0.00 0.00 
175 67 0.00 -0.00 0.00 
175 70 0.00 -0.00 0.00 
175 73 0.00 -0.00 0.00 
175 76 0.00 -0.00 0.00 
175 79 0.00 -0.00 0.00 
175 82 0.00 -0.00 0.00 
175 85 0.00 -0.00 0.00 
175 88 0.00 -0.00 0.00 
175 91 0.00 -0.00 0.00 
175 94 0.00 -0.00 0.00 
175 97 0.00 -0.00 0.00 
175 100 0.00 -0.00 0.00 
175 103 0.00 -0.00 0.00 
175 106 0.00 -0.00 0.00 
175 109 0.00 -0.00 0.00 
175 112 0.00 -0.00 0.00 
175 115 0.00 -0.00 0.00 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 0.00 -0.00 0.00 
178 43 0.00 -0.00 0.00 
178 46 0.00 -0.00 0.00 
178 49 0.00 -0.00 0.00 
178 52 0.00 -0.00 0.00 
178 55 0.00 -0.00 0.00 
178 58 0.00 -0.00 0.00 
178 61 0.00 -0.00 0.00 
178 64 0.00 -0.00 0.00 
178 67 0.00 -0.00 0.00 
178 70 0.00 -0.00 0.00 
178 73 0.00 -0.00 0.00 
178 76 0.00 -0.00 0.00 
178 79 0.00 -0.00 0.00 
178 82 0.00 -0.00 0.00 
178 85 0.00 -0.00 0.00 
178 88 0.00 -0.00 0.00 
178 91 0.00 -0.00 0.00 
178 94 0.00 -0.00 0.00 
178 97 0.00 -0.00 0.00 
178 100 0.00 -0.00 0.00 
178 103 0.00 -0.00 0.00 
178 106 0.00 -0.00 0.00 
178 109 0.00 -0.00 0.00 
178 112 0.00 -0.00 0.00 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.00 -0.00 0.00 
181 40 0.00 -0.00 0.00 
181 43 0.00 -0.00 0.00 
181 46 0.00 -0.00 0.00 
181 49 0.00 -0.00 0.00 
181 52 0.00 -0.00 0.00 
181 55 0.00 -0.00 0.00 
181 58 0.00 -0.00 0.00 
181 61 0.00 -0.00 0.00 
181 64 0.00 -0.00 0.00 
181 67 0.00 -0.00 0.00 
181 70 0.00 -0.00 0.00 
181 73 0.00 -0.00 0.00 
181 76 0.00 -0.00 0.00 
181 79 0.00 -0.00 0.00 
181 82 0.00 -0.00 0.00 
181 85 0.00 -0.00 0.00 
181 88 0.00 -0.00 0.00 
181 91 0.00 -0.00 0.00 
181 94 0.00 -0.00 0.00 
181 97 0.00 -0.00 0.00 
181 100 0.00 -0.00 0.00 
181 103 0.00 -0.00 0.00 
181 106 0.00 -0.00 0.00 
181 109 0.00 -0.00 0.00 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.00 -0.00 0.00 
184 40 0.00 -0.00 0.00 
184 43 0.00 -0.00 0.00 
184 46 0.00 -0.00 0.00 
184 49 0.00 -0.00 0.00 
184 52 0.00 -0.00 0.00 
184 55 0.00 -0.00 0.00 
184 58 0.00 -0.00 0.00 
184 61 0.00 -0.00 0.00 
184 64 0.00 -0.00 0.00 
184 67 0.00 -0.00 0.00 
184 70 0.00 -0.00 0.00 
184 73 0.00 -0.00 0.00 
184 76 0.00 -0.00 0.00 
184 79 0.00 -0.00 0.00 
184 82 0.00 -0.00 0.00 
184 85 0.00 -0.00 0.00 
184 88 0.00 -0.00 0.00 
184 91 0.00 -0.00 0.00 
184 94 0.00 -0.00 0.00 
184 97 0.00 -0.00 0.00 
184 100 0.00 -0.00 0.00 
184 103 0.00 -0.00 0.00 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.00 -0.00 0.00 
187 43 0.00 -0.00 0.00 
187 46 0.00 -0.00 0.00 
187 49 0.00 -0.00 0.00 
187 52 0.00 -0.00 0.00 
187 55 0.00 -0.00 0.00 
187 58 0.00 -0.00 0.00 
187 61 0.00 -0.00 0.00 
187 64 0.00 -0.00 0.00 
187 67 0.00 -0.00 0.00 
187 70 0.00 -0.00 0.00 
187 73 0.00 -0.00 0.00 
187 76 0.00 -0.00 0.00 
187 79 0.00 -0.00 0.00 
187 82 0.00 -0.00 0.00 
187 85 0.00 -0.00 0.00 
187 88 0.00 -0.00 0.00 
187 91 0.00 -0.00 0.00 
187 94 0.00 -0.00 0.00 
187 97 0.00 -0.00 0.00 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.00 -0.00 0.00 
190 49 0.00 -0.00 0.00 
190 52 0.00 -0.00 0.00 
190 55 0.00 -0.00 0.00 
190 58 0.00 -0.00 0.00 
190 61 0.00 -0.00 0.00 
190 64 0.00 -0.00 0.00 
190 67 0.00 -0.00 0.00 
190 70 0.00 -0.00 0.00 
190 73 0.00 -0.00 0.00 
190 76 0.00 -0.00 0.00 
190 79 0.00 -0.00 0.00 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2018050_bottleneck.txt <==
x y C
0 0 0.09941599518060684
1 0 0.14216673374176025
2 0 0.6982678174972534
3 0 1.1403807401657104
4 0 0.12208232283592224
5 0 1.5026326179504395
6 0 -0.044676221907138824
7 0 0.14026911556720734
8 0 0.026318876072764397
9 0 0.15070797502994537
10 0 -0.06153453513979912
11 0 -0.014288520440459251
12 0 0.43826356530189514
13 0 0.4883005619049072
14 0 0.4916316866874695
15 0 0.06809226423501968
0 1 0.04236677661538124
1 1 -0.011144410818815231
2 1 0.5186677575111389
3 1 1.474599838256836
4 1 0.5332396626472473
5 1 0.7701148986816406
6 1 0.07192696630954742
7 1 0.04208960756659508
8 1 0.08811263740062714
9 1 0.27010709047317505
10 1 0.09799567610025406
11 1 0.0035120996180921793
12 1 0.24222438037395477
13 1 0.028359083458781242
14 1 0.1672910451889038
15 1 0.19848477840423584
0 2 0.06690258532762527
1 2 -0.13693857192993164
2 2 0.0025503654032945633
3 2 -0.24838265776634216
4 2 -0.22872692346572876
5 2 -0.10738392174243927
6 2 -0.028216714039444923
7 2 -0.0007435051957145333
8 2 -0.03821338713169098
9 2 -0.06507706642150879
10 2 -0.012839478440582752
11 2 -0.012825286015868187
12 2 0.0243808776140213
13 2 0.040730368345975876
14 2 0.02358969859778881
15 2 -0.017441753298044205
0 3 0.07745151221752167
1 3 0.12539228796958923
2 3 0.11888275295495987
3 3 0.01441853679716587
4 3 -0.022212199866771698
5 3 -0.024543840438127518
6 3 0.08646920323371887
7 3 -0.009296724572777748
8 3 -0.0015521638561040163
9 3 0.08588237315416336
10 3 0.058437831699848175
11 3 0.018195144832134247
12 3 0.03139056637883186
13 3 0.009009039960801601
14 3 0.008136709220707417
15 3 -0.005499286111444235
0 4 0.05566951632499695
1 4 -0.04484369233250618
2 4 0.10906760394573212
3 4 -0.0395675003528595
4 4 0.1978921890258789
5 4 0.004491366446018219
6 4 -0.009406029246747494
7 4 -0.24145986139774323
8 4 0.002780865877866745
9 4 -0.014324418269097805
10 4 -0.02046837843954563
11 4 -0.005795559845864773
12 4 -0.03085063025355339
13 4 0.011585435830056667
14 4 0.005032683722674847
15 4 -0.006925549823790789
0 5 -0.10244263708591461
1 5 -0.08847052603960037
2 5 0.09172263741493225
3 5 -0.23846790194511414
4 5 -0.2511725127696991
5 5 -1.3992061614990234
6 5 -2.833160877227783
7 5 0.013233544304966927
8 5 0.10260473191738129
9 5 0.11192324757575989
10 5 0.03482877090573311
11 5 0.012843538075685501
12 5 0.08576007932424545
13 5 0.013641590252518654
14 5 -0.0732596293091774
15 5 -0.028541704639792442
0 6 0.050994664430618286
1 6 -0.5168473720550537
2 6 -2.2042040824890137
3 6 -1.7765789031982422
4 6 -2.1342787742614746
5 6 -2.606050968170166
6 6 -2.5349080562591553
7 6 -0.14679722487926483
8 6 0.03502672165632248
9 6 -0.07393132150173187
10 6 -0.10667332261800766
11 6 -0.027286354452371597
12 6 0.036668796092271805
13 6 -0.1371273249387741
14 6 0.02701919712126255
15 6 0.11156958341598511
0 7 0.024428999051451683
1 7 0.874951183795929
2 7 0.23492585122585297
3 7 -2.2957777976989746
4 7 -1.4129927158355713
5 7 -0.4308350086212158
6 7 0.04370815306901932
7 7 -0.1517750471830368
8 7 -0.026801951229572296
9 7 -0.1322145164012909
10 7 0.015981562435626984
11 7 0.024444930255413055
12 7 -0.2752514183521271
13 7 -0.2951914072036743
14 7 -0.07948683202266693
15 7 -0.031050419434905052


==> data/R2018050_oh_0.txt <==
x y C
0 0 0.0006248292837904676
1 0 0.0005665301253568098
2 0 0.0004997007258505259
3 0 0.0008461611275878374
4 0 0.0019440756901494588
5 0 0.0012052876754071302
6 0 0.0009064440981934097
7 0 0.0009754188589813625
8 0 0.0012590281313294464
9 0 0.0011774140898922984
10 0 0.001060047179618946
11 0 0.0007474320671220231
12 0 0.0010720765543230774
13 0 0.0009947845383733208
14 0 0.0009237527214410823
15 0 0.0007491884343899652
0 1 0.003552296485261174
1 1 0.0027242274333408923
2 1 0.0017429770267314373
3 1 0.0025761459494230876
4 1 0.004558343042681989
5 1 0.0023668151900268215
6 1 0.0021317532736333245
7 1 0.0027804096425772125
8 1 0.0032728191154854634
9 1 0.0031067350645784036
10 1 0.0020986228304312646
11 1 0.0016597631459821245
12 1 0.0035474845412162815
13 1 0.0015280736811485647
14 1 0.0017455314819824804
15 1 0.0017778085848389293
0 2 0.0036695721956325885
1 2 0.005136140500015875
2 2 0.003188305710906052
3 2 0.003583559776692166
4 2 0.003735759775021718
5 2 0.002675890659248117
6 2 0.004621471199326425
7 2 0.009319860983262726
8 2 0.006369510356945984
9 2 0.0034843791225862694
10 2 0.001944825023979486
11 2 0.002463697806939815
12 2 0.0020248194537022834
13 2 0.0022846326296448614
14 2 0.0014619862993395189
15 2 0.0018784179059266359
0 3 0.0016103999611973546
1 3 0.00427704078161136
2 3 0.006145497788656955
3 3 0.003980729874167096
4 3 0.0063793861123539455
5 3 0.005777034075922285
6 3 0.011431733028720983
7 3 0.014552683758306565
8 3 0.0074738220078240675
9 3 0.002949080676287898
10 3 0.0016343297289964371
11 3 0.002777353365975895
12 3 0.003423929848137261
13 3 0.00166143651077303
14 3 0.0008876110254021008
15 3 0.0012843132528066964
0 4 0.004819610103668838
1 4 0.0071629921613809286
2 4 0.01635045321740809
3 4 0.016586965891546138
4 4 0.019725528159170877
5 4 0.018441635084765335
6 4 0.019070415025782512
7 4 0.008361895793610796
8 4 0.003640846027117049
9 4 0.0017410956350219244
10 4 0.00169913017052308
11 4 0.0029468972190782473
12 4 0.006066948423096139
13 4 0.003117807134853015
14 4 0.0014599020643668147
15 4 0.002006721695713752
0 5 0.0050695006148414445
1 5 0.013723539813243868
2 5 0.033004891481608664
3 5 0.04605388903360051
4 5 0.07820915265642445
5 5 0.06777385488811966
6 5 0.022069276763108013
7 5 0.008597858776180179
8 5 0.003710920413255776
9 5 0.0035533624090466785
10 5 0.0019535143270669715
11 5 0.008716590842378174
12 5 0.02159812751887796
13 5 0.009801708332929062
14 5 0.003386996443659762
15 5 0.002531054443736727
0 6 0.012586254574820701
1 6 0.014658584056541064
2 6 0.036286278982318884
3 6 0.14265591421511586
4 6 0.3668371619258356
5 6 0.1780843828754437
6 6 0.05176189829109979
7 6 0.02717887970601487
8 6 0.013653807888317762
9 6 0.016110419076071397
10 6 0.01707967451209813
11 6 0.02300309142099124
12 6 0.029890524853605438
13 6 0.025149012468660248
14 6 0.011122251813833217
15 6 0.01063003543007663
0 7 0.026306544249721724
1 7 0.03073005792026217
2 7 0.042690509559735475
3 7 0.07565117238921998
4 7 0.12352309948647777
5 7 0.12966368137488068
6 7 0.08308568014586566
7 7 0.04929754065249659
8 7 0.03336805075389545
9 7 0.024573492674993324
10 7 0.019169009707782823
11 7 0.020437254297247305
12 7 0.028756134643704016
13 7 0.027863264392229244
14 7 0.021764879240721197
15 7 0.025195053285732412


==> data/R2018050_oh_1.txt <==
x y C
0 0 0.0006176491741612748
1 0 0.0007379660600293651
2 0 0.0004317483850474819
3 0 0.00029130860484946153
4 0 0.0006341562983200496
5 0 0.0017338562764804876
6 0 0.0017925210616134126
7 0 0.0017423360517689476
8 0 0.001488332534229633
9 0 0.0009668611093609508
10 0 0.0007069692371514221
11 0 0.0006339687531501732
12 0 0.0005976800418284291
13 0 0.0005595788260049408
14 0 0.0003736933331000971
15 0 0.0004638582969117966
0 1 0.0026651541473314932
1 1 0.002577662436546734
2 1 0.002537996572115722
3 1 0.002062771518236632
4 1 0.005273502408582923
5 1 0.004440756130748501
6 1 0.0035074032511553813
7 1 0.0027627419663230437
8 1 0.002953118324334911
9 1 0.001792266015983845
10 1 0.0012666039454767642
11 1 0.0016745733011072315
12 1 0.002403988042242478
13 1 0.0012898326926601474
14 1 0.0006620134340039757
15 1 0.00144313911402744
0 2 0.002665461914185813
1 2 0.0026592207159172217
2 2 0.003889197470100279
3 2 0.002817202240734064
4 2 0.003904243522077407
5 2 0.0032891349897448325
6 2 0.00548967509755159
7 2 0.009698851880582495
8 2 0.008143176591866348
9 2 0.004613388110667333
10 2 0.001907332346029388
11 2 0.001768629260434696
12 2 0.002443333187738638
13 2 0.002303110711402572
14 2 0.0024432642877305634
15 2 0.0012182122598797874
0 3 0.0024658124914475653
1 3 0.001732152022400487
2 3 0.0041890977064128945
3 3 0.0045847418925364794
4 3 0.0066243419680709
5 3 0.008356433461495144
6 3 0.02168993745711661
7 3 0.02336939143360937
8 3 0.009070571332969147
9 3 0.0025767078305621006
10 3 0.0007943819095286609
11 3 0.0010273786693699202
12 3 0.0015290583191920793
13 3 0.0016668488229409396
14 3 0.0019472858263557648
15 3 0.002219510002857083
0 4 0.006804595523106496
1 4 0.010477251186489673
2 4 0.015726809603948705
3 4 0.007332440652006741
4 4 0.012017168439184796
5 4 0.02677750420488523
6 4 0.03122588506997293
7 4 0.007944117880953769
8 4 0.0017546317015943338
9 4 0.0006307225922569538
10 4 0.0003095037732853591
11 4 0.000783875463980662
12 4 0.002222226801307912
13 4 0.003023156545228666
14 4 0.001286615995304924
15 4 0.0027213111928509007
0 5 0.0038299042445590556
1 5 0.007315621392041994
2 5 0.02246865631554753
3 5 0.03944318387611465
4 5 0.050945747568903216
5 5 0.09319890108919487
6 5 0.02067242902574354
7 5 0.003898457221455275
8 5 0.002350096059804999
9 5 0.0035938921625377662
10 5 0.002802739753167431
11 5 0.0038634231467376836
12 5 0.00836359380816628
13 5 0.00979878320584929
14 5 0.004437784610254921
15 5 0.0061300178527752824
0 6 0.004094035386831525
1 6 0.004662734253227966
2 6 0.02009174393418284
3 6 0.12383259916399987
4 6 0.25626006466530005
5 6 0.11851364472538027
6 6 0.03466044662918705
7 6 0.013718987533899055
8 6 0.00774485414505067
9 6 0.007799122057139918
10 6 0.012482585037335911
11 6 0.010834592728275324
12 6 0.01860322409519046
13 6 0.015377461638252462
14 6 0.006564723964470775
15 6 0.003940900464299941
0 7 0.01746622520911195
1 7 0.0207797947304234
2 7 0.026274845247733533
3 7 0.06722680392851474
4 7 0.12778351425041698
5 7 0.12268073189267906
6 7 0.058145037557463856
7 7 0.03315449256193129
8 7 0.021142773123717512
9 7 0.014923276024908552
10 7 0.01209303274276786
11 7 0.011746387240585219
12 7 0.015431489050486457
13 7 0.019969216286503645
14 7 0.018509509589910118
15 7 0.01966088060246359


==> data/R2018050_oh_2.txt <==
x y C
0 0 0.0005429579509837457
1 0 0.0005475626884724661
2 0 0.0007648034394128577
3 0 0.0009888501634717243
4 0 0.0009068134117151584
5 0 0.0005149157145199864
6 0 0.00044195840319505433
7 0 0.0005722535956348849
8 0 0.0005853227271000397
9 0 0.0005403250143809851
10 0 0.000725122348879099
11 0 0.0008768273184525389
12 0 0.0004613742832442938
13 0 0.000422242867158233
14 0 0.0004578610846471604
15 0 0.0004973662434226936
0 1 0.0022964350625483162
1 1 0.0024079800176789483
2 1 0.0019824551168884596
3 1 0.0017481202150522667
4 1 0.0015303392634568216
5 1 0.0017195790158792774
6 1 0.001525309905899971
7 1 0.001368237375927676
8 1 0.0017774471057173905
9 1 0.0019125616173690642
10 1 0.0014146973087359115
11 1 0.0013463436709579323
12 1 0.0011662253428931064
13 1 0.0020261643488841672
14 1 0.0012866520710704083
15 1 0.0012054933182576914
0 2 0.002219158571292404
1 2 0.002685465412322777
2 2 0.001961465943353608
3 2 0.0018594500428467551
4 2 0.0016768393619328319
5 2 0.003599875132472263
6 2 0.005610135879748566
7 2 0.007311291649163457
8 2 0.00570253078233635
9 2 0.0026010139960715092
10 2 0.0009221349227483972
11 2 0.0009383366213547208
12 2 0.0012202591290994271
13 2 0.0018921163637362144
14 2 0.0023847790760762235
15 2 0.0020360774212858416
0 3 0.002969686059807782
1 3 0.007178562840757828
2 3 0.005430631772547111
3 3 0.0033589921599400793
4 3 0.0027573717754558373
5 3 0.007133728385565606
6 3 0.009112501334221654
7 3 0.005464199295587827
8 3 0.0034480026203024786
9 3 0.0013945706240325968
10 3 0.0012715716326614918
11 3 0.0011311517993868952
12 3 0.0015610261556211385
13 3 0.0022468279925452715
14 3 0.001726404595737448
15 3 0.001956262144724978
0 4 0.0020523239218645083
1 4 0.00737020010092268
2 4 0.019314489176521527
3 4 0.00751502575292622
4 4 0.007617183142161644
5 4 0.014240577778428479
6 4 0.010136254135596157
7 4 0.0029741104286379644
8 4 0.0018018666165269277
9 4 0.0011780335245609342
10 4 0.0010277077388204353
11 4 0.0023319584754722764
12 4 0.002864554371442431
13 4 0.004003822650534779
14 4 0.0025243679342246733
15 4 0.00196729720697771
0 5 0.002276429329124557
1 5 0.00572782832162633
2 5 0.013585245589270148
3 5 0.022073783923037365
4 5 0.024544065289391893
5 5 0.033825245092211076
6 5 0.012404418379038091
7 5 0.0034635355533067774
8 5 0.0025164764838338377
9 5 0.0020118022362621293
10 5 0.002070608645775643
11 5 0.00315703707097111
12 5 0.0031651291043509867
13 5 0.004923817128603861
14 5 0.0036661711459362993
15 5 0.0020438046227840255
0 6 0.007416709077354312
1 6 0.012936368772785098
2 6 0.02374129454903368
3 6 0.05833873594390776
4 6 0.08194664704269942
5 6 0.04452909634444262
6 6 0.015560264997136109
7 6 0.007017241553951241
8 6 0.0051087419649071975
9 6 0.004020497648587003
10 6 0.004608027099539761
11 6 0.004744242262085847
12 6 0.005102827518603849
13 6 0.008137783939328595
14 6 0.009377792673659792
15 6 0.007162136349692715
0 7 0.01321926668698297
1 7 0.015328418912348951
2 7 0.022033309567361735
3 7 0.02510431567814436
4 7 0.026947073663359633
5 7 0.020523343506324173
6 7 0.013521861268658652
7 7 0.008890374801744608
8 7 0.007760400083778592
9 7 0.006618797427147327
10 7 0.004667716373197553
11 7 0.0042908001694046604
12 7 0.004698505009521023
13 7 0.005745668026259158
14 7 0.007347929201222892
15 7 0.009680220391445223


==> data/R2018050_oh_3.txt <==
x y C
0 0 0.023201154949697867
1 0 0.01612399580734668
2 0 0.013419055175869327
3 0 0.01137340258035313
4 0 0.010223279976458664
5 0 0.008893870893658923
6 0 0.008605753426892687
7 0 0.007659578760803548
8 0 0.007932708158568067
9 0 0.011596659355329752
10 0 0.020528364558779683
11 0 0.031193475206353693
12 0 0.03179862570923677
13 0 0.02486362053347033
14 0 0.02497153544026885
15 0 0.027038416592699725
0 1 0.014158414486932855
1 1 0.011749043784067737
2 1 0.008000691465406289
3 1 0.005830443076279998
4 1 0.006057321420456763
5 1 0.007784025253679819
6 1 0.005104162505501882
7 1 0.004121098119424821
8 1 0.004689032252380166
9 1 0.008140493681240287
10 1 0.011644411474677997
11 1 0.017290706881854162
12 1 0.028673717217931584
13 1 0.0229255137007792
14 1 0.016713848728063058
15 1 0.01500578458741765
0 2 0.005549181817849229
1 2 0.006600112414441415
2 2 0.005005639337576212
3 2 0.004091229124391964
4 2 0.0039026675439061214
5 2 0.006399130575503418
6 2 0.0035924281786740885
7 2 0.003398074717466393
8 2 0.005322289583701953
9 2 0.008668747714530469
10 2 0.009912296147500287
11 2 0.005677883757709698
12 2 0.0067815949409627384
13 2 0.007098080458205278
14 2 0.006104638956109547
15 2 0.0057816735426523685
0 3 0.0017196180918557353
1 3 0.0021884045906726537
2 3 0.0026958602298910745
3 3 0.002528842478423729
4 3 0.002991708914223464
5 3 0.004871049013297084
6 3 0.0025306164075937156
7 3 0.0033723424766690818
8 3 0.006079008113339087
9 3 0.008186074073727121
10 3 0.00470114616848029
11 3 0.0026449501732073457
12 3 0.0024845580876257933
13 3 0.003110110258036723
14 3 0.0039070131019746344
15 3 0.0020591418168898015
0 4 0.0009355047499806522
1 4 0.0006591126508194605
2 4 0.001319469618623972
3 4 0.001761614465479688
4 4 0.0034747013575284705
5 4 0.0035523996847693453
6 4 0.0012783826372645042
7 4 0.004176870440388142
8 4 0.006837742775891602
9 4 0.0029490476391789036
10 4 0.0030035354188930334
11 4 0.002811934889812441
12 4 0.0026032876522727997
13 4 0.0017773352923339612
14 4 0.0027132001034371545
15 4 0.0014921760672050302
0 5 0.0006707761689150051
1 5 0.00038875988844319696
2 5 0.00047022042675215643
3 5 0.0015736870518217327
4 5 0.0013321032621128512
5 5 0.0010906142620779893
6 5 0.000999405048553442
7 5 0.002058133077170051
8 5 0.0024468909409377506
9 5 0.0021105733871038665
10 5 0.0025633450397458545
11 5 0.001968982627114158
12 5 0.0015474233088292229
13 5 0.0011549346803745738
14 5 0.0012394267660284803
15 5 0.001004954594998563
0 6 0.0003546095382555742
1 6 0.0003231760230882941
2 6 0.00030324650272797304
3 6 0.0006509344548341691
4 6 0.0008304408011023
5 6 0.0009952490429333714
6 6 0.0011064550250294025
7 6 0.0009914725662704803
8 6 0.002078803585157034
9 6 0.003123819286465122
10 6 0.0030444449247110914
11 6 0.0018504339863612402
12 6 0.001153337438102785
13 6 0.000657065285649309
14 6 0.00047382523986739443
15 6 0.000370947311025012
0 7 0.00014804752002432352
1 7 0.00015966735872483817
2 7 0.00013923421844867166
3 7 0.00013893185651219132
4 7 0.00022264720653368962
5 7 0.0001985358715080922
6 7 0.000305262713008266
7 7 0.0003910557036262772
8 7 0.0005654090224202987
9 7 0.0006739436032854992
10 7 0.00047776191603849337
11 7 0.000350175588669916
12 7 0.0004297309679927444
13 7 0.0002615807849840334
14 7 0.00021306794785742566
15 7 0.00017553887203798892


==> data/R2018050_oh_4.txt <==
x y C
0 0 0.036455411372656656
1 0 0.04599254408107912
2 0 0.039454227592463816
3 0 0.02636443521729606
4 0 0.025944949062238067
5 0 0.02513302237237772
6 0 0.02082096952604024
7 0 0.019354532819579447
8 0 0.022787658234102982
9 0 0.02720878191750421
10 0 0.035973384510402384
11 0 0.043480330819132794
12 0 0.04278187254548174
13 0 0.03459458033945022
14 0 0.03045892278551131
15 0 0.03019203720395103
0 1 0.012913803220327934
1 1 0.022277541901042367
2 1 0.025698698879949543
3 1 0.01839659476968601
4 1 0.02418818505759147
5 1 0.02000018079386194
6 1 0.012695925195006747
7 1 0.009975439383024443
8 1 0.010249561948479941
9 1 0.01233766547896863
10 1 0.016529314700470414
11 1 0.020126557653079927
12 1 0.026486603247216606
13 1 0.03028303561019236
14 1 0.01984873882738184
15 1 0.011561582092582167
0 2 0.004314336995109732
1 2 0.0044917353878628045
2 2 0.004737870143329748
3 2 0.005691928472067073
4 2 0.009722879135262824
5 2 0.010536944655472674
6 2 0.006159257609363722
7 2 0.006321489121834475
8 2 0.007565647896848963
9 2 0.009268058472204452
10 2 0.009131155189891315
11 2 0.006514923641805546
12 2 0.003553886063790484
13 2 0.0034830362037247217
14 2 0.005062613171463684
15 2 0.005178609257405338
0 3 0.0029716789882334943
1 3 0.0021015171908395024
2 3 0.0019078965501395182
3 3 0.001572757727756136
4 3 0.0038617016375894417
5 3 0.0030910347331484494
6 3 0.0031183909836131527
7 3 0.0035012606125964267
8 3 0.00808820922444475
9 3 0.010053450027001044
10 3 0.004551748096208066
11 3 0.0013205461665487374
12 3 0.0016687071270917982
13 3 0.0013380888370934899
14 3 0.00306425213019137
15 3 0.002931317658809264
0 4 0.0019687860287609786
1 4 0.0018162420738688334
2 4 0.0013947888842602322
3 4 0.0009005854431420869
4 4 0.0016698702067123206
5 4 0.0032411072952401444
6 4 0.0041560516495118376
7 4 0.003010931033528707
8 4 0.011175248196393907
9 4 0.005711286711013868
10 4 0.0015079459348450017
11 4 0.0011227195793796923
12 4 0.001457957768666888
13 4 0.0010290664066961634
14 4 0.0018093023322785068
15 4 0.002000844036189372
0 5 0.0014092912723916433
1 5 0.001510172485710268
2 5 0.0014775041683689819
3 5 0.001256558581901212
4 5 0.0012819179093194351
5 5 0.0020530939964208757
6 5 0.0026285621048961322
7 5 0.002534683244663463
8 5 0.0036349245680581863
9 5 0.002378511823867383
10 5 0.0012875946554496774
11 5 0.0012062684539020899
12 5 0.0012590012115176622
13 5 0.0010966309477495222
14 5 0.0015683163858825613
15 5 0.0016146080082601005
0 6 0.0018341870837046853
1 6 0.0017738889628002659
2 6 0.0017402907468068482
3 6 0.0018731353460622576
4 6 0.0010534994356317974
5 6 0.0014277068217636271
6 6 0.002140043213879838
7 6 0.0021684363738459773
8 6 0.002753287186525505
9 6 0.0025462437669128393
10 6 0.0023635110937913826
11 6 0.0021814954511673555
12 6 0.0018581729811109069
13 6 0.0014508946214276302
14 6 0.0018196563989815945
15 6 0.002011244303716305
0 7 0.001363815461957473
1 7 0.0011794561282900294
2 7 0.0011783667099229168
3 7 0.0012045874050142132
4 7 0.001058061644824736
5 7 0.0012701022667794756
6 7 0.0013324194635601018
7 7 0.002187694887212803
8 7 0.0023513934881704544
9 7 0.002484713149227412
10 7 0.0025968204819158728
11 7 0.002330612174308407
12 7 0.0018663392997981102
13 7 0.0017872842900585053
14 7 0.0017025623444297498
15 7 0.0016420234296644555


==> data/R2018050_oh_5.txt <==
x y C
0 0 0.03545595438589366
1 0 0.055092096637749
2 0 0.05563032267905503
3 0 0.03263389243184646
4 0 0.031161451284522034
5 0 0.02407912222576964
6 0 0.02000097456165553
7 0 0.020422423482005448
8 0 0.021474871394730612
9 0 0.02465955574532234
10 0 0.031243964700420828
11 0 0.043341891733851064
12 0 0.061680294223104955
13 0 0.05584906310755275
14 0 0.038063003129313745
15 0 0.029324710611513104
0 1 0.012462188842858537
1 1 0.022012251512796264
2 1 0.02536268589121552
3 1 0.021975801607205293
4 1 0.033361258787773275
5 1 0.023229987251399953
6 1 0.013777722274373952
7 1 0.010119452155642406
8 1 0.008235407975435345
9 1 0.009568444399625946
10 1 0.014019466016482705
11 1 0.017886734462058136
12 1 0.03227852062140609
13 1 0.031048812935910608
14 1 0.025168844047672726
15 1 0.013560428813291999
0 2 0.011794853650847743
1 2 0.003551972678553677
2 2 0.00221709993744078
3 2 0.0036066873909142575
4 2 0.011964886476561677
5 2 0.013313489100050133
6 2 0.007835801675853456
7 2 0.004955797392850069
8 2 0.00528967864999634
9 2 0.006350219083722774
10 2 0.006766190610279126
11 2 0.006806711367173627
12 2 0.0075639069308907365
13 2 0.006256796090993856
14 2 0.009463188287011745
15 2 0.014054489010350484
0 3 0.007207778952277445
1 3 0.003120223277799725
2 3 0.0010128703327815655
3 3 0.0012742873120277737
4 3 0.003456099305673515
5 3 0.005231461463024173
6 3 0.002213151208694936
7 3 0.0015738177768035292
8 3 0.0034208208686642423
9 3 0.005092073913696719
10 3 0.00480400160547719
11 3 0.002498370583301157
12 3 0.001517647357417914
13 3 0.0015218898194511083
14 3 0.0027739111216630395
15 3 0.004638942978255991
0 4 0.0037712083078088243
1 4 0.0022737605266400667
2 4 0.0006680671389060176
3 4 0.0008560432519505829
4 4 0.0012457457907509302
5 4 0.0009456751259668263
6 4 0.0008890965979538191
7 4 0.00242679634192839
8 4 0.006461710243467827
9 4 0.0041331064613743885
10 4 0.0020050225158287156
11 4 0.0017606463244208177
12 4 0.0012344149860284035
13 4 0.0008967063826735233
14 4 0.0010634243411688335
15 4 0.002096495775704952
0 5 0.0011344755614240661
1 5 0.0008781645785198049
2 5 0.0007533767060511509
3 5 0.0005582572743097706
4 5 0.0006794600163127076
5 5 0.0005181057155335671
6 5 0.000970387834073222
7 5 0.003072970425357516
8 5 0.003462543847788673
9 5 0.0023423437616131044
10 5 0.002278037479915913
11 5 0.0018593966162783406
12 5 0.001455735232258403
13 5 0.0012550173315106273
14 5 0.00153282465999217
15 5 0.0011974521509335548
0 6 0.0012401158567092955
1 6 0.0013270954639332368
2 6 0.0008871275838493489
3 6 0.0014999157024326998
4 6 0.0011883711386957685
5 6 0.0006736630328321428
6 6 0.0006485688754662932
7 6 0.000981872635134314
8 6 0.0015601492728182119
9 6 0.0026203155420750726
10 6 0.004990652280283657
11 6 0.00416192371984081
12 6 0.004078605965091967
13 6 0.0038329951077976363
14 6 0.004333565952509875
15 6 0.0018471874031248405
0 7 0.001339318269260594
1 7 0.0009606040674027485
2 7 0.0009518649575238274
3 7 0.0015330838217785072
4 7 0.0012108855189937216
5 7 0.0010086869745756196
6 7 0.0009000727948212299
7 7 0.001047155049540331
8 7 0.001379870996200296
9 7 0.002356267571749886
10 7 0.003996984028776511
11 7 0.004206018538359864
12 7 0.00432354247250048
13 7 0.003741368520131194
14 7 0.00290946648723647
15 7 0.0020448556970667116


==> data/R2018050_oh_6.txt <==
x y C
0 0 0.028649845209894224
1 0 0.03966962462074141
2 0 0.05833950242171209
3 0 0.05087894388294718
4 0 0.03620834211253497
5 0 0.03024701737238057
6 0 0.02266301364449631
7 0 0.014441052747898515
8 0 0.0121602598041909
9 0 0.014111316731867335
10 0 0.017615934093562737
11 0 0.02157310162304362
12 0 0.021809738755577675
13 0 0.033678029296755174
14 0 0.04084302724582341
15 0 0.03393209956901373
0 1 0.02063432189678102
1 1 0.03966192695407491
2 1 0.0802760726790178
3 1 0.08180591164676076
4 1 0.06900421309336847
5 1 0.0283229983445804
6 1 0.014653359395374127
7 1 0.007537579352769215
8 1 0.005324072442127547
9 1 0.004183181181445304
10 1 0.004276638241640907
11 1 0.006578934728053662
12 1 0.009062865048508131
13 1 0.01325163883527146
14 1 0.013435260634570961
15 1 0.016801043119796844
0 2 0.001334843810928396
1 2 0.0028027380167859224
2 2 0.012968461012127307
3 2 0.02755968052265413
4 2 0.04314149848986034
5 2 0.021160546325662197
6 2 0.00959656750262169
7 2 0.006274747210455654
8 2 0.0039223027235778364
9 2 0.0022497534445331466
10 2 0.001207557517942494
11 2 0.0010814064134195003
12 2 0.001198756494301669
13 2 0.001834231790393918
14 2 0.0018065178858076708
15 2 0.0022447642235606433
0 3 0.0004889822433648748
1 3 0.0006658532242280306
2 3 0.00589953355906034
3 3 0.015283401777931551
4 3 0.024227499600517576
5 3 0.015085758868645664
6 3 0.005624312927605568
7 3 0.0013949687071998231
8 3 0.0005805494777347003
9 3 0.0005608622225093911
10 3 0.0009590468764115296
11 3 0.0008128588151300793
12 3 0.0006366819164480463
13 3 0.0006624672889607427
14 3 0.000683803478102621
15 3 0.0006277637223565718
0 4 0.00039185571629642607
1 4 0.0003566690026078548
2 4 0.002417167630654509
3 4 0.0058494188105832675
4 4 0.012162285565405747
5 4 0.008999007259643919
6 4 0.0016164791703178155
7 4 0.0006320889788283883
8 4 0.00046244540044154464
9 4 0.0008669688503811845
10 4 0.0010167511155156216
11 4 0.0008792307831761237
12 4 0.0006071504428322203
13 4 0.00070736368480889
14 4 0.0006944368340577573
15 4 0.0004909572468304007
0 5 0.00035971423172043463
1 5 0.0004585550640523113
2 5 0.0007215165953595366
3 5 0.001637888195589579
4 5 0.0029938905223576267
5 5 0.001253862746699107
6 5 0.000516902985823931
7 5 0.0006766819746888011
8 5 0.000798987417683857
9 5 0.0013503172752019643
10 5 0.001283818245246909
11 5 0.0013264605682015431
12 5 0.001836164926167581
13 5 0.0021478185892273515
14 5 0.001519205969187291
15 5 0.0007341177344712993
0 6 0.001768928236768427
1 6 0.001358385159562314
2 6 0.0010783061757857696
3 6 0.0011838164875257122
4 6 0.0015385879831739553
5 6 0.0008689826497551602
6 6 0.0007003799021396404
7 6 0.0007047390588379136
8 6 0.002404773463969289
9 6 0.003861873130997843
10 6 0.0036557770030321867
11 6 0.004788603579675752
12 6 0.00882741218828434
13 6 0.00826811536165048
14 6 0.004730986413556989
15 6 0.0025103277675158986
0 7 0.0049165417487958005
1 7 0.003740744587080639
2 7 0.0026451053414818936
3 7 0.002405363965877753
4 7 0.002380907994535361
5 7 0.0018501832170372116
6 7 0.0014204843496237937
7 7 0.0018681111583793094
8 7 0.00343089340518654
9 7 0.005080618452284952
10 7 0.0063371008963468214
11 7 0.00851238724610078
12 7 0.012001137161041408
13 7 0.0097762799491729
14 7 0.008261649347758783
15 7 0.005414207429731176


==> data/R2018050_oh_7.txt <==
x y C
0 0 0.011584506779736976
1 0 0.012078811403311672
2 0 0.015347080644738994
3 0 0.014394984687617301
4 0 0.009243207538248747
5 0 0.00715696527910647
6 0 0.006510858603011468
7 0 0.004923201145064276
8 0 0.002956363676612317
9 0 0.0022903845574773424
10 0 0.0011607612626883495
11 0 0.0007773957741779177
12 0 0.0012156677899123412
13 0 0.0024998877399097703
14 0 0.005097425460662539
15 0 0.009918780905563359
0 1 0.004302988618790156
1 1 0.009283478763234118
2 1 0.02400212694547575
3 1 0.05984880149572666
4 1 0.04280547690398177
5 1 0.03669262341723025
6 1 0.012835025481517645
7 1 0.006599293535916151
8 1 0.00529291038959487
9 1 0.004749807512515502
10 1 0.001830373379689245
11 1 0.0009414257461490255
12 1 0.0011083366030848261
13 1 0.002945881371024395
14 1 0.007289757971339137
15 1 0.010091187703266365
0 2 0.0023630132040889447
1 2 0.007423487290468129
2 2 0.03824351613986254
3 2 0.12000587185841724
4 2 0.1462762207241065
5 2 0.08458048110966555
6 2 0.01991847826063487
7 2 0.004582890569357798
8 2 0.0032324352720410053
9 2 0.0036066662359452786
10 2 0.0023919983246464428
11 2 0.0009864627130007058
12 2 0.0002926289674876833
13 2 0.0006698384376634036
14 2 0.0015113756178434452
15 2 0.0022844388787575465
0 3 0.001154553493454482
1 3 0.004085916648831063
2 3 0.017058262555273478
3 3 0.05635741125976732
4 3 0.11679343824209432
5 3 0.04958458610024057
6 3 0.011666444319347428
7 3 0.0009309330795389226
8 3 0.0007251118828119028
9 3 0.00049329059183736
10 3 0.0005221313378162315
11 3 0.0007609969280931144
12 3 0.0002941461370304033
13 3 0.0005389002573461456
14 3 0.0004250010651197167
15 3 0.0008152632335321729
0 4 0.0003265483546525299
1 4 0.0022071087424499567
2 4 0.009270820289864864
3 4 0.03249409800233069
4 4 0.09132239257274696
5 4 0.05489533934496018
6 4 0.010573945833804542
7 4 0.0009004238615298146
8 4 0.0004581183397845106
9 4 0.00044414179328115176
10 4 0.0003638783734343261
11 4 0.00109935376631336
12 4 0.0009807873810477672
13 4 0.00038002385050657793
14 4 0.00032191108728922026
15 4 0.00042131588671929913
0 5 0.0003656364537800849
1 5 0.0014588402584105936
2 5 0.003554209290001898
3 5 0.009473759884765483
4 5 0.03877331738089524
5 5 0.03257247108953267
6 5 0.006848189144493658
7 5 0.0006355922777997184
8 5 0.0003983130547141825
9 5 0.0004645562324977736
10 5 0.0010235611951181613
11 5 0.0017498715735762842
12 5 0.0026150595693817873
13 5 0.002055382280851411
14 5 0.0006295430844813043
15 5 0.0003390584842222985
0 6 0.0011070329779833308
1 6 0.0011291688851932055
2 6 0.0017140907619296656
3 6 0.002669840638079981
4 6 0.002824932353766541
5 6 0.0019623387568022755
6 6 0.0010013071105485895
7 6 0.0010800767646502556
8 6 0.0015098985688289405
9 6 0.0019365379227247671
10 6 0.0034785967998932172
11 6 0.009784341847784825
12 6 0.010521051572805742
13 6 0.012395861009050433
14 6 0.005776258048939542
15 6 0.002360125296762934
0 7 0.01790366029302894
1 7 0.01165756888757544
2 7 0.004512514244328227
3 7 0.0027398969337632823
4 7 0.0019521478877221519
5 7 0.00189984894067697
6 7 0.002880720106213468
7 7 0.003637955307581764
8 7 0.0062639649432561315
9 7 0.006890943929744769
10 7 0.008006674694078666
11 7 0.013693339505609052
12 7 0.018551946746245766
13 7 0.014807073309421012
14 7 0.015493229991028212
15 7 0.016371447814258432


==> data/R2018050_oh_8.txt <==
x y C
0 0 0.0028883919919831694
1 0 0.0037651507988410845
2 0 0.00286234347181619
3 0 0.0020265407138020733
4 0 0.002464167920146609
5 0 0.004207616631868693
6 0 0.002576809797784417
7 0 0.0019723720884865033
8 0 0.0018274081488732956
9 0 0.0017045705819817931
10 0 0.0015561332644681218
11 0 0.0024810865766465386
12 0 0.0017431525309616897
13 0 0.002530264834860511
14 0 0.0028238290955151296
15 0 0.0022791215730102927
0 1 0.0029850402148312253
1 1 0.007107918776443837
2 1 0.009023548048519904
3 1 0.00469535211736239
4 1 0.004596157573553584
5 1 0.0056384802931464814
6 1 0.004013655891372722
7 1 0.003866591410680589
8 1 0.0030753113548353758
9 1 0.0026244866840731003
10 1 0.002195889888597068
11 1 0.0032628251836990126
12 1 0.002124173516434414
13 1 0.001765544971546742
14 1 0.0014685933324238426
15 1 0.00161774531848868
0 2 0.0030154029859613797
1 2 0.0062284014459079535
2 2 0.009868791957150548
3 2 0.006875985047340641
4 2 0.006290749517471405
5 2 0.006453020905960008
6 2 0.009723402111746542
7 2 0.011256968481938716
8 2 0.0051754909808087
9 2 0.0015939101451924085
10 2 0.0009165869067425877
11 2 0.0023966970612732436
12 2 0.0014573719804597675
13 2 0.000680078127231285
14 2 0.0005186239692174655
15 2 0.0006790821139755324
0 3 0.0022486287435623353
1 3 0.006013207823783641
2 3 0.016263541794200222
3 3 0.01739795137029483
4 3 0.021117729021383168
5 3 0.024277563648016018
6 3 0.02341182673472583
7 3 0.009538256353657973
8 3 0.001305303621140794
9 3 0.0011975114180538989
10 3 0.0006445178385561983
11 3 0.002024549828045318
12 3 0.0030184630691594654
13 3 0.0004911715103856515
14 3 0.0003406935271620608
15 3 0.0009829859540467303
0 4 0.0022257035721701852
1 4 0.004697031984764231
2 4 0.027440822745982862
3 4 0.06498442708485619
4 4 0.1187921133061584
5 4 0.05278428854364183
6 4 0.017917980613645936
7 4 0.003922436696118669
8 4 0.0012488385384219394
9 4 0.00048376030816682736
10 4 0.0005369877852684131
11 4 0.0024618356849751954
12 4 0.004226334064565038
13 4 0.002836190875108262
14 4 0.0005165210482852285
15 4 0.0010927661771160649
0 5 0.0016061853778169457
1 5 0.004998633989285675
2 5 0.01239611269186804
3 5 0.09889545789334302
4 5 0.2676564150886832
5 5 0.09603634290261136
6 5 0.04098948170452032
7 5 0.007083253923951998
8 5 0.001652026565773705
9 5 0.0006232965329309489
10 5 0.0011472954081887764
11 5 0.00784702712206437
12 5 0.00782825838407114
13 5 0.005902402277959077
14 5 0.0020859323993376614
15 5 0.0009288895772233282
0 6 0.011318837797926055
1 6 0.008954307452860926
2 6 0.013051560334045092
3 6 0.07681549458967403
4 6 0.20642471310069094
5 6 0.09751890566259515
6 6 0.04504464601653114
7 6 0.01731491838124372
8 6 0.00874883868177109
9 6 0.009026312101127034
10 6 0.012745665460712574
11 6 0.019406993527363126
12 6 0.021663775181114273
13 6 0.016027734269991753
14 6 0.008771909787059915
15 6 0.012737230931794519
0 7 0.021891998666321296
1 7 0.01800033522811867
2 7 0.0175416609416643
3 7 0.025083197106733946
4 7 0.031695801482629314
5 7 0.019949231218727083
6 7 0.010739524348945156
7 7 0.006895087107630132
8 7 0.006351629176547022
9 7 0.007090347959443392
10 7 0.010247141758863834
11 7 0.017500135143775252
12 7 0.01679954957472315
13 7 0.01667949013601372
14 7 0.016355813789525882
15 7 0.022046197646121365


==> data/R2018050_stats.txt <==
bottleneck: p01=-2.5868 p99=1.3844
global patient oh p01=0.0003 p99=0.1213
global patient vf(xz) p01=0.0000 p99=2.2654


==> data/R2018050_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.00 -0.00 0.00 
61 49 0.00 -0.00 0.00 
61 52 0.00 -0.00 0.00 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 -0.03 -0.26 0.27 
64 31 -0.11 -1.20 1.20 
64 34 0.25 -1.98 2.00 
64 37 0.26 -0.82 0.86 
64 40 0.08 -0.16 0.18 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.00 -0.00 0.00 
64 52 0.00 -0.00 0.00 
64 55 0.00 -0.00 0.00 
64 58 0.00 -0.00 0.00 
64 61 0.00 -0.00 0.00 
64 64 0.00 -0.00 0.00 
64 67 0.00 -0.00 0.00 
64 70 0.00 -0.00 0.00 
64 73 0.00 -0.00 0.00 
64 76 0.00 -0.00 0.00 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 -0.00 -0.22 0.22 
67 40 0.14 -1.34 1.35 
67 43 0.45 -1.74 1.80 
67 46 0.33 -1.52 1.55 
67 49 -0.11 -1.06 1.06 
67 52 -0.12 -0.65 0.66 
67 55 0.18 -0.41 0.44 
67 58 0.00 -0.00 0.00 
67 61 0.00 -0.00 0.00 
67 64 0.00 -0.00 0.00 
67 67 0.00 -0.00 0.00 
67 70 0.00 -0.00 0.00 
67 73 0.00 -0.00 0.00 
67 76 0.00 -0.00 0.00 
67 79 0.00 -0.00 0.00 
67 82 0.00 -0.00 0.00 
67 85 0.00 -0.00 0.00 
67 88 0.00 -0.00 0.00 
67 91 0.00 -0.00 0.00 
67 94 0.00 -0.00 0.00 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.16 -0.51 0.54 
70 46 0.33 -0.88 0.94 
70 49 -0.18 -0.91 0.93 
70 52 -0.20 -0.94 0.97 
70 55 0.42 -1.06 1.14 
70 58 0.42 -1.58 1.63 
70 61 0.26 -1.78 1.80 
70 64 0.51 -1.71 1.78 
70 67 0.75 -1.34 1.53 
70 70 0.90 -0.77 1.18 
70 73 0.81 -0.50 0.95 
70 76 0.40 -0.27 0.48 
70 79 0.00 -0.00 0.00 
70 82 0.00 -0.00 0.00 
70 85 0.00 -0.00 0.00 
70 88 0.00 -0.00 0.00 
70 91 0.00 -0.00 0.00 
70 94 0.00 -0.00 0.00 
70 97 0.00 -0.00 0.00 
70 100 0.00 -0.00 0.00 
70 103 0.00 -0.00 0.00 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.31 0.20 0.37 
73 49 0.03 -0.30 0.31 
73 52 -0.07 -0.99 0.99 
73 55 0.19 -1.13 1.15 
73 58 0.36 -1.86 1.90 
73 61 0.40 -2.10 2.14 
73 64 0.78 -2.01 2.15 
73 67 1.06 -1.62 1.94 
73 70 1.20 -1.06 1.60 
73 73 1.15 -0.92 1.47 
73 76 1.12 -0.97 1.49 
73 79 0.87 -0.71 1.13 
73 82 0.68 -0.32 0.75 
73 85 0.78 -0.28 0.83 
73 88 0.38 -0.13 0.40 
73 91 0.00 -0.00 0.00 
73 94 0.00 -0.00 0.00 
73 97 0.00 -0.00 0.00 
73 100 0.00 -0.00 0.00 
73 103 0.00 -0.00 0.00 
73 106 0.00 -0.00 0.00 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.21 1.07 1.09 
76 49 0.13 0.54 0.55 
76 52 0.06 -0.38 0.38 
76 55 0.25 -0.87 0.91 
76 58 0.57 -1.88 1.96 
76 61 0.63 -2.41 2.49 
76 64 0.77 -2.35 2.48 
76 67 0.86 -1.86 2.05 
76 70 0.92 -1.53 1.78 
76 73 0.94 -1.42 1.70 
76 76 0.94 -1.29 1.60 
76 79 0.79 -0.61 1.00 
76 82 0.99 -0.28 1.03 
76 85 1.44 -0.62 1.57 
76 88 1.71 -0.74 1.86 
76 91 1.31 -0.70 1.48 
76 94 1.01 -0.58 1.17 
76 97 0.16 -0.08 0.18 
76 100 0.00 -0.00 0.00 
76 103 0.00 -0.00 0.00 
76 106 0.00 -0.00 0.00 
76 109 0.00 -0.00 0.00 
76 112 0.00 -0.00 0.00 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.05 1.59 1.59 
79 49 0.10 1.38 1.39 
79 52 0.26 0.48 0.55 
79 55 0.46 -0.58 0.74 
79 58 0.68 -1.66 1.79 
79 61 0.65 -2.40 2.49 
79 64 0.59 -2.29 2.37 
79 67 0.62 -1.99 2.09 
79 70 0.54 -1.91 1.98 
79 73 0.76 -2.04 2.18 
79 76 0.69 -1.67 1.81 
79 79 0.58 -0.77 0.97 
79 82 0.68 -0.38 0.78 
79 85 0.86 -0.70 1.11 
79 88 0.98 -1.02 1.42 
79 91 1.29 -1.09 1.68 
79 94 1.51 -1.02 1.82 
79 97 1.43 -0.66 1.57 
79 100 0.79 -0.15 0.80 
79 103 0.00 -0.00 0.00 
79 106 0.00 -0.00 0.00 
79 109 0.00 -0.00 0.00 
79 112 0.00 -0.00 0.00 
79 115 0.00 -0.00 0.00 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 -0.09 1.85 1.86 
82 49 0.00 2.07 2.07 
82 52 0.16 1.05 1.06 
82 55 0.41 -0.45 0.61 
82 58 0.78 -1.57 1.75 
82 61 0.93 -1.92 2.14 
82 64 0.73 -1.93 2.07 
82 67 0.72 -2.00 2.13 
82 70 0.58 -1.94 2.02 
82 73 0.41 -2.14 2.17 
82 76 0.35 -1.70 1.74 
82 79 0.51 -0.99 1.11 
82 82 0.62 -0.47 0.78 
82 85 0.61 -0.41 0.74 
82 88 0.71 -0.93 1.17 
82 91 1.18 -1.20 1.68 
82 94 1.43 -1.17 1.85 
82 97 1.40 -0.70 1.57 
82 100 1.38 -0.27 1.41 
82 103 1.03 0.31 1.07 
82 106 0.15 0.08 0.17 
82 109 0.00 -0.00 0.00 
82 112 0.00 -0.00 0.00 
82 115 0.00 -0.00 0.00 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 -0.21 1.99 2.00 
85 49 -0.20 2.28 2.29 
85 52 -0.05 1.30 1.30 
85 55 0.33 -0.40 0.52 
85 58 0.41 -1.55 1.61 
85 61 0.53 -1.80 1.88 
85 64 0.61 -2.10 2.19 
85 67 0.59 -2.10 2.18 
85 70 0.67 -1.80 1.92 
85 73 0.42 -1.81 1.85 
85 76 0.26 -1.38 1.41 
85 79 0.16 -0.82 0.83 
85 82 0.19 -0.46 0.49 
85 85 0.51 -0.33 0.61 
85 88 0.97 -0.84 1.28 
85 91 1.28 -1.30 1.82 
85 94 1.23 -1.29 1.78 
85 97 1.16 -0.55 1.28 
85 100 1.44 -0.26 1.46 
85 103 1.49 0.58 1.60 
85 106 0.87 0.49 1.00 
85 109 0.00 -0.00 0.00 
85 112 0.00 -0.00 0.00 
85 115 0.00 -0.00 0.00 
85 118 0.00 -0.00 0.00 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 -0.35 2.06 2.09 
88 49 -0.43 2.33 2.37 
88 52 -0.22 1.34 1.36 
88 55 0.22 -0.31 0.38 
88 58 0.40 -1.45 1.51 
88 61 0.45 -1.92 1.97 
88 64 0.40 -2.31 2.35 
88 67 0.53 -2.14 2.21 
88 70 0.72 -1.70 1.85 
88 73 0.59 -1.44 1.55 
88 76 0.51 -0.95 1.08 
88 79 -0.12 -0.70 0.71 
88 82 -0.29 -0.66 0.73 
88 85 0.38 -0.75 0.84 
88 88 0.90 -1.12 1.44 
88 91 1.15 -1.43 1.83 
88 94 1.07 -1.12 1.55 
88 97 1.16 -0.53 1.28 
88 100 1.46 -0.23 1.48 
88 103 1.62 0.31 1.65 
88 106 1.68 0.70 1.82 
88 109 0.33 0.14 0.36 
88 112 0.00 -0.00 0.00 
88 115 0.00 -0.00 0.00 
88 118 0.00 -0.00 0.00 
88 121 0.00 -0.00 0.00 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 -0.43 2.05 2.09 
91 49 -0.43 2.41 2.45 
91 52 -0.27 1.37 1.39 
91 55 0.08 -0.34 0.35 
91 58 0.43 -1.54 1.60 
91 61 0.47 -1.85 1.91 
91 64 0.36 -2.16 2.19 
91 67 0.45 -1.93 1.99 
91 70 0.54 -1.52 1.61 
91 73 0.69 -1.25 1.43 
91 76 0.81 -0.79 1.13 
91 79 0.67 -0.87 1.10 
91 82 0.54 -1.06 1.19 
91 85 0.73 -1.16 1.37 
91 88 0.75 -1.39 1.58 
91 91 1.05 -1.19 1.59 
91 94 1.15 -0.80 1.40 
91 97 1.24 -0.50 1.33 
91 100 1.22 -0.09 1.22 
91 103 1.21 0.37 1.27 
91 106 1.35 0.63 1.49 
91 109 1.22 0.52 1.32 
91 112 0.14 0.07 0.16 
91 115 0.00 -0.00 0.00 
91 118 0.00 -0.00 0.00 
91 121 0.00 -0.00 0.00 
91 124 0.00 -0.00 0.00 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 -0.39 1.79 1.84 
94 49 -0.43 1.80 1.85 
94 52 -0.44 0.57 0.72 
94 55 -0.04 -0.84 0.85 
94 58 0.30 -1.63 1.66 
94 61 0.38 -1.94 1.98 
94 64 0.49 -2.21 2.26 
94 67 0.43 -2.05 2.10 
94 70 0.46 -1.57 1.64 
94 73 0.77 -1.16 1.39 
94 76 1.07 -0.73 1.29 
94 79 1.08 -0.90 1.41 
94 82 1.16 -1.26 1.71 
94 85 1.16 -1.61 1.98 
94 88 0.91 -1.63 1.87 
94 91 1.07 -0.92 1.42 
94 94 1.21 -0.50 1.31 
94 97 1.24 -0.38 1.30 
94 100 1.25 -0.19 1.27 
94 103 1.16 0.23 1.19 
94 106 1.28 0.42 1.35 
94 109 1.31 0.59 1.44 
94 112 0.92 0.61 1.10 
94 115 0.00 -0.00 0.00 
94 118 0.00 -0.00 0.00 
94 121 0.00 -0.00 0.00 
94 124 0.00 -0.00 0.00 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 -0.29 1.46 1.49 
97 49 -0.44 1.01 1.10 
97 52 -0.51 -0.25 0.57 
97 55 -0.36 -1.26 1.31 
97 58 0.01 -1.67 1.67 
97 61 0.23 -2.05 2.07 
97 64 0.43 -2.38 2.42 
97 67 0.40 -2.15 2.18 
97 70 0.39 -1.60 1.65 
97 73 0.50 -0.99 1.11 
97 76 0.75 -0.52 0.91 
97 79 0.84 -0.41 0.94 
97 82 0.94 -1.06 1.42 
97 85 1.07 -1.82 2.11 
97 88 0.83 -1.81 1.99 
97 91 0.94 -1.00 1.37 
97 94 1.32 -0.49 1.41 
97 97 1.33 -0.43 1.39 
97 100 1.23 -0.20 1.24 
97 103 1.14 0.06 1.14 
97 106 1.16 0.28 1.19 
97 109 1.27 0.42 1.34 
97 112 1.23 0.63 1.38 
97 115 0.32 0.14 0.35 
97 118 0.00 -0.00 0.00 
97 121 0.00 -0.00 0.00 
97 124 0.00 -0.00 0.00 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.00 -0.00 0.00 
100 46 -0.22 1.18 1.20 
100 49 -0.43 0.61 0.75 
100 52 -0.41 -0.38 0.56 
100 55 -0.47 -1.09 1.19 
100 58 0.03 -1.63 1.63 
100 61 0.19 -2.10 2.11 
100 64 0.24 -2.17 2.18 
100 67 0.23 -1.93 1.95 
100 70 0.33 -1.56 1.59 
100 73 0.49 -0.98 1.09 
100 76 0.56 -0.57 0.80 
100 79 0.67 -0.53 0.86 
100 82 0.61 -1.16 1.31 
100 85 0.70 -1.84 1.97 
100 88 0.77 -1.61 1.79 
100 91 0.80 -1.07 1.34 
100 94 0.86 -0.62 1.06 
100 97 0.69 -0.43 0.81 
100 100 0.61 -0.20 0.64 
100 103 0.85 -0.09 0.85 
100 106 1.02 0.19 1.03 
100 109 1.13 0.25 1.15 
100 112 0.94 0.45 1.04 
100 115 0.56 0.26 0.61 
100 118 0.00 -0.00 0.00 
100 121 0.00 -0.00 0.00 
100 124 0.00 -0.00 0.00 
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.00 -0.00 0.00 
103 46 -0.14 1.23 1.24 
103 49 -0.47 0.89 1.01 
103 52 -0.53 -0.36 0.64 
103 55 -0.67 -1.24 1.40 
103 58 -0.19 -1.85 1.86 
103 61 0.09 -2.20 2.20 
103 64 0.15 -1.95 1.96 
103 67 0.21 -1.61 1.62 
103 70 0.19 -1.32 1.34 
103 73 0.16 -0.95 0.97 
103 76 0.16 -0.66 0.68 
103 79 0.20 -0.64 0.67 
103 82 0.25 -1.13 1.16 
103 85 0.63 -1.76 1.87 
103 88 0.79 -1.63 1.81 
103 91 0.66 -1.11 1.29 
103 94 0.51 -0.65 0.82 
103 97 0.36 -0.37 0.52 
103 100 0.46 -0.34 0.57 
103 103 0.69 -0.30 0.76 
103 106 0.88 -0.05 0.88 
103 109 0.88 0.10 0.89 
103 112 0.79 0.42 0.90 
103 115 0.57 0.39 0.69 
103 118 0.05 0.03 0.05 
103 121 0.00 -0.00 0.00 
103 124 0.00 -0.00 0.00 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 -0.03 1.47 1.47 
106 49 -0.24 1.19 1.21 
106 52 -0.38 -0.39 0.55 
106 55 -0.49 -1.64 1.71 
106 58 -0.19 -2.09 2.10 
106 61 -0.15 -1.99 1.99 
106 64 -0.19 -1.88 1.88 
106 67 -0.00 -1.48 1.48 
106 70 0.06 -0.42 0.43 
106 73 0.05 -0.32 0.32 
106 76 -0.04 -0.50 0.50 
106 79 0.13 -0.92 0.93 
106 82 0.35 -1.34 1.39 
106 85 0.41 -1.72 1.77 
106 88 0.50 -1.58 1.66 
106 91 0.53 -1.06 1.19 
106 94 0.42 -0.69 0.81 
106 97 0.43 -0.56 0.70 
106 100 0.54 -0.52 0.75 
106 103 0.63 -0.40 0.75 
106 106 0.57 -0.27 0.62 
106 109 0.44 -0.14 0.46 
106 112 0.54 0.18 0.57 
106 115 0.43 0.24 0.49 
106 118 0.20 0.15 0.25 
106 121 0.00 -0.00 0.00 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.02 1.56 1.56 
109 49 -0.00 1.24 1.24 
109 52 0.03 -0.33 0.33 
109 55 -0.13 -1.49 1.50 
109 58 -0.20 -2.16 2.17 
109 61 -0.11 -2.26 2.26 
109 64 -0.14 -1.82 1.83 
109 67 0.01 -1.22 1.22 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.01 -0.56 0.56 
109 79 -0.04 -1.31 1.31 
109 82 0.08 -1.22 1.22 
109 85 0.14 -1.65 1.66 
109 88 0.12 -1.58 1.59 
109 91 0.24 -1.11 1.14 
109 94 0.37 -0.97 1.03 
109 97 0.50 -0.85 0.98 
109 100 0.60 -0.45 0.75 
109 103 0.71 -0.09 0.72 
109 106 0.57 -0.06 0.57 
109 109 0.39 0.05 0.39 
109 112 0.31 0.10 0.32 
109 115 0.36 0.11 0.37 
109 118 0.14 0.05 0.15 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 -0.02 0.82 0.82 
112 49 0.10 1.05 1.06 
112 52 0.09 -0.20 0.22 
112 55 -0.05 -1.27 1.27 
112 58 -0.12 -2.17 2.18 
112 61 -0.55 -2.37 2.43 
112 64 -0.49 -1.57 1.65 
112 67 0.01 -1.29 1.29 
112 70 0.03 -0.29 0.30 
112 73 0.00 -0.00 0.00 
112 76 0.01 -0.22 0.22 
112 79 -0.08 -0.91 0.91 
112 82 -0.15 -0.74 0.76 
112 85 -0.02 -0.40 0.40 
112 88 -0.11 -1.38 1.38 
112 91 0.04 -1.40 1.40 
112 94 0.11 -1.33 1.33 
112 97 0.22 -0.95 0.98 
112 100 0.24 -0.49 0.54 
112 103 0.48 -0.05 0.49 
112 106 0.55 0.02 0.55 
112 109 0.37 0.03 0.37 
112 112 0.14 0.01 0.14 
112 115 0.10 0.00 0.10 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 -0.02 0.03 0.04 
115 49 -0.04 0.04 0.06 
115 52 0.25 -0.38 0.45 
115 55 0.12 -1.08 1.08 
115 58 -0.25 -1.60 1.62 
115 61 -0.69 -1.89 2.01 
115 64 -0.51 -1.60 1.68 
115 67 -0.08 -1.44 1.44 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 -0.01 -0.17 0.17 
115 91 -0.05 -1.19 1.19 
115 94 0.06 -1.57 1.57 
115 97 0.09 -0.90 0.91 
115 100 0.09 -0.46 0.47 
115 103 0.28 -0.29 0.40 
115 106 0.43 -0.12 0.44 
115 109 0.05 -0.01 0.05 
115 112 0.00 -0.00 0.00 
115 115 0.00 -0.00 0.00 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.11 -0.27 0.29 
118 55 0.04 -0.36 0.36 
118 58 -0.10 -0.48 0.49 
118 61 -0.36 -1.10 1.16 
118 64 -0.25 -0.90 0.93 
118 67 -0.04 -0.52 0.52 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 -0.08 -0.61 0.62 
118 97 -0.15 -0.72 0.74 
118 100 -0.10 -0.50 0.51 
118 103 0.14 -0.35 0.38 
118 106 0.37 -0.17 0.41 
118 109 0.05 -0.02 0.05 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 -0.01 -0.11 0.11 
121 103 0.05 -0.13 0.14 
121 106 0.03 -0.03 0.05 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.00 -0.00 0.00 
139 121 0.00 -0.00 0.00 
139 124 0.00 -0.00 0.00 
139 127 0.00 -0.00 0.00 
139 130 0.00 -0.00 0.00 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 -0.02 -0.04 0.04 
142 109 -0.04 -0.14 0.15 
142 112 -0.08 -0.10 0.13 
142 115 0.00 -0.00 0.00 
142 118 0.00 -0.00 0.00 
142 121 0.00 -0.00 0.00 
142 124 0.00 -0.00 0.00 
142 127 0.00 -0.00 0.00 
142 130 0.00 -0.00 0.00 
142 133 0.00 -0.00 0.00 
142 136 0.00 -0.00 0.00 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.08 -0.16 0.18 
145 94 0.18 -0.37 0.41 
145 97 0.04 -0.09 0.10 
145 100 0.00 -0.00 0.00 
145 103 0.00 -0.00 0.00 
145 106 -0.15 -0.22 0.26 
145 109 -0.31 -0.43 0.53 
145 112 -0.40 -0.19 0.45 
145 115 -0.43 -0.07 0.44 
145 118 -0.16 -0.07 0.17 
145 121 0.00 -0.00 0.00 
145 124 0.00 -0.00 0.00 
145 127 0.00 -0.00 0.00 
145 130 0.00 -0.00 0.00 
145 133 0.00 -0.00 0.00 
145 136 0.00 -0.00 0.00 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.01 -0.21 0.21 
148 76 -0.00 -0.10 0.10 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.18 -0.35 0.39 
148 91 0.62 -1.56 1.68 
148 94 0.36 -1.02 1.08 
148 97 0.13 -0.71 0.73 
148 100 -0.05 -0.41 0.41 
148 103 -0.05 -0.39 0.39 
148 106 -0.18 -0.40 0.44 
148 109 -0.39 -0.37 0.54 
148 112 -0.48 -0.12 0.50 
148 115 -0.50 -0.00 0.50 
148 118 -0.34 -0.13 0.36 
148 121 -0.11 -0.06 0.12 
148 124 0.00 -0.00 0.00 
148 127 0.00 -0.00 0.00 
148 130 0.00 -0.00 0.00 
148 133 0.00 -0.00 0.00 
148 136 0.00 -0.00 0.00 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 -0.02 -0.11 0.11 
151 70 -0.08 -0.57 0.57 
151 73 -0.13 -0.98 0.99 
151 76 -0.16 -0.41 0.44 
151 79 0.00 -0.00 0.00 
151 82 0.04 -0.24 0.24 
151 85 0.00 -0.00 0.00 
151 88 0.24 -0.36 0.44 
151 91 0.65 -1.12 1.30 
151 94 0.44 -0.84 0.95 
151 97 0.28 -0.64 0.70 
151 100 0.14 -0.52 0.54 
151 103 0.10 -0.37 0.38 
151 106 0.26 -0.33 0.42 
151 109 0.09 -0.22 0.23 
151 112 -0.35 -0.22 0.41 
151 115 -0.42 -0.05 0.42 
151 118 -0.27 0.13 0.30 
151 121 -0.10 0.02 0.11 
151 124 0.00 -0.00 0.00 
151 127 0.00 -0.00 0.00 
151 130 0.00 -0.00 0.00 
151 133 0.00 -0.00 0.00 
151 136 0.00 -0.00 0.00 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.01 -0.17 0.17 
154 67 -0.04 -0.99 0.99 
154 70 -0.15 -0.95 0.96 
154 73 -0.26 -1.12 1.15 
154 76 -0.46 -0.67 0.82 
154 79 -0.24 -0.41 0.47 
154 82 0.21 -0.87 0.90 
154 85 0.64 -1.06 1.23 
154 88 0.66 -0.78 1.02 
154 91 0.71 -0.87 1.13 
154 94 0.62 -0.66 0.90 
154 97 0.45 -0.53 0.69 
154 100 0.29 -0.37 0.47 
154 103 0.02 -0.29 0.29 
154 106 0.02 -0.17 0.18 
154 109 -0.06 0.14 0.15 
154 112 -0.25 0.17 0.30 
154 115 -0.33 0.23 0.40 
154 118 -0.16 0.19 0.25 
154 121 0.00 -0.00 0.00 
154 124 0.00 -0.00 0.00 
154 127 0.00 -0.00 0.00 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.00 -0.00 0.00 
157 55 0.00 -0.00 0.00 
157 58 0.00 -0.00 0.00 
157 61 0.03 -0.17 0.18 
157 64 0.11 -1.25 1.26 
157 67 -0.11 -1.31 1.32 
157 70 -0.17 -1.02 1.04 
157 73 -0.15 -1.32 1.33 
157 76 -0.34 -0.99 1.05 
157 79 0.14 -0.93 0.94 
157 82 0.62 -1.62 1.74 
157 85 0.57 -1.60 1.70 
157 88 0.76 -1.22 1.44 
157 91 0.74 -0.73 1.03 
157 94 0.58 -0.32 0.67 
157 97 0.40 -0.28 0.48 
157 100 0.22 -0.27 0.34 
157 103 -0.05 -0.03 0.06 
157 106 -0.38 0.32 0.50 
157 109 -0.55 0.47 0.72 
157 112 -0.44 0.48 0.65 
157 115 -0.40 0.58 0.70 
157 118 -0.13 0.18 0.22 
157 121 0.00 -0.00 0.00 
157 124 0.00 -0.00 0.00 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.00 -0.00 0.00 
160 55 0.00 -0.00 0.00 
160 58 0.06 -0.13 0.14 
160 61 0.24 -0.91 0.94 
160 64 0.06 -1.51 1.51 
160 67 -0.19 -1.41 1.42 
160 70 -0.07 -1.45 1.45 
160 73 0.22 -1.71 1.72 
160 76 0.43 -1.57 1.63 
160 79 0.98 -1.48 1.77 
160 82 0.92 -2.43 2.60 
160 85 0.44 -2.15 2.19 
160 88 0.57 -1.28 1.40 
160 91 0.52 -0.65 0.83 
160 94 0.34 -0.02 0.34 
160 97 0.24 0.05 0.24 
160 100 0.12 -0.01 0.12 
160 103 -0.08 0.22 0.23 
160 106 -0.20 0.88 0.91 
160 109 -0.72 0.79 1.07 
160 112 -0.91 0.72 1.15 
160 115 -0.58 0.61 0.84 
160 118 -0.05 0.07 0.08 
160 121 0.00 -0.00 0.00 
160 124 0.00 -0.00 0.00 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.00 -0.00 0.00 
163 46 0.00 -0.00 0.00 
163 49 0.46 0.25 0.52 
163 52 0.38 0.07 0.39 
163 55 0.24 -0.25 0.35 
163 58 0.55 -0.90 1.06 
163 61 0.39 -1.07 1.13 
163 64 0.01 -1.35 1.35 
163 67 -0.17 -1.50 1.51 
163 70 -0.04 -1.60 1.60 
163 73 0.34 -1.81 1.85 
163 76 0.87 -1.89 2.08 
163 79 1.15 -1.69 2.04 
163 82 0.79 -2.47 2.59 
163 85 0.38 -2.60 2.63 
163 88 0.60 -1.47 1.59 
163 91 0.44 -0.50 0.66 
163 94 0.04 -0.01 0.04 
163 97 -0.15 0.15 0.22 
163 100 -0.34 0.09 0.35 
163 103 -0.36 0.34 0.50 
163 106 -0.39 1.10 1.17 
163 109 -0.57 1.11 1.25 
163 112 -0.64 1.06 1.23 
163 115 -0.34 0.47 0.58 
163 118 0.00 -0.00 0.00 
163 121 0.00 -0.00 0.00 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 0.18 0.47 0.50 
166 46 0.89 1.55 1.78 
166 49 1.38 0.76 1.58 
166 52 1.07 0.52 1.19 
166 55 0.48 -0.03 0.49 
166 58 0.56 -0.50 0.75 
166 61 0.32 -0.78 0.85 
166 64 0.11 -1.37 1.38 
166 67 -0.08 -1.47 1.48 
166 70 -0.18 -1.65 1.66 
166 73 0.14 -2.14 2.15 
166 76 0.60 -2.03 2.12 
166 79 0.86 -1.69 1.90 
166 82 0.90 -2.39 2.55 
166 85 0.48 -2.44 2.49 
166 88 0.18 -1.63 1.64 
166 91 0.28 -0.48 0.56 
166 94 0.03 0.19 0.19 
166 97 -0.41 0.25 0.48 
166 100 -0.73 -0.01 0.73 
166 103 -0.69 0.26 0.73 
166 106 -0.43 1.01 1.09 
166 109 -0.44 1.54 1.60 
166 112 -0.50 1.52 1.60 
166 115 -0.17 0.38 0.42 
166 118 0.00 -0.00 0.00 
166 121 0.00 -0.00 0.00 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 0.19 0.54 0.57 
169 46 0.89 1.97 2.16 
169 49 1.26 1.46 1.93 
169 52 1.11 1.31 1.72 
169 55 0.58 0.80 0.99 
169 58 0.48 0.04 0.49 
169 61 0.33 -0.53 0.63 
169 64 0.19 -1.13 1.15 
169 67 0.14 -1.03 1.04 
169 70 -0.04 -1.37 1.37 
169 73 -0.14 -2.27 2.27 
169 76 0.21 -2.38 2.39 
169 79 0.50 -2.16 2.22 
169 82 0.68 -2.49 2.58 
169 85 0.31 -2.19 2.21 
169 88 -0.18 -1.63 1.64 
169 91 -0.23 -0.66 0.70 
169 94 -0.12 0.34 0.36 
169 97 -0.22 0.47 0.52 
169 100 -0.56 0.13 0.57 
169 103 -0.68 0.37 0.77 
169 106 -0.87 0.95 1.29 
169 109 -0.93 1.64 1.89 
169 112 -0.45 1.18 1.27 
169 115 0.00 -0.00 0.00 
169 118 0.00 -0.00 0.00 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 0.15 0.58 0.60 
172 46 0.60 2.36 2.44 
172 49 0.80 2.67 2.79 
172 52 0.69 2.65 2.74 
172 55 0.35 1.89 1.92 
172 58 0.39 0.62 0.73 
172 61 0.30 -0.33 0.45 
172 64 0.09 -0.80 0.80 
172 67 0.12 -0.83 0.84 
172 70 -0.02 -0.94 0.94 
172 73 -0.24 -1.84 1.86 
172 76 -0.05 -2.29 2.29 
172 79 0.30 -2.51 2.53 
172 82 0.34 -2.52 2.55 
172 85 0.06 -1.94 1.94 
172 88 -0.44 -1.44 1.50 
172 91 -0.50 -0.70 0.86 
172 94 -0.08 0.25 0.26 
172 97 -0.09 0.59 0.59 
172 100 -0.24 0.32 0.41 
172 103 -0.54 0.52 0.75 
172 106 -0.89 1.13 1.43 
172 109 -1.01 1.44 1.75 
172 112 -0.10 0.18 0.21 
172 115 0.00 -0.00 0.00 
172 118 0.00 -0.00 0.00 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.00 -0.00 0.00 
175 43 0.11 0.55 0.56 
175 46 0.34 2.39 2.41 
175 49 0.39 3.18 3.20 
175 52 0.48 3.32 3.36 
175 55 0.36 2.60 2.62 
175 58 0.41 1.05 1.12 
175 61 0.34 -0.02 0.34 
175 64 0.19 -0.52 0.55 
175 67 0.03 -0.69 0.69 
175 70 -0.32 -0.78 0.84 
175 73 -0.47 -1.49 1.56 
175 76 -0.26 -1.96 1.97 
175 79 0.17 -2.32 2.33 
175 82 0.24 -2.22 2.23 
175 85 0.05 -1.71 1.71 
175 88 -0.08 -1.22 1.22 
175 91 -0.08 -0.59 0.60 
175 94 -0.24 0.11 0.27 
175 97 -0.35 0.51 0.62 
175 100 -0.44 0.43 0.62 
175 103 -0.70 0.54 0.89 
175 106 -1.00 1.00 1.41 
175 109 -0.41 0.52 0.66 
175 112 0.00 -0.00 0.00 
175 115 0.00 -0.00 0.00 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 0.00 -0.00 0.00 
178 43 0.12 0.45 0.46 
178 46 0.34 1.95 1.98 
178 49 0.35 2.85 2.87 
178 52 0.45 3.24 3.27 
178 55 0.44 2.62 2.66 
178 58 0.33 1.06 1.11 
178 61 0.22 0.09 0.24 
178 64 0.15 -0.29 0.33 
178 67 0.13 -0.33 0.36 
178 70 -0.29 -0.68 0.74 
178 73 -0.57 -1.54 1.64 
178 76 -0.41 -2.18 2.22 
178 79 -0.12 -2.17 2.17 
178 82 -0.06 -1.80 1.80 
178 85 -0.10 -1.51 1.51 
178 88 0.00 -1.09 1.09 
178 91 0.02 -0.36 0.36 
178 94 -0.35 0.26 0.44 
178 97 -0.41 0.38 0.56 
178 100 -0.56 0.41 0.69 
178 103 -0.68 0.64 0.93 
178 106 -0.57 0.54 0.78 
178 109 0.00 -0.00 0.00 
178 112 0.00 -0.00 0.00 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.00 -0.00 0.00 
181 40 0.00 -0.00 0.00 
181 43 0.16 0.28 0.32 
181 46 0.51 1.41 1.50 
181 49 0.66 2.47 2.56 
181 52 0.60 2.88 2.95 
181 55 0.46 2.17 2.22 
181 58 0.23 0.81 0.84 
181 61 0.11 0.20 0.23 
181 64 0.17 -0.15 0.22 
181 67 0.26 -0.34 0.43 
181 70 -0.07 -0.55 0.55 
181 73 -0.24 -1.21 1.24 
181 76 -0.32 -2.00 2.02 
181 79 -0.39 -2.05 2.09 
181 82 -0.32 -1.47 1.50 
181 85 -0.30 -0.96 1.00 
181 88 -0.29 -0.48 0.56 
181 91 -0.32 0.00 0.32 
181 94 -0.63 0.37 0.73 
181 97 -0.61 0.33 0.70 
181 100 -0.48 0.25 0.55 
181 103 -0.28 0.24 0.36 
181 106 0.00 -0.00 0.00 
181 109 0.00 -0.00 0.00 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.00 -0.00 0.00 
184 40 0.00 -0.00 0.00 
184 43 0.23 0.13 0.26 
184 46 0.62 1.09 1.25 
184 49 0.60 1.76 1.86 
184 52 0.45 1.96 2.01 
184 55 0.57 1.47 1.58 
184 58 0.15 0.86 0.87 
184 61 0.08 0.43 0.44 
184 64 0.37 0.05 0.37 
184 67 0.20 -0.34 0.40 
184 70 0.00 -0.57 0.57 
184 73 -0.08 -0.84 0.84 
184 76 -0.49 -1.52 1.60 
184 79 -0.66 -1.69 1.82 
184 82 -0.56 -1.20 1.32 
184 85 -0.44 -0.54 0.69 
184 88 -0.37 -0.15 0.40 
184 91 -0.34 0.06 0.34 
184 94 -0.45 0.16 0.48 
184 97 -0.07 0.03 0.08 
184 100 0.00 -0.00 0.00 
184 103 0.00 -0.00 0.00 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.00 -0.00 0.00 
187 43 0.23 0.02 0.24 
187 46 0.56 0.80 0.98 
187 49 0.45 1.02 1.11 
187 52 0.33 1.08 1.13 
187 55 0.33 0.92 0.97 
187 58 -0.02 0.55 0.56 
187 61 0.06 0.33 0.34 
187 64 0.40 0.16 0.43 
187 67 0.27 -0.08 0.28 
187 70 -0.10 -0.28 0.30 
187 73 -0.16 -0.45 0.48 
187 76 -0.28 -0.67 0.72 
187 79 -0.30 -0.69 0.75 
187 82 -0.05 -0.11 0.12 
187 85 0.00 -0.00 0.00 
187 88 0.00 -0.00 0.00 
187 91 0.00 -0.00 0.00 
187 94 0.00 -0.00 0.00 
187 97 0.00 -0.00 0.00 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.01 -0.28 0.28 
190 43 0.02 -0.08 0.08 
190 46 0.09 0.14 0.17 
190 49 0.06 0.14 0.15 
190 52 0.00 -0.00 0.00 
190 55 0.00 -0.00 0.00 
190 58 0.00 -0.00 0.00 
190 61 0.00 -0.00 0.00 
190 64 0.00 -0.00 0.00 
190 67 0.00 -0.00 0.00 
190 70 0.00 -0.00 0.00 
190 73 0.00 -0.00 0.00 
190 76 0.00 -0.00 0.00 
190 79 0.00 -0.00 0.00 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.04 -0.07 0.08 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 


==> data/R2019010_bottleneck.txt <==
x y C
0 0 0.031596481800079346
1 0 0.08853135257959366
2 0 0.31852731108665466
3 0 0.22270825505256653
4 0 -0.008797499351203442
5 0 0.08856405317783356
6 0 0.1645730584859848
7 0 0.11528289318084717
8 0 0.08230400085449219
9 0 0.05113779380917549
10 0 0.041429586708545685
11 0 0.039941154420375824
12 0 0.016743900254368782
13 0 0.05636193975806236
14 0 0.09397615492343903
15 0 0.01912723481655121
0 1 0.12419945746660233
1 1 0.2098311334848404
2 1 0.23102334141731262
3 1 0.20049434900283813
4 1 0.16278581321239471
5 1 0.09242510050535202
6 1 0.09317141771316528
7 1 0.04652149975299835
8 1 0.026958942413330078
9 1 0.04769716039299965
10 1 0.07481670379638672
11 1 0.059250231832265854
12 1 0.09501784294843674
13 1 0.040784064680337906
14 1 0.06144252046942711
15 1 0.0898333415389061
0 2 0.05330032855272293
1 2 0.007739241700619459
2 2 0.09330039471387863
3 2 -0.007303878199309111
4 2 0.03299270570278168
5 2 -0.020620077848434448
6 2 -0.01360524632036686
7 2 0.0002758229384198785
8 2 0.014558212831616402
9 2 0.0035330576356500387
10 2 -0.004624621011316776
11 2 -0.009080770425498486
12 2 -0.013554106466472149
13 2 -0.007348306011408567
14 2 -0.0016694915248081088
15 2 -0.02311181090772152
0 3 0.055553045123815536
1 3 -0.0014950328040868044
2 3 -0.015405145473778248
3 3 -0.05737016722559929
4 3 -0.04598049446940422
5 3 -0.04360480606555939
6 3 0.06135319173336029
7 3 0.039867810904979706
8 3 0.022919297218322754
9 3 0.017255518585443497
10 3 0.014047577045857906
11 3 0.012671680189669132
12 3 0.01520883571356535
13 3 0.004490582272410393
14 3 0.024117963388562202
15 3 0.034158144146203995
0 4 0.06784616410732269
1 4 0.044740837067365646
2 4 -0.06361164897680283
3 4 -0.18173670768737793
4 4 -0.1229499951004982
5 4 -0.008990012109279633
6 4 0.020120348781347275
7 4 0.027942152693867683
8 4 0.008341892622411251
9 4 -0.001622901763767004
10 4 -0.006214140448719263
11 4 -0.0035471662413328886
12 4 -0.008927526883780956
13 4 -0.015409908257424831
14 4 -0.02424662560224533
15 4 -0.017145289108157158
0 5 0.01042069774121046
1 5 0.004372856579720974
2 5 -0.002757915761321783
3 5 -0.08264591544866562
4 5 -0.2379913479089737
5 5 -0.12193868309259415
6 5 0.005704899784177542
7 5 0.008143950253725052
8 5 0.007910041138529778
9 5 0.016377689316868782
10 5 0.012300770729780197
11 5 0.02093450166285038
12 5 0.012270926497876644
13 5 -0.001601903815753758
14 5 -0.0490373894572258
15 5 -0.0335220992565155
0 6 -0.015070405788719654
1 6 0.00653817830607295
2 6 0.00302982609719038
3 6 -0.06159435957670212
4 6 -0.15327760577201843
5 6 -0.0910419225692749
6 6 0.05536792054772377
7 6 0.017801212146878242
8 6 0.007481052540242672
9 6 -0.005295994225889444
10 6 -0.003777354024350643
11 6 -0.008780295960605145
12 6 0.00021978731092531234
13 6 -0.0408770926296711
14 6 -0.06377100944519043
15 6 -0.04209008440375328
0 7 -0.006960229482501745
1 7 0.00780595513060689
2 7 0.07566764950752258
3 7 -0.05022186040878296
4 7 -0.10850835591554642
5 7 -0.07049733400344849
6 7 0.014242351986467838
7 7 -0.017064837738871574
8 7 -0.015983574092388153
9 7 -0.014652593061327934
10 7 -0.02798604406416416
11 7 -0.04910242557525635
12 7 -0.06749618798494339
13 7 -0.02911284565925598
14 7 0.003390052355825901
15 7 -0.02456967905163765


==> data/R2019010_oh_0.txt <==
x y C
0 0 7.706165279451405e-05
1 0 4.211899999798654e-05
2 0 2.7142518119030026e-05
3 0 2.198263049577909e-05
4 0 4.3717973379998e-05
5 0 4.353559426705787e-05
6 0 5.963264231083678e-05
7 0 4.0660923977794125e-05
8 0 3.271284602013099e-05
9 0 6.440664418374566e-05
10 0 4.5057051772721444e-05
11 0 4.8283094591192516e-05
12 0 3.434449256280891e-05
13 0 3.340587173650998e-05
14 0 3.284483635617911e-05
15 0 3.937205841275759e-05
0 1 0.00029675937611305396
1 1 0.00026796958830215055
2 1 0.00014917584438056005
3 1 0.000160488799257796
4 1 0.000118978834231857
5 1 0.00010758137782409845
6 1 0.0001459968311422813
7 1 0.00016206237668386838
8 1 0.00018454051923290823
9 1 0.00023343295605869299
10 1 0.00022144050629369343
11 1 0.00020093710517007078
12 1 0.00016038313147724928
13 1 0.0001883280509664151
14 1 0.0001501343870085337
15 1 0.0002523442845344048
0 2 0.0011582080418215792
1 2 0.0010845974109598962
2 2 0.0004141748018623508
3 2 0.0002801277710358553
4 2 0.00016343400958138233
5 2 9.845917634314695e-05
6 2 0.00030814938811203667
7 2 0.00024985838054130424
8 2 0.00024512189727350897
9 2 0.00015581599644267057
10 2 0.00027558173928826467
11 2 0.0005245557429611429
12 2 0.0004824619141183572
13 2 0.0006190570831655665
14 2 0.001327599899195723
15 2 0.0011125935490639144
0 3 0.005231227145969649
1 3 0.002783626086660142
2 3 0.0008529588795956976
3 3 0.00024349056890390016
4 3 0.0001374568699335613
5 3 0.00011800362239377464
6 3 0.00015598938407003705
7 3 0.0002766719010224772
8 3 0.0003417612927692382
9 3 0.0003198177311040454
10 3 0.0007992059198943118
11 3 0.0012748008194474539
12 3 0.0015885491999083814
13 3 0.0011621418049289874
14 3 0.0023272173534662115
15 3 0.00483459395531416
0 4 0.008736933450955189
1 4 0.010108510536711798
2 4 0.004856745164490289
3 4 0.0018511719027658642
4 4 0.000145859073061577
5 4 0.0001388887966904361
6 4 0.0002001343403947397
7 4 0.00038166389185575724
8 4 0.0005182311885299602
9 4 0.00041523063025786206
10 4 0.0018858842945407644
11 4 0.0044807304333007725
12 4 0.006306517522895544
13 4 0.006696157944799035
14 4 0.007479948178178474
15 4 0.008479767261613154
0 5 0.011751986196198022
1 5 0.006984896913437186
2 5 0.010788337317241348
3 5 0.013500879542627069
4 5 0.010045908209501101
5 5 0.0007719077563761965
6 5 0.0006096970704754745
7 5 0.0007218698091546518
8 5 0.0009592732104767353
9 5 0.001309779391740707
10 5 0.0029551985899332906
11 5 0.006154756301727694
12 5 0.008190776850231955
13 5 0.009812004170853593
14 5 0.02047427299859761
15 5 0.027344654604070637
0 6 0.03309511376268137
1 6 0.02990703336197745
2 6 0.03318635390003672
3 6 0.058798634469496236
4 6 0.16042561845159867
5 6 0.03511329726961016
6 6 0.001293036623943259
7 6 0.0017435158265435957
8 6 0.00519178723695115
9 6 0.013764422547336347
10 6 0.04218831184132115
11 6 0.03618929119655163
12 6 0.031044960505613294
13 6 0.02476469335738529
14 6 0.03279703327653312
15 6 0.031526624211120194
0 7 0.1682899800403091
1 7 0.16711736149126594
2 7 0.1739091833093951
3 7 0.15158058299917423
4 7 0.2180848645777756
5 7 0.14299537815256239
6 7 0.08030912825005342
7 7 0.08333154226091752
8 7 0.09768831710904813
9 7 0.1411518120995102
10 7 0.1373069172984413
11 7 0.12550239152724738
12 7 0.1141393232473185
13 7 0.08427938674646955
14 7 0.08926702896264609
15 7 0.11466660703495163


==> data/R2019010_oh_1.txt <==
x y C
0 0 7.958017686015885e-05
1 0 8.62060625694888e-05
2 0 8.366376014037411e-05
3 0 7.72190509384899e-05
4 0 8.492163050599234e-05
5 0 8.205270242678253e-05
6 0 7.439127429244341e-05
7 0 9.806570182617947e-05
8 0 9.77666225304862e-05
9 0 0.00011135061548483136
10 0 0.00011731094441244178
11 0 0.00011177118076073518
12 0 0.00012077690116904353
13 0 0.0001091598547555866
14 0 0.00012229235811640594
15 0 9.422828832565414e-05
0 1 0.0002075745442879157
1 1 0.0001651777029942955
2 1 0.00018408213236777802
3 1 0.000227194729556809
4 1 0.00020663078052493157
5 1 0.00018980372102841796
6 1 0.0003219187451649091
7 1 0.0004054059820162089
8 1 0.0002595922063975396
9 1 0.0002843352576181612
10 1 0.0003468682693806037
11 1 0.00040620549748463815
12 1 0.0004700025523203509
13 1 0.0003362957706440289
14 1 0.00023642508764178086
15 1 0.00020227011275033958
0 2 0.00047580682543323327
1 2 0.0002697163072149951
2 2 0.0001976878801128237
3 2 0.00016972466226199132
4 2 0.00016698702115612883
5 2 0.0003222266452482492
6 2 0.0004406334651622768
7 2 0.0005157849924019876
8 2 0.0007008262253512887
9 2 0.000553725232493629
10 2 0.0008902023379863123
11 2 0.0009483840911769575
12 2 0.0007883961557154145
13 2 0.0011647358847424395
14 2 0.001066172175376051
15 2 0.0002978821656398175
0 3 0.0012805257836967319
1 3 0.001199942502216632
2 3 0.00044698396942326977
3 3 0.00014561261282970936
4 3 0.00014164722368954072
5 3 0.0004087843279520396
6 3 0.0005476397568799561
7 3 0.0003975555079991526
8 3 0.000748013887990849
9 3 0.0012114706232428042
10 3 0.0020791867463486524
11 3 0.002927339424613736
12 3 0.004468904278025132
13 3 0.0028920531025262166
14 3 0.0022259787941604336
15 3 0.00186783836845404
0 4 0.0032330996699267978
1 4 0.003867190739837027
2 4 0.0030781356189180597
3 4 0.0008473793140370466
4 4 0.0002165927907732847
5 4 0.0005636776077656027
6 4 0.0007295618945759733
7 4 0.0008263961130091112
8 4 0.001419852510374655
9 4 0.0026459234481466453
10 4 0.003071097050729193
11 4 0.005386488515097854
12 4 0.004887333330465534
13 4 0.004366104828606553
14 4 0.004687622339549346
15 4 0.005396901270994694
0 5 0.0026373281144259505
1 5 0.00575542259613255
2 5 0.004629007249987054
3 5 0.005073739372422652
4 5 0.0059870475664000585
5 5 0.0015162137764030085
6 5 0.002213758671207936
7 5 0.0023201528208286874
8 5 0.004530831162499054
9 5 0.009647344789137972
10 5 0.005597386631612263
11 5 0.008284396297380744
12 5 0.010787955226104455
13 5 0.011765993092209498
14 5 0.007378181096316442
15 5 0.004608184231818317
0 6 0.008782911210230494
1 6 0.006320627859805597
2 6 0.01053762251907039
3 6 0.01643955866092626
4 6 0.05167516577743894
5 6 0.02213600396353634
6 6 0.00885905098620292
7 6 0.008888313708499407
8 6 0.017522617328385785
9 6 0.03157235145809109
10 6 0.07071978934630364
11 6 0.045980281176800496
12 6 0.036279125233514724
13 6 0.032993974052177744
14 6 0.02779240149207163
15 6 0.021127737131805345
0 7 0.06632405866640996
1 7 0.045577842432839515
2 7 0.04357908879429926
3 7 0.04952615447243103
4 7 0.051478239606812706
5 7 0.040039253242056067
6 7 0.025236514913928747
7 7 0.02384158383072157
8 7 0.035006696129808806
9 7 0.09413005962362657
10 7 0.16344417434633107
11 7 0.16446724287515457
12 7 0.15345261543615107
13 7 0.13251503721595403
14 7 0.1134946620959962
15 7 0.0974772802140313


==> data/R2019010_oh_2.txt <==
x y C
0 0 0.00011171185303197392
1 0 0.00013914891211834474
2 0 0.00015422797588821613
3 0 0.00014511288449162933
4 0 0.0001584120054627934
5 0 0.00017893419397598927
6 0 0.00021062321205369625
7 0 0.00016396098982569387
8 0 0.00017002995239725336
9 0 0.00018294763329588625
10 0 0.00018188740512417598
11 0 0.00019256709852891781
12 0 0.0001503151610190969
13 0 0.00015360943023398987
14 0 0.00015748210759554645
15 0 0.00015177641379068065
0 1 0.00045689972123432604
1 1 0.00037820070967794643
2 1 0.0004461725774671817
3 1 0.0005210244792782562
4 1 0.0007108128894620874
5 1 0.0008626984223209079
6 1 0.0009582378722971619
7 1 0.0012569904423045345
8 1 0.000706620657851081
9 1 0.0006758719064086098
10 1 0.0007294246498547957
11 1 0.000940576227287292
12 1 0.0009689523491651172
13 1 0.0006124257514203706
14 1 0.0006338910229342218
15 1 0.0006096238582413663
0 2 0.0006260257083653471
1 2 0.000604787414004023
2 2 0.0005208607744118095
3 2 0.0005317060205785409
4 2 0.0008638833221524394
5 2 0.0033053239747410654
6 2 0.003684803419086152
7 2 0.0026829557847434667
8 2 0.0014752637303481872
9 2 0.0014990481235408564
10 2 0.00183112074460591
11 2 0.0023386963118523616
12 2 0.0015508442283088096
13 2 0.0015217394505690673
14 2 0.0015019470479677723
15 2 0.0010123744563204115
0 3 0.0011599045834313206
1 3 0.001363837723887481
2 3 0.000833083972516125
3 3 0.0008542514549900978
4 3 0.0013268695547470877
5 3 0.0026709648673998053
6 3 0.002818168540175728
7 3 0.0032637317720085857
8 3 0.003858576420255637
9 3 0.0027471351977362522
10 3 0.0018760062620654576
11 3 0.001537014549675685
12 3 0.0017292454127466055
13 3 0.0024013925172374035
14 3 0.002566218680702427
15 3 0.002145360734165038
0 4 0.0030877872799998504
1 4 0.0026256027263270648
2 4 0.0013352729088674362
3 4 0.0013353785117287934
4 4 0.001867407249259437
5 4 0.0017118062442613225
6 4 0.001449520360454596
7 4 0.002050847492105725
8 4 0.0022522078812912
9 4 0.0020639309708922523
10 4 0.001548333391392803
11 4 0.0017625734253279854
12 4 0.002879799798419872
13 4 0.0035807024308013914
14 4 0.0031733753753088972
15 4 0.0032274365822324087
0 5 0.005152803948809626
1 5 0.0037354672722770214
2 5 0.0025064374735671966
3 5 0.00354783556687048
4 5 0.003492752382034073
5 5 0.002143800888005317
6 5 0.0019526806970528027
7 5 0.0020289810734970422
8 5 0.002120588507911804
9 5 0.0038268229202985987
10 5 0.003011432566131261
11 5 0.002714971325480312
12 5 0.003917509203347001
13 5 0.005338164403964402
14 5 0.004485665976973741
15 5 0.004208446948644268
0 6 0.007766602495864464
1 6 0.009902651947047102
2 6 0.011768597928968413
3 6 0.014691816294695582
4 6 0.01885733429962975
5 6 0.011264751568067067
6 6 0.007130083519374777
7 6 0.007309431432649176
8 6 0.009762834634213716
9 6 0.01792461383997232
10 6 0.03703074478846374
11 6 0.03634864149439523
12 6 0.03935107409041436
13 6 0.042541249955268395
14 6 0.033680729430017334
15 6 0.013503483307345887
0 7 0.01823175637593464
1 7 0.015727834011941055
2 7 0.013832154049959335
3 7 0.013898829553724248
4 7 0.014707943289231307
5 7 0.015851272789426482
6 7 0.01359571657882002
7 7 0.013829367518945179
8 7 0.016412698400658052
9 7 0.025711738528471504
10 7 0.042577465839852675
11 7 0.049918951019724656
12 7 0.05685387796040089
13 7 0.06161253897043919
14 7 0.05852331456233315
15 7 0.032037802805746765


==> data/R2019010_oh_3.txt <==
x y C
0 0 0.008264950135243268
1 0 0.010411152807469681
2 0 0.009886622694386957
3 0 0.009572265305095307
4 0 0.011618577353787888
5 0 0.014137823705282195
6 0 0.010010933753645155
7 0 0.0058109082869209645
8 0 0.0041689198648598505
9 0 0.003531754436444988
10 0 0.0033688116670856573
11 0 0.0033250883033678637
12 0 0.0031712104898454947
13 0 0.0038378292471048245
14 0 0.0053400294269593945
15 0 0.007570014815126486
0 1 0.01473006748653274
1 1 0.03100720781601396
2 1 0.04091965065017552
3 1 0.03918873454877231
4 1 0.06267615012865667
5 1 0.060043008504913106
6 1 0.024597063573860482
7 1 0.007350611131079456
8 1 0.00333753368329743
9 1 0.0019149965917004456
10 1 0.0013134030679891804
11 1 0.0015610882615754173
12 1 0.0017224449464021195
13 1 0.0014129904109954656
14 1 0.0028482028546135
15 1 0.009611942567698102
0 2 0.006403667516253017
1 2 0.012479329839644705
2 2 0.025257388187055696
3 2 0.03569498352044311
4 2 0.030758994701116683
5 2 0.038117744543878715
6 2 0.01367832362805723
7 2 0.004204745470078953
8 2 0.001931095519408955
9 2 0.001094974955288812
10 2 0.0008738717473557783
11 2 0.000738553056986802
12 2 0.0007825977663408125
13 2 0.0009048865569563261
14 2 0.0014888477564656102
15 2 0.004997655913460043
0 3 0.003436600457634839
1 3 0.004096186292012534
2 3 0.006590055161088869
3 3 0.012434181536330555
4 3 0.010143956761646129
5 3 0.00751212476155104
6 3 0.0017457178675207377
7 3 0.0010919679832794343
8 3 0.001473314530062955
9 3 0.0011443443141144188
10 3 0.0015052291295044639
11 3 0.001292370467111463
12 3 0.0007398546198080188
13 3 0.000610292377805808
14 3 0.0010892009402977668
15 3 0.0025183942892978875
0 4 0.0013898742639817149
1 4 0.001831387661276071
2 4 0.0016913504726084432
3 4 0.0032640990864772398
4 4 0.0038396790012053075
5 4 0.0022212043396040606
6 4 0.0007408614031576215
7 4 0.0006802375048262396
8 4 0.0012355944339379832
9 4 0.0012150960681469138
10 4 0.0014975036161767492
11 4 0.0015613520080844366
12 4 0.0009818291451486514
13 4 0.0005698874061742934
14 4 0.0009537078373345401
15 4 0.0008245593061680212
0 5 0.0012569352204425286
1 5 0.0018520493475755822
2 5 0.0016615595077628586
3 5 0.0016622153743774731
4 5 0.0014858941423654998
5 5 0.0009518517326524285
6 5 0.0007807670432730015
7 5 0.0009652376172520794
8 5 0.0013257393056121313
9 5 0.0010421910535968297
10 5 0.0014929229723490485
11 5 0.0016687614881640141
12 5 0.001395582871210425
13 5 0.0008724402859594453
14 5 0.0012873600872021146
15 5 0.001525911822564727
0 6 0.0012530773388923179
1 6 0.0017104688860179059
2 6 0.0015256653630337273
3 6 0.0010140581416502024
4 6 0.0008201151205727356
5 6 0.0005423123834855754
6 6 0.0005439881249755041
7 6 0.0008290651988729394
8 6 0.0009115282158371777
9 6 0.000908075714895413
10 6 0.0010739576506708312
11 6 0.001168559814775231
12 6 0.00092096619336176
13 6 0.000806925016102413
14 6 0.0008574153114491817
15 6 0.0009042527312643151
0 7 0.0006124284773359213
1 7 0.0005023467559574435
2 7 0.0004904341919748719
3 7 0.000447230343866824
4 7 0.0004344939669498945
5 7 0.00046534652155461097
6 7 0.00028035003041694653
7 7 0.0003085972990744707
8 7 0.00038871995981448206
9 7 0.0004484106402363688
10 7 0.0004190290740326031
11 7 0.00034495370554371417
12 7 0.00032041851559609847
13 7 0.0002903904255863629
14 7 0.000274779943426083
15 7 0.000332766199222186


==> data/R2019010_oh_4.txt <==
x y C
0 0 0.004173180657913479
1 0 0.007217872397869976
2 0 0.013216609931236288
3 0 0.009512156482935675
4 0 0.003177925163352342
5 0 0.0017942602855905837
6 0 0.0023440476015190318
7 0 0.002779430992652653
8 0 0.0028183953270792548
9 0 0.0021468676404099215
10 0 0.0018807603835506576
11 0 0.0019226743457138077
12 0 0.002406742552899862
13 0 0.004787784926132405
14 0 0.004028549777837898
15 0 0.0033367922934648426
0 1 0.022129273903574866
1 1 0.029713808280934888
2 1 0.03675996649359545
3 1 0.02984919012378862
4 1 0.017404713379522065
5 1 0.019236893074847782
6 1 0.002523868513920993
7 1 0.0009193739659423591
8 1 0.0007717590746324052
9 1 0.0008817806407664398
10 1 0.0014186118765245732
11 1 0.0009149068488672969
12 1 0.000557128890218496
13 1 0.002171231524004237
14 1 0.0017958621197110547
15 1 0.004130965876618265
0 2 0.010552388503851073
1 2 0.034966747865553906
2 2 0.06386353558197201
3 2 0.07049607189301561
4 2 0.041864682645829834
5 2 0.02027433167873315
6 2 0.003216276008498996
7 2 0.0014720526125047248
8 2 0.0009235103508049333
9 2 0.0005505363028648498
10 2 0.00046095367643626237
11 2 0.00039225825087933064
12 2 0.00026949989597960586
13 2 0.0006116998589887388
14 2 0.0005873047017203445
15 2 0.0012450407819530984
0 3 0.0030541851292991864
1 3 0.012616078777250662
2 3 0.03149291450329809
3 3 0.058872787574300096
4 3 0.06080067372850587
5 3 0.033053888856142674
6 3 0.006600442209907222
7 3 0.0019081507512726326
8 3 0.0007116988856385396
9 3 0.0004126081357880034
10 3 0.00031904104089730545
11 3 0.00029505982101228037
12 3 0.00017954043247497205
13 3 0.00018639807716967609
14 3 0.0003033482035671302
15 3 0.0011436649314125796
0 4 0.0021102753512268796
1 4 0.007999001730169684
2 4 0.0126177645189371
3 4 0.022199089759819917
4 4 0.04469730984521053
5 4 0.025447572320564122
6 4 0.0047905111883406095
7 4 0.0015320694927053592
8 4 0.0011489179716393804
9 4 0.0006423657925983294
10 4 0.0004505225084554148
11 4 0.00028518757357318965
12 4 0.0003074841993173051
13 4 0.0002070034254490253
14 4 0.0004619232977603311
15 4 0.0012466510571843808
0 5 0.0011769831060535819
1 5 0.004323450913222476
2 5 0.004972522093048705
3 5 0.009404541201159022
4 5 0.0190294312378908
5 5 0.012014329864621321
6 5 0.0031234330461032984
7 5 0.0016154507625578565
8 5 0.0010946365110929516
9 5 0.0005354702219286438
10 5 0.0003695758524338065
11 5 0.0002927006985160462
12 5 0.00038691857551299006
13 5 0.00030944922996801116
14 5 0.00041364226602711845
15 5 0.0008650411145977298
0 6 0.000705536743945521
1 6 0.0012263222646260198
2 6 0.0011069098713374567
3 6 0.001774039682932695
4 6 0.003308241221788043
5 6 0.004268522286284123
6 6 0.0024563549582760093
7 6 0.0014119929912085635
8 6 0.0009024972123126494
9 6 0.0005133785279163452
10 6 0.0003035499505398793
11 6 0.00026749956993927734
12 6 0.00033764803992878366
13 6 0.00039187428363434914
14 6 0.00033484549263611887
15 6 0.0004889831879306639
0 7 0.00023852023152667943
1 7 0.0002656283627952271
2 7 0.00025857479757795563
3 7 0.00026417142543941634
4 7 0.00031623064996272494
5 7 0.0004628872933857755
6 7 0.0006171711448521509
7 7 0.00046551437461709124
8 7 0.0003507101202426725
9 7 0.00024805984098907094
10 7 0.00015704969180593603
11 7 0.00014754264492400604
12 7 0.00013629968837826207
13 7 0.00014445847797297793
14 7 0.0001498793686470805
15 7 0.00016680462976754112


==> data/R2019010_oh_5.txt <==
x y C
0 0 0.002454471290690647
1 0 0.0015169508233342974
2 0 0.0007242906574564293
3 0 0.0004206757473801076
4 0 0.00020538977929458307
5 0 0.00023388862187250447
6 0 0.00022591638246957356
7 0 0.0003043407751741085
8 0 0.0003337451672201331
9 0 0.00035838908995834267
10 0 0.0006100266195916992
11 0 0.0006111522711278991
12 0 0.0008393348493055846
13 0 0.0016552238911059745
14 0 0.0028356782837491855
15 0 0.0032312877919707782
0 1 0.006375527774841131
1 1 0.010257954540139646
2 1 0.003058110090103029
3 1 0.001023977432529931
4 1 0.0006635106248340448
5 1 0.00030039323532762624
6 1 0.0002500434053988849
7 1 0.0003408723296310087
8 1 0.0004929534807396124
9 1 0.000610254370703669
10 1 0.0006478130446057992
11 1 0.0004910549861908986
12 1 0.0004953169259270461
13 1 0.00123071500424284
14 1 0.00435254329205344
15 1 0.0038506051493265056
0 2 0.015675866972855088
1 2 0.03644906206943973
2 2 0.0189296182000612
3 2 0.003984768195577433
4 2 0.002481035624313073
5 2 0.001395097930200052
6 2 0.0006180212312289591
7 2 0.0007070140029899409
8 2 0.0006617532913094398
9 2 0.0003734749161193755
10 2 0.0003591553244358729
11 2 0.0005135958331138699
12 2 0.0006104894650954646
13 2 0.0007027854213087707
14 2 0.0019961369644952106
15 2 0.004277087207765286
0 3 0.008672082718645464
1 3 0.040956120244768406
2 3 0.07793144658742646
3 3 0.04539196071430417
4 3 0.009559930428186307
5 3 0.0027282148560376037
6 3 0.0007810736730700294
7 3 0.0006525571817267808
8 3 0.0008466623709447728
9 3 0.0007535829190615766
10 3 0.0006005788597777361
11 3 0.0005058541389501586
12 3 0.0006438167592245643
13 3 0.0005657985993628239
14 3 0.0005090576234695854
15 3 0.0013167029805551522
0 4 0.0008846855478115328
1 4 0.012213844024995611
2 4 0.03574011689643905
3 4 0.11562620210088839
4 4 0.0665781913687623
5 4 0.004188504186094722
6 4 0.001241134971703428
7 4 0.0010165329532698247
8 4 0.0012360400462213372
9 4 0.001310000279900059
10 4 0.0011387304421690955
11 4 0.001095381646289947
12 4 0.0010237871029293451
13 4 0.000611620809561296
14 4 0.000557286529827127
15 4 0.0004842834170816958
0 5 0.0006645394091724763
1 5 0.005746229089238234
2 5 0.006543419451006344
3 5 0.05801716382827668
4 5 0.16806237571548044
5 5 0.03343978497258132
6 5 0.004151113656300895
7 5 0.002541607464086593
8 5 0.0023103993865528395
9 5 0.001289258481024616
10 5 0.0013262444218245088
11 5 0.0011588784732122158
12 5 0.0010720075889719745
13 5 0.0006024575393182019
14 5 0.0006263250566896762
15 5 0.000651525420358135
0 6 0.000933053471719713
1 6 0.0015762599363453847
2 6 0.0026119395074207324
3 6 0.041043832289969745
4 6 0.14678464999569393
5 6 0.06978702610748415
6 6 0.011576198146778443
7 6 0.003315651145942317
8 6 0.0017549618812306399
9 6 0.0011622754662280663
10 6 0.0010141297858860853
11 6 0.0008430637952678343
12 6 0.0008163991764146555
13 6 0.0006900253580617307
14 6 0.0006803806856468003
15 6 0.0010891685026025364
0 7 0.0025544619389782277
1 7 0.00408182095318527
2 7 0.0076119473465210245
3 7 0.019755448660194946
4 7 0.02846386491957023
5 7 0.03486333399917837
6 7 0.022169865054675702
7 7 0.014534324117052112
8 7 0.008126295248569542
9 7 0.004341465099118671
10 7 0.0033580808737010176
11 7 0.002138517419853143
12 7 0.0025146665424890966
13 7 0.002186406992236974
14 7 0.0015683714862134387
15 7 0.0016391710554257278


==> data/R2019010_oh_6.txt <==
x y C
0 0 7.341027234469891e-05
1 0 8.070597437561897e-05
2 0 9.404939405304645e-05
3 0 9.031200378423737e-05
4 0 0.00010376978115586879
5 0 8.1270417940172e-05
6 0 7.465699635955592e-05
7 0 0.0001321956308190063
8 0 0.00012790572261773615
9 0 0.0001717718341819182
10 0 0.00018488455409446276
11 0 0.00013088133783220376
12 0 0.0001446739094474576
13 0 0.00011777903739726549
14 0 0.0001003881011185907
15 0 0.00010243334392599323
0 1 0.0005676217115082178
1 1 0.000714801070970231
2 1 0.0004380645192325024
3 1 0.00024529453398900033
4 1 0.00016414977047701424
5 1 0.00013590019045156427
6 1 0.00019034234801173244
7 1 0.0003651329576644446
8 1 0.0002969494116629767
9 1 0.0003410107309671527
10 1 0.00027043570651423716
11 1 0.0003778000522805073
12 1 0.0005262243479586352
13 1 0.0005009221618575397
14 1 0.0005679080352815552
15 1 0.0005555516090093525
0 2 0.002982682600102658
1 2 0.0040492032446472785
2 2 0.0017394705397480892
3 2 0.0005815887338104113
4 2 0.00047774333380770986
5 2 0.00038896059896774453
6 2 0.000356201078424967
7 2 0.00047262415298498475
8 2 0.0008976672461128858
9 2 0.0011390310014884114
10 2 0.0007564197013570031
11 2 0.0006647375282127897
12 2 0.001344335196851039
13 2 0.0018827900118389535
14 2 0.002713855203628177
15 2 0.0035440534576466937
0 3 0.016300227313583708
1 3 0.030521365144043466
2 3 0.011504788932153927
3 3 0.0023586736166619836
4 3 0.0008362984539027137
5 3 0.0006281916391992553
6 3 0.00045585341069704304
7 3 0.0006777222680608091
8 3 0.0010580850756468513
9 3 0.001053968239603973
10 3 0.0006898547683562378
11 3 0.0005871660904115239
12 3 0.0008890275815296936
13 3 0.0022055233746674824
14 3 0.0032778854231514404
15 3 0.0051198397677185755
0 4 0.028620513576273737
1 4 0.04056895454896297
2 4 0.05077804019829739
3 4 0.026001199556129048
4 4 0.005073420337913764
5 4 0.0012493700234631803
6 4 0.0006457725959173519
7 4 0.0008753039602027131
8 4 0.0008530335147483922
9 4 0.0008931819062025102
10 4 0.0009084456864795034
11 4 0.0006858340442842085
12 4 0.000672183019055297
13 4 0.0031306913550995124
14 4 0.006629406911438097
15 4 0.00946923761956684
0 5 0.015477139647623712
1 5 0.039402203511708506
2 5 0.061587439534121935
3 5 0.07511818045181146
4 5 0.06970074368233199
5 5 0.01085446903387839
6 5 0.0006446091014468392
7 5 0.0007811067660557508
8 5 0.0006958260622301422
9 5 0.0008264936815715841
10 5 0.0010274110056470406
11 5 0.0010365507775285895
12 5 0.0010331703720037522
13 5 0.0023375735913872303
14 5 0.005652593929882962
15 5 0.008277965732978147
0 6 0.006782485320391294
1 6 0.02049994150810888
2 6 0.05347189704476217
3 6 0.15907500404632322
4 6 0.32244757375929195
5 6 0.07042571454709264
6 6 0.003733934265343144
7 6 0.0014003047091023988
8 6 0.003276482777114384
9 6 0.0025420805910911504
10 6 0.0030067784342570434
11 6 0.004451560078154685
12 6 0.0026940957269994633
13 6 0.002782195665367346
14 6 0.0042760040913897715
15 6 0.005218760599103574
0 7 0.005647124923079562
1 7 0.006527620103452502
2 7 0.021785343134239573
3 7 0.07796176779756663
4 7 0.1924521294777772
5 7 0.155528412806076
6 7 0.07095299967437707
7 7 0.04202557998624905
8 7 0.031376888002047965
9 7 0.027997638168391303
10 7 0.021484011348674545
11 7 0.015748854775822926
12 7 0.01798437543712929
13 7 0.008891417820349365
14 7 0.005792270718702634
15 7 0.005248227003841525


==> data/R2019010_oh_7.txt <==
x y C
0 0 0.0001373091781080325
1 0 0.00012745699105415212
2 0 0.00011201328289188738
3 0 7.075238971960834e-05
4 0 7.189966274563354e-05
5 0 7.626449972137226e-05
6 0 6.482636356449362e-05
7 0 6.765307660700989e-05
8 0 5.802001401522359e-05
9 0 4.3852986088224116e-05
10 0 5.058720545961523e-05
11 0 4.407798547544735e-05
12 0 4.926011517036621e-05
13 0 7.097821336923142e-05
14 0 0.0001016847338681862
15 0 0.00012014172939238842
0 1 0.0006398510545055835
1 1 0.0006045608195671688
2 1 0.0006308039048066335
3 1 0.00048620460230978626
4 1 0.0004476554588941797
5 1 0.00035497086944498923
6 1 0.0002770506456776687
7 1 0.0003004114422417333
8 1 0.00030647044518866256
9 1 0.0002251174516085924
10 1 0.00019253651449831379
11 1 0.00016635115753401876
12 1 0.00020738620310164027
13 1 0.00025331863081118946
14 1 0.0003623927821316269
15 1 0.0005617687515556475
0 2 0.0025262036968750796
1 2 0.0018384010020206362
2 2 0.0016233722092015915
3 2 0.0010462971907093644
4 2 0.0010331843675914182
5 2 0.001266502107319602
6 2 0.0005896036918497166
7 2 0.0003850518400468547
8 2 0.00038946999400431834
9 2 0.0003437527748723604
10 2 0.0003210982858935335
11 2 0.00028173068221756483
12 2 0.0003812582390386181
13 2 0.0004390553401501203
14 2 0.0004990920592669642
15 2 0.0008775722622383009
0 3 0.006454595233803306
1 3 0.012760981784833583
2 3 0.003041433735849851
3 3 0.0018613239050109583
4 3 0.0013965380758717174
5 3 0.001076420211005882
6 3 0.0008137492486288677
7 3 0.0006017702990878495
8 3 0.0004346588677792824
9 3 0.0006198179075502432
10 3 0.0005187638890272875
11 3 0.00023592852452738566
12 3 0.0004060410813210392
13 3 0.000945617699149815
14 3 0.0016074388506470102
15 3 0.0010547474747088427
0 4 0.022007401100762915
1 4 0.016481567586641266
2 4 0.019451161733323133
3 4 0.008605022355796956
4 4 0.002373705410945654
5 4 0.002207978159093739
6 4 0.0014126004033682457
7 4 0.0011434223317908034
8 4 0.001168837768957657
9 4 0.0009391419298397837
10 4 0.0005564561186615886
11 4 0.0006305805214950759
12 4 0.0010134758183199038
13 4 0.002808744772500381
14 4 0.004001705378972096
15 4 0.014250853395484932
0 5 0.03317957130925016
1 5 0.03370450840931991
2 5 0.02351176777758522
3 5 0.02781999331676922
4 5 0.025691854499157896
5 5 0.0032893729275798216
6 5 0.0016981335075386048
7 5 0.0015708746040850909
8 5 0.0019870050416637666
9 5 0.001559316989515879
10 5 0.0017590287717955226
11 5 0.00105647486975441
12 5 0.0023027336456283663
13 5 0.004844982225420842
14 5 0.009652576987156278
15 5 0.020806979960952793
0 6 0.030061338262345562
1 6 0.053954501003406055
2 6 0.07968866899295327
3 6 0.12799990668925246
4 6 0.23857442894005645
5 6 0.045229882800154816
6 6 0.0027972834147724428
7 6 0.002827920895460336
8 6 0.004214060938863651
9 6 0.006697692972423755
10 6 0.02433311076050694
11 6 0.013630663043029904
12 6 0.005654312731195905
13 6 0.014920612793228769
14 6 0.01860354954019887
15 6 0.021417012761079376
0 7 0.020992554467636076
1 7 0.058493481039088406
2 7 0.12317398895822437
3 7 0.28548373539182575
4 7 0.3212633013449787
5 7 0.2156189580422066
6 7 0.09846407498605594
7 7 0.06337212091408731
8 7 0.06554723295138547
9 7 0.08053675536357834
10 7 0.0788861029473328
11 7 0.059111161402991316
12 7 0.04821402779659428
13 7 0.025865810799658846
14 7 0.02232383272329698
15 7 0.017142657861992667


==> data/R2019010_oh_8.txt <==
x y C
0 0 0.00011543025990881644
1 0 0.00017681538883531112
2 0 0.00021439525176305437
3 0 0.00013309428251339088
4 0 0.0001377682048550222
5 0 0.00017319134906134426
6 0 0.0001852087646481946
7 0 0.00019504675497580511
8 0 0.00012186162590544694
9 0 0.00011546728148357742
10 0 7.750879147383477e-05
11 0 7.19826636135452e-05
12 0 5.658508862153026e-05
13 0 5.7605667340738125e-05
14 0 8.47028787591288e-05
15 0 0.00010064419136845939
0 1 0.00034489619647280084
1 1 0.0004591002451987613
2 1 0.00025313062620883935
3 1 0.00023162122917630141
4 1 0.0002468586249076035
5 1 0.00034789505947287674
6 1 0.0008450430455537734
7 1 0.001052399897702363
8 1 0.0008040857283405173
9 1 0.0004727486200070933
10 1 0.00024145746349527855
11 1 8.391227673934873e-05
12 1 7.025387459418643e-05
13 1 0.00011215753349826002
14 1 0.0001512977696487861
15 1 0.00017426996945870551
0 2 0.0009834934073389917
1 2 0.0012686547564677141
2 2 0.0012318945901416292
3 2 0.0006487931821220032
4 2 0.0002716209249111144
5 2 0.0008163149726065067
6 2 0.0025111665843122405
7 2 0.002598387584368153
8 2 0.002171539141208956
9 2 0.0011916046798546888
10 2 0.000538684684548712
11 2 0.0002111693057271068
12 2 0.00014211410490528478
13 2 0.000383888804901052
14 2 0.0008305083728297014
15 2 0.0009266990414482463
0 3 0.005991958592759508
1 3 0.0026178373717339705
2 3 0.0014721220806977052
3 3 0.0008969970828721852
4 3 0.0007756272842806574
5 3 0.0021771439530411936
6 3 0.0029539142229354338
7 3 0.0041708344093758015
8 3 0.002642487093835651
9 3 0.001349097975989055
10 3 0.0007004534833936143
11 3 0.0005798538461844814
12 3 0.0004809282167093788
13 3 0.0008564796462138643
14 3 0.0011180014957868243
15 3 0.00516892817317052
0 4 0.014155770931490716
1 4 0.013143154271925894
2 4 0.008386103991542743
3 4 0.004256589075085992
4 4 0.002015456588844299
5 4 0.0025928452318780887
6 4 0.0031790232451335233
7 4 0.00283317843079182
8 4 0.001712789266329801
9 4 0.0009238616289889634
10 4 0.000735707611609449
11 4 0.000829515007631136
12 4 0.0010945171988804383
13 4 0.0019473191059158378
14 4 0.004923934361436913
15 4 0.011959962945169388
0 5 0.021875801202308733
1 5 0.019129453450291562
2 5 0.0154919520016468
3 5 0.020543161712379715
4 5 0.025487042043872064
5 5 0.004198754110511026
6 5 0.004488632236355976
7 5 0.0025866292315475875
8 5 0.00338245837534538
9 5 0.001598288050819519
10 5 0.0007647757914830252
11 5 0.0009002362670145956
12 5 0.0033547276094603637
13 5 0.00775573270623766
14 5 0.010201964200805984
15 5 0.023930860648163493
0 6 0.030521726962568187
1 6 0.04174948978681389
2 6 0.04487518683766019
3 6 0.10489443593374409
4 6 0.2352436430872973
5 6 0.06660232917851809
6 6 0.003370435510270628
7 6 0.0026131997594711943
8 6 0.006004658427683558
9 6 0.008463916651572225
10 6 0.017567133817922225
11 6 0.0061483969609042975
12 6 0.008626289989248881
13 6 0.017546283015799666
14 6 0.01785543057897783
15 6 0.02581406237145577
0 7 0.09140307629488563
1 7 0.18135407059865816
2 7 0.25678306052773214
3 7 0.3128175008282891
4 7 0.347591181097852
5 7 0.23466261535640764
6 7 0.12374655114108167
7 7 0.08021247361763896
8 7 0.0879265922187946
9 7 0.08865238504041378
10 7 0.09853441861943202
11 7 0.0834733147398544
12 7 0.08450859990159111
13 7 0.05434514684755815
14 7 0.03788145029553358
15 7 0.04566138077937826


==> data/R2019010_stats.txt <==
bottleneck: p01=-0.1741 p99=0.2288
global patient oh p01=0.0000 p99=0.1868
global patient vf(xz) p01=0.0000 p99=6.6895


==> data/R2019010_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.00 -0.00 0.00 
61 49 0.00 -0.00 0.00 
61 52 0.00 -0.00 0.00 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.00 -0.00 0.00 
64 52 0.00 -0.00 0.00 
64 55 0.00 -0.00 0.00 
64 58 0.00 -0.00 0.00 
64 61 0.00 -0.00 0.00 
64 64 0.00 -0.00 0.00 
64 67 0.00 -0.00 0.00 
64 70 0.00 -0.00 0.00 
64 73 0.00 -0.00 0.00 
64 76 0.00 -0.00 0.00 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.00 -0.00 0.00 
67 49 0.00 -0.00 0.00 
67 52 0.00 -0.00 0.00 
67 55 0.00 -0.00 0.00 
67 58 0.00 -0.00 0.00 
67 61 0.00 -0.00 0.00 
67 64 0.00 -0.00 0.00 
67 67 0.00 -0.00 0.00 
67 70 0.00 -0.00 0.00 
67 73 0.00 -0.00 0.00 
67 76 0.00 -0.00 0.00 
67 79 0.00 -0.00 0.00 
67 82 0.00 -0.00 0.00 
67 85 0.00 -0.00 0.00 
67 88 0.00 -0.00 0.00 
67 91 0.00 -0.00 0.00 
67 94 0.00 -0.00 0.00 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.00 -0.00 0.00 
70 49 0.00 -0.00 0.00 
70 52 0.00 -0.00 0.00 
70 55 0.00 -0.00 0.00 
70 58 0.00 -0.00 0.00 
70 61 0.00 -0.00 0.00 
70 64 0.00 -0.00 0.00 
70 67 0.00 -0.00 0.00 
70 70 0.00 -0.00 0.00 
70 73 0.00 -0.00 0.00 
70 76 0.00 -0.00 0.00 
70 79 0.01 -0.02 0.02 
70 82 -0.01 -0.07 0.07 
70 85 0.00 -0.02 0.02 
70 88 0.00 -0.00 0.00 
70 91 0.00 -0.00 0.00 
70 94 0.00 -0.00 0.00 
70 97 0.00 -0.00 0.00 
70 100 0.00 -0.00 0.00 
70 103 0.00 -0.00 0.00 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.00 -0.00 0.00 
73 52 0.00 -0.00 0.00 
73 55 0.00 -0.00 0.00 
73 58 0.00 -0.00 0.00 
73 61 0.00 -0.00 0.00 
73 64 0.00 -0.00 0.00 
73 67 0.00 -0.00 0.00 
73 70 0.00 -0.00 0.00 
73 73 0.00 -0.00 0.00 
73 76 0.48 -0.27 0.55 
73 79 0.37 -0.23 0.44 
73 82 0.10 -0.24 0.26 
73 85 -0.00 -0.30 0.30 
73 88 0.01 -0.09 0.09 
73 91 0.00 -0.00 0.00 
73 94 0.00 -0.00 0.00 
73 97 0.00 -0.00 0.00 
73 100 0.00 -0.00 0.00 
73 103 0.00 -0.00 0.00 
73 106 0.00 -0.00 0.00 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.00 -0.00 0.00 
76 52 0.00 -0.00 0.00 
76 55 0.00 -0.00 0.00 
76 58 0.00 -0.00 0.00 
76 61 0.00 -0.00 0.00 
76 64 0.00 -0.00 0.00 
76 67 0.00 -0.00 0.00 
76 70 0.00 -0.00 0.00 
76 73 0.00 -0.00 0.00 
76 76 0.22 -0.17 0.28 
76 79 0.39 -0.29 0.49 
76 82 0.28 -0.21 0.35 
76 85 0.15 -0.33 0.37 
76 88 0.15 -0.27 0.31 
76 91 0.00 -0.00 0.00 
76 94 0.00 -0.00 0.00 
76 97 0.00 -0.00 0.00 
76 100 0.00 -0.00 0.00 
76 103 0.00 -0.00 0.00 
76 106 0.00 -0.00 0.00 
76 109 0.00 -0.00 0.00 
76 112 0.00 -0.00 0.00 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.00 -0.00 0.00 
79 52 0.00 -0.00 0.00 
79 55 0.00 -0.00 0.00 
79 58 0.00 -0.00 0.00 
79 61 0.00 -0.00 0.00 
79 64 0.00 -0.00 0.00 
79 67 0.00 -0.00 0.00 
79 70 0.00 -0.00 0.00 
79 73 0.00 -0.00 0.00 
79 76 0.02 -0.03 0.04 
79 79 0.17 -0.38 0.42 
79 82 0.29 -0.57 0.64 
79 85 0.33 -0.61 0.69 
79 88 0.16 -0.28 0.32 
79 91 0.00 -0.00 0.00 
79 94 0.00 -0.00 0.00 
79 97 0.00 -0.00 0.00 
79 100 0.00 -0.00 0.00 
79 103 0.29 0.13 0.32 
79 106 0.48 0.16 0.50 
79 109 0.15 0.03 0.16 
79 112 0.00 -0.00 0.00 
79 115 0.00 -0.00 0.00 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.00 -0.00 0.00 
82 52 0.00 -0.00 0.00 
82 55 0.00 -0.00 0.00 
82 58 0.00 -0.00 0.00 
82 61 0.00 -0.00 0.00 
82 64 0.00 -0.00 0.00 
82 67 0.00 -0.00 0.00 
82 70 0.00 -0.00 0.00 
82 73 0.00 -0.00 0.00 
82 76 0.00 -0.00 0.00 
82 79 0.08 -0.29 0.30 
82 82 0.27 -0.73 0.78 
82 85 0.38 -0.85 0.93 
82 88 0.04 -0.09 0.10 
82 91 0.00 -0.00 0.00 
82 94 0.00 -0.00 0.00 
82 97 0.23 -0.07 0.24 
82 100 0.56 -0.04 0.57 
82 103 0.79 0.36 0.87 
82 106 0.90 0.54 1.05 
82 109 0.87 0.45 0.98 
82 112 0.13 0.05 0.14 
82 115 0.00 -0.00 0.00 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 0.00 -0.00 0.00 
85 52 0.00 -0.00 0.00 
85 55 0.00 -0.00 0.00 
85 58 0.00 -0.00 0.00 
85 61 0.00 -0.00 0.00 
85 64 0.00 -0.00 0.00 
85 67 0.00 -0.00 0.00 
85 70 0.00 -0.00 0.00 
85 73 0.00 -0.00 0.00 
85 76 0.00 -0.00 0.00 
85 79 0.00 -0.00 0.00 
85 82 0.16 -0.36 0.40 
85 85 0.08 -0.21 0.22 
85 88 0.00 -0.00 0.00 
85 91 0.00 -0.00 0.00 
85 94 0.00 -0.00 0.00 
85 97 0.14 -0.03 0.14 
85 100 0.67 0.01 0.67 
85 103 0.91 0.37 0.98 
85 106 1.00 0.56 1.15 
85 109 1.13 0.69 1.32 
85 112 1.16 0.33 1.21 
85 115 0.23 0.05 0.24 
85 118 0.00 -0.00 0.00 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 0.00 -0.00 0.00 
88 52 0.00 -0.00 0.00 
88 55 0.00 -0.00 0.00 
88 58 0.00 -0.00 0.00 
88 61 0.00 -0.00 0.00 
88 64 0.00 -0.00 0.00 
88 67 0.00 -0.00 0.00 
88 70 0.00 -0.00 0.00 
88 73 0.00 -0.00 0.00 
88 76 0.00 -0.00 0.00 
88 79 0.00 -0.00 0.00 
88 82 0.00 -0.00 0.00 
88 85 0.00 -0.00 0.00 
88 88 0.00 -0.00 0.00 
88 91 0.00 -0.00 0.00 
88 94 0.00 -0.00 0.00 
88 97 0.00 -0.00 0.00 
88 100 0.39 -0.00 0.39 
88 103 0.58 0.17 0.60 
88 106 0.52 0.23 0.57 
88 109 0.73 0.46 0.86 
88 112 0.69 0.18 0.71 
88 115 0.00 -0.00 0.00 
88 118 0.00 -0.00 0.00 
88 121 0.00 -0.00 0.00 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.00 -0.00 0.00 
91 49 0.00 -0.00 0.00 
91 52 0.00 -0.00 0.00 
91 55 0.00 -0.00 0.00 
91 58 0.00 -0.00 0.00 
91 61 0.00 -0.00 0.00 
91 64 0.00 -0.00 0.00 
91 67 0.00 -0.00 0.00 
91 70 0.00 -0.00 0.00 
91 73 0.00 -0.00 0.00 
91 76 0.00 -0.00 0.00 
91 79 0.00 -0.00 0.00 
91 82 0.00 -0.00 0.00 
91 85 0.00 -0.00 0.00 
91 88 0.00 -0.00 0.00 
91 91 0.00 -0.00 0.00 
91 94 0.00 -0.00 0.00 
91 97 0.00 -0.00 0.00 
91 100 0.00 -0.00 0.00 
91 103 0.06 -0.01 0.06 
91 106 0.18 -0.02 0.18 
91 109 0.40 0.18 0.44 
91 112 0.29 0.09 0.31 
91 115 0.00 -0.00 0.00 
91 118 0.00 -0.00 0.00 
91 121 0.00 -0.00 0.00 
91 124 0.00 -0.00 0.00 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.00 -0.00 0.00 
94 49 0.00 -0.00 0.00 
94 52 0.00 -0.00 0.00 
94 55 0.00 -0.00 0.00 
94 58 0.00 -0.00 0.00 
94 61 0.00 -0.00 0.00 
94 64 0.00 -0.00 0.00 
94 67 0.00 -0.00 0.00 
94 70 0.00 -0.00 0.00 
94 73 0.00 -0.00 0.00 
94 76 0.00 -0.00 0.00 
94 79 0.00 -0.00 0.00 
94 82 0.00 -0.00 0.00 
94 85 0.00 -0.00 0.00 
94 88 0.00 -0.00 0.00 
94 91 0.00 -0.00 0.00 
94 94 0.00 -0.00 0.00 
94 97 0.00 -0.00 0.00 
94 100 0.00 -0.00 0.00 
94 103 0.00 -0.00 0.00 
94 106 0.00 -0.00 0.00 
94 109 0.00 -0.00 0.00 
94 112 0.00 -0.00 0.00 
94 115 0.00 -0.00 0.00 
94 118 0.00 -0.00 0.00 
94 121 0.00 -0.00 0.00 
94 124 0.00 -0.00 0.00 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 0.00 -0.00 0.00 
97 49 0.00 -0.00 0.00 
97 52 0.00 -0.00 0.00 
97 55 0.00 -0.00 0.00 
97 58 0.00 -0.00 0.00 
97 61 0.00 -0.00 0.00 
97 64 0.00 -0.00 0.00 
97 67 0.00 -0.00 0.00 
97 70 0.00 -0.00 0.00 
97 73 0.00 -0.00 0.00 
97 76 0.00 -0.00 0.00 
97 79 0.00 -0.00 0.00 
97 82 0.00 -0.00 0.00 
97 85 0.00 -0.00 0.00 
97 88 0.00 -0.00 0.00 
97 91 0.00 -0.00 0.00 
97 94 0.00 -0.00 0.00 
97 97 0.00 -0.00 0.00 
97 100 0.00 -0.00 0.00 
97 103 0.00 -0.00 0.00 
97 106 0.00 -0.00 0.00 
97 109 0.00 -0.00 0.00 
97 112 0.00 -0.00 0.00 
97 115 0.00 -0.00 0.00 
97 118 0.00 -0.00 0.00 
97 121 0.00 -0.00 0.00 
97 124 0.00 -0.00 0.00 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.00 -0.00 0.00 
100 46 0.00 -0.00 0.00 
100 49 0.00 -0.00 0.00 
100 52 0.00 -0.00 0.00 
100 55 0.00 -0.00 0.00 
100 58 0.00 -0.00 0.00 
100 61 0.00 -0.00 0.00 
100 64 0.00 -0.00 0.00 
100 67 0.00 -0.00 0.00 
100 70 0.00 -0.00 0.00 
100 73 0.00 -0.00 0.00 
100 76 0.00 -0.00 0.00 
100 79 0.00 -0.00 0.00 
100 82 0.00 -0.00 0.00 
100 85 0.00 -0.00 0.00 
100 88 0.00 -0.00 0.00 
100 91 0.00 -0.00 0.00 
100 94 0.00 -0.00 0.00 
100 97 0.00 -0.00 0.00 
100 100 0.00 -0.00 0.00 
100 103 0.00 -0.00 0.00 
100 106 0.00 -0.00 0.00 
100 109 0.00 -0.00 0.00 
100 112 0.00 -0.00 0.00 
100 115 0.00 -0.00 0.00 
100 118 0.00 -0.00 0.00 
100 121 0.00 -0.00 0.00 
100 124 0.00 -0.00 0.00 
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.00 -0.00 0.00 
103 46 0.00 -0.00 0.00 
103 49 0.00 -0.00 0.00 
103 52 0.00 -0.00 0.00 
103 55 0.00 -0.00 0.00 
103 58 0.00 -0.00 0.00 
103 61 0.00 -0.00 0.00 
103 64 0.00 -0.00 0.00 
103 67 0.00 -0.00 0.00 
103 70 0.00 -0.00 0.00 
103 73 0.00 -0.00 0.00 
103 76 0.00 -0.00 0.00 
103 79 0.00 -0.00 0.00 
103 82 0.00 -0.00 0.00 
103 85 0.00 -0.00 0.00 
103 88 0.00 -0.00 0.00 
103 91 0.00 -0.00 0.00 
103 94 0.00 -0.00 0.00 
103 97 0.00 -0.00 0.00 
103 100 0.00 -0.00 0.00 
103 103 0.00 -0.00 0.00 
103 106 0.00 -0.00 0.00 
103 109 0.00 -0.00 0.00 
103 112 0.00 -0.00 0.00 
103 115 0.00 -0.00 0.00 
103 118 0.00 -0.00 0.00 
103 121 0.00 -0.00 0.00 
103 124 0.00 -0.00 0.00 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 0.00 -0.00 0.00 
106 49 0.00 -0.00 0.00 
106 52 0.00 -0.00 0.00 
106 55 0.00 -0.00 0.00 
106 58 0.00 -0.00 0.00 
106 61 0.00 -0.00 0.00 
106 64 0.00 -0.00 0.00 
106 67 0.00 -0.00 0.00 
106 70 0.00 -0.00 0.00 
106 73 0.00 -0.00 0.00 
106 76 0.00 -0.00 0.00 
106 79 0.00 -0.00 0.00 
106 82 0.00 -0.00 0.00 
106 85 0.00 -0.00 0.00 
106 88 0.00 -0.00 0.00 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 0.00 -0.00 0.00 
106 100 0.00 -0.00 0.00 
106 103 0.00 -0.00 0.00 
106 106 0.00 -0.00 0.00 
106 109 0.00 -0.00 0.00 
106 112 0.00 -0.00 0.00 
106 115 0.00 -0.00 0.00 
106 118 0.00 -0.00 0.00 
106 121 0.00 -0.00 0.00 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 0.00 -0.00 0.00 
109 58 0.00 -0.00 0.00 
109 61 0.00 -0.00 0.00 
109 64 0.00 -0.00 0.00 
109 67 0.00 -0.00 0.00 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.00 -0.00 0.00 
109 79 0.00 -0.00 0.00 
109 82 0.00 -0.00 0.00 
109 85 0.00 -0.00 0.00 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 0.00 -0.00 0.00 
109 100 0.00 -0.00 0.00 
109 103 0.00 -0.00 0.00 
109 106 0.00 -0.00 0.00 
109 109 0.00 -0.00 0.00 
109 112 0.00 -0.00 0.00 
109 115 0.00 -0.00 0.00 
109 118 0.00 -0.00 0.00 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 0.00 -0.00 0.00 
112 100 0.00 -0.00 0.00 
112 103 0.00 -0.00 0.00 
112 106 0.00 -0.00 0.00 
112 109 0.00 -0.00 0.00 
112 112 0.00 -0.00 0.00 
112 115 0.00 -0.00 0.00 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.00 -0.00 0.00 
115 106 0.00 -0.00 0.00 
115 109 0.00 -0.00 0.00 
115 112 0.00 -0.00 0.00 
115 115 0.00 -0.00 0.00 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 0.00 -0.00 0.00 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.42 -0.36 0.56 
133 127 0.22 -0.19 0.29 
133 130 -0.27 -0.46 0.54 
133 133 -0.38 -0.41 0.56 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.35 -1.34 1.39 
136 46 0.75 -3.24 3.32 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.10 -0.44 0.45 
136 88 0.17 -0.61 0.63 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.11 -1.06 1.06 
136 109 0.31 -1.75 1.78 
136 112 0.25 -0.96 0.99 
136 115 0.14 -0.39 0.41 
136 118 0.13 -0.28 0.31 
136 121 0.30 -0.46 0.55 
136 124 0.51 -0.58 0.77 
136 127 0.34 -0.54 0.64 
136 130 -0.43 -0.91 1.00 
136 133 -1.24 -1.41 1.88 
136 136 -0.38 -0.39 0.54 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.20 -1.51 1.52 
139 46 0.67 -4.67 4.72 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.21 -0.98 1.00 
139 85 0.43 -2.04 2.09 
139 88 0.30 -1.25 1.28 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.03 -0.41 0.41 
139 109 0.08 -1.78 1.78 
139 112 -0.03 -1.44 1.44 
139 115 -0.03 -1.02 1.02 
139 118 -0.01 -0.70 0.70 
139 121 0.12 -0.55 0.57 
139 124 0.15 -0.51 0.53 
139 127 -0.06 -0.28 0.28 
139 130 -0.45 -0.65 0.79 
139 133 -0.94 -0.85 1.27 
139 136 -0.75 -0.57 0.94 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.03 -1.13 1.13 
142 46 0.32 -5.38 5.39 
142 49 0.23 -2.46 2.47 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.08 -0.28 0.29 
142 79 0.34 -1.33 1.38 
142 82 0.46 -2.29 2.34 
142 85 0.34 -2.12 2.15 
142 88 0.28 -1.55 1.57 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 0.13 -1.75 1.75 
142 112 0.17 -1.55 1.55 
142 115 0.09 -1.02 1.02 
142 118 -0.09 -0.71 0.72 
142 121 -0.07 -0.71 0.72 
142 124 -0.08 -0.58 0.59 
142 127 -0.24 -0.46 0.52 
142 130 -0.60 -0.59 0.84 
142 133 -1.03 -0.44 1.11 
142 136 -0.84 -0.15 0.85 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.14 -3.52 3.52 
145 49 0.39 -4.91 4.93 
145 52 0.08 -0.69 0.70 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.27 -0.98 1.01 
145 79 0.62 -2.41 2.49 
145 82 0.51 -2.39 2.45 
145 85 0.38 -2.27 2.30 
145 88 0.35 -2.13 2.16 
145 91 0.19 -1.09 1.11 
145 94 0.04 -0.20 0.20 
145 97 0.00 -0.00 0.00 
145 100 0.05 -0.40 0.40 
145 103 0.16 -1.23 1.24 
145 106 0.03 -0.68 0.68 
145 109 -0.12 -1.67 1.67 
145 112 -0.20 -1.54 1.55 
145 115 -0.12 -0.98 0.99 
145 118 -0.14 -0.78 0.79 
145 121 -0.26 -0.84 0.88 
145 124 -0.29 -0.61 0.68 
145 127 -0.32 -0.49 0.58 
145 130 -0.70 -0.70 0.99 
145 133 -1.14 -0.58 1.28 
145 136 -0.77 0.05 0.77 
145 139 -0.12 0.11 0.16 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.11 -1.63 1.63 
148 49 0.67 -7.11 7.15 
148 52 0.59 -5.12 5.15 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.10 -0.60 0.61 
148 76 0.64 -2.45 2.53 
148 79 0.61 -2.73 2.80 
148 82 0.54 -2.79 2.84 
148 85 0.45 -2.59 2.63 
148 88 0.29 -2.36 2.37 
148 91 0.24 -1.98 2.00 
148 94 0.23 -1.77 1.78 
148 97 0.24 -1.81 1.83 
148 100 0.20 -1.79 1.80 
148 103 0.17 -1.53 1.54 
148 106 0.03 -1.46 1.46 
148 109 -0.16 -1.41 1.42 
148 112 -0.30 -1.22 1.26 
148 115 -0.36 -0.99 1.05 
148 118 -0.27 -0.99 1.03 
148 121 -0.38 -0.87 0.95 
148 124 -0.56 -0.54 0.78 
148 127 -0.42 -0.46 0.63 
148 130 -0.79 -0.76 1.10 
148 133 -1.14 -0.70 1.34 
148 136 -0.69 0.06 0.70 
148 139 -0.23 0.34 0.41 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.57 -5.11 5.15 
151 52 0.82 -7.07 7.12 
151 55 0.50 -3.66 3.70 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.18 -2.12 2.12 
151 76 0.49 -3.12 3.16 
151 79 0.50 -3.12 3.16 
151 82 0.54 -3.16 3.20 
151 85 0.53 -2.98 3.03 
151 88 0.41 -2.67 2.70 
151 91 0.17 -2.02 2.03 
151 94 0.07 -1.81 1.81 
151 97 0.04 -1.85 1.85 
151 100 0.05 -1.68 1.68 
151 103 0.11 -1.47 1.48 
151 106 -0.02 -1.40 1.40 
151 109 -0.04 -1.23 1.23 
151 112 -0.04 -0.87 0.87 
151 115 -0.13 -0.72 0.73 
151 118 -0.36 -0.84 0.91 
151 121 -0.49 -0.85 0.99 
151 124 -0.58 -0.54 0.79 
151 127 -0.47 -0.29 0.55 
151 130 -0.78 -0.34 0.85 
151 133 -1.09 -0.38 1.15 
151 136 -0.88 0.27 0.92 
151 139 -0.40 0.38 0.55 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.28 -2.63 2.65 
154 52 0.88 -7.48 7.53 
154 55 1.05 -6.86 6.94 
154 58 0.26 -1.45 1.47 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 0.00 -0.00 0.00 
154 70 -0.02 -1.02 1.02 
154 73 0.06 -3.22 3.22 
154 76 0.35 -3.40 3.41 
154 79 0.50 -3.41 3.45 
154 82 0.57 -3.48 3.53 
154 85 0.58 -3.17 3.22 
154 88 0.52 -2.58 2.63 
154 91 0.12 -2.01 2.01 
154 94 0.02 -1.84 1.84 
154 97 -0.04 -1.73 1.73 
154 100 -0.01 -1.56 1.56 
154 103 -0.02 -1.33 1.33 
154 106 -0.28 -1.19 1.22 
154 109 -0.36 -1.05 1.11 
154 112 -0.19 -0.90 0.92 
154 115 -0.27 -0.58 0.64 
154 118 -0.57 -0.51 0.76 
154 121 -0.89 -0.65 1.11 
154 124 -1.05 -0.64 1.23 
154 127 -1.04 -0.20 1.06 
154 130 -1.06 -0.14 1.07 
154 133 -1.17 -0.19 1.19 
154 136 -0.97 0.30 1.01 
154 139 -0.24 0.15 0.28 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.79 -6.02 6.07 
157 55 1.24 -7.16 7.27 
157 58 1.20 -5.83 5.96 
157 61 0.23 -1.46 1.48 
157 64 0.00 -0.56 0.56 
157 67 -0.11 -2.77 2.77 
157 70 -0.25 -3.49 3.50 
157 73 -0.12 -3.57 3.57 
157 76 0.25 -3.70 3.70 
157 79 0.51 -3.79 3.82 
157 82 0.36 -3.71 3.73 
157 85 0.32 -3.38 3.40 
157 88 0.30 -2.49 2.50 
157 91 0.07 -2.08 2.08 
157 94 0.07 -1.96 1.96 
157 97 -0.06 -1.56 1.56 
157 100 -0.14 -1.36 1.37 
157 103 -0.29 -1.14 1.18 
157 106 -0.66 -1.17 1.34 
157 109 -0.63 -1.19 1.35 
157 112 -0.42 -1.10 1.18 
157 115 -0.33 -0.49 0.59 
157 118 -0.53 -0.30 0.61 
157 121 -0.71 -0.31 0.78 
157 124 -1.03 -0.57 1.18 
157 127 -1.05 -0.30 1.09 
157 130 -0.96 -0.27 0.99 
157 133 -1.10 -0.09 1.10 
157 136 -1.04 0.29 1.08 
157 139 -0.28 0.15 0.32 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.55 -4.40 4.43 
160 55 1.39 -7.44 7.56 
160 58 1.36 -6.80 6.93 
160 61 0.90 -6.66 6.72 
160 64 0.11 -5.34 5.34 
160 67 -0.39 -4.28 4.30 
160 70 -0.36 -4.07 4.08 
160 73 -0.16 -4.09 4.09 
160 76 0.23 -4.14 4.15 
160 79 0.36 -4.04 4.06 
160 82 0.46 -3.79 3.82 
160 85 0.29 -3.65 3.67 
160 88 0.01 -2.60 2.60 
160 91 -0.02 -2.00 2.00 
160 94 -0.18 -2.05 2.05 
160 97 -0.29 -1.58 1.61 
160 100 -0.28 -1.56 1.58 
160 103 -0.36 -1.25 1.30 
160 106 -0.56 -1.36 1.47 
160 109 -0.40 -1.31 1.37 
160 112 -0.56 -1.12 1.25 
160 115 -0.53 -0.37 0.64 
160 118 -0.61 -0.19 0.64 
160 121 -0.66 -0.36 0.75 
160 124 -0.93 -0.52 1.06 
160 127 -1.18 -0.26 1.21 
160 130 -1.19 -0.14 1.20 
160 133 -1.27 0.06 1.27 
160 136 -1.03 0.31 1.08 
160 139 -0.19 0.10 0.21 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.00 -0.00 0.00 
163 46 0.00 -0.00 0.00 
163 49 0.00 -0.00 0.00 
163 52 0.35 -2.75 2.77 
163 55 1.19 -7.80 7.89 
163 58 0.82 -6.96 7.01 
163 61 0.07 -6.53 6.53 
163 64 -0.20 -5.24 5.24 
163 67 -0.08 -4.78 4.78 
163 70 -0.24 -4.85 4.86 
163 73 -0.24 -4.71 4.72 
163 76 0.12 -4.50 4.50 
163 79 0.27 -4.31 4.32 
163 82 0.29 -4.20 4.21 
163 85 0.26 -3.89 3.90 
163 88 -0.02 -2.66 2.66 
163 91 -0.05 -1.96 1.96 
163 94 0.03 -2.09 2.09 
163 97 -0.16 -1.54 1.55 
163 100 -0.43 -1.54 1.60 
163 103 -0.40 -1.18 1.24 
163 106 -0.41 -1.28 1.35 
163 109 -0.51 -1.26 1.36 
163 112 -0.88 -0.99 1.32 
163 115 -1.00 -0.49 1.11 
163 118 -0.92 -0.20 0.94 
163 121 -1.13 -0.31 1.17 
163 124 -1.36 -0.33 1.40 
163 127 -1.44 -0.27 1.47 
163 130 -1.37 0.09 1.38 
163 133 -1.30 0.15 1.31 
163 136 -0.62 0.14 0.63 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 0.00 -0.00 0.00 
166 46 0.00 -0.00 0.00 
166 49 0.00 -0.00 0.00 
166 52 0.23 -1.86 1.87 
166 55 0.61 -7.72 7.74 
166 58 0.18 -6.82 6.82 
166 61 -0.14 -6.52 6.52 
166 64 0.07 -6.10 6.10 
166 67 0.48 -5.58 5.60 
166 70 0.15 -5.15 5.15 
166 73 -0.27 -5.00 5.01 
166 76 -0.04 -4.89 4.89 
166 79 0.37 -4.55 4.56 
166 82 0.41 -4.38 4.40 
166 85 0.09 -4.03 4.03 
166 88 -0.16 -2.69 2.69 
166 91 -0.09 -2.16 2.16 
166 94 -0.10 -2.08 2.08 
166 97 -0.22 -1.59 1.61 
166 100 -0.39 -1.56 1.61 
166 103 -0.41 -1.27 1.34 
166 106 -0.42 -1.21 1.28 
166 109 -0.61 -1.19 1.33 
166 112 -0.86 -0.92 1.26 
166 115 -1.07 -0.65 1.26 
166 118 -1.24 -0.39 1.30 
166 121 -1.46 -0.33 1.50 
166 124 -1.57 -0.42 1.62 
166 127 -1.45 -0.18 1.46 
166 130 -1.41 0.33 1.45 
166 133 -1.24 0.43 1.31 
166 136 -0.24 0.07 0.25 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 0.00 -0.00 0.00 
169 46 0.00 -0.00 0.00 
169 49 0.00 -0.00 0.00 
169 52 0.00 -0.00 0.00 
169 55 0.45 -6.69 6.71 
169 58 0.32 -6.89 6.89 
169 61 0.36 -6.67 6.68 
169 64 0.47 -6.40 6.41 
169 67 0.63 -6.19 6.22 
169 70 0.23 -5.49 5.49 
169 73 -0.24 -5.20 5.20 
169 76 -0.30 -5.10 5.11 
169 79 -0.02 -4.76 4.76 
169 82 0.07 -4.32 4.32 
169 85 -0.23 -3.94 3.95 
169 88 -0.36 -2.95 2.97 
169 91 -0.34 -2.39 2.41 
169 94 -0.37 -2.00 2.03 
169 97 -0.37 -1.77 1.81 
169 100 -0.26 -1.67 1.69 
169 103 -0.23 -1.18 1.20 
169 106 -0.49 -1.34 1.43 
169 109 -0.83 -1.25 1.50 
169 112 -0.91 -0.90 1.28 
169 115 -1.11 -0.63 1.28 
169 118 -1.29 -0.48 1.38 
169 121 -1.45 -0.49 1.53 
169 124 -1.70 -0.42 1.75 
169 127 -1.71 0.09 1.71 
169 130 -1.45 0.76 1.64 
169 133 -0.99 0.50 1.11 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 0.00 -0.00 0.00 
172 46 0.00 -0.00 0.00 
172 49 0.00 -0.00 0.00 
172 52 0.00 -0.00 0.00 
172 55 0.41 -5.08 5.10 
172 58 0.77 -7.09 7.13 
172 61 0.64 -6.74 6.77 
172 64 0.47 -6.35 6.37 
172 67 0.39 -6.36 6.37 
172 70 0.05 -5.78 5.78 
172 73 -0.09 -5.40 5.40 
172 76 -0.21 -5.28 5.28 
172 79 -0.20 -4.96 4.97 
172 82 -0.04 -4.30 4.30 
172 85 -0.04 -3.87 3.87 
172 88 -0.11 -3.13 3.13 
172 91 -0.36 -2.55 2.57 
172 94 -0.45 -1.85 1.90 
172 97 -0.44 -1.81 1.86 
172 100 -0.45 -1.70 1.76 
172 103 -0.17 -1.22 1.24 
172 106 -0.32 -1.21 1.25 
172 109 -0.72 -1.32 1.50 
172 112 -0.94 -0.98 1.36 
172 115 -1.05 -0.70 1.26 
172 118 -1.26 -0.53 1.36 
172 121 -1.64 -0.46 1.70 
172 124 -2.00 -0.15 2.01 
172 127 -2.06 0.20 2.07 
172 130 -1.53 0.53 1.62 
172 133 -0.15 0.07 0.17 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.00 -0.00 0.00 
175 43 0.00 -0.00 0.00 
175 46 0.00 -0.00 0.00 
175 49 0.00 -0.00 0.00 
175 52 0.00 -0.00 0.00 
175 55 0.34 -4.42 4.44 
175 58 0.88 -7.16 7.21 
175 61 0.64 -6.62 6.66 
175 64 0.42 -6.37 6.39 
175 67 0.29 -6.26 6.27 
175 70 -0.05 -5.95 5.95 
175 73 -0.26 -5.53 5.53 
175 76 -0.29 -5.59 5.60 
175 79 -0.33 -5.21 5.22 
175 82 -0.22 -4.57 4.57 
175 85 -0.09 -4.10 4.10 
175 88 -0.23 -3.38 3.38 
175 91 -0.35 -2.45 2.47 
175 94 -0.41 -1.96 2.00 
175 97 -0.39 -2.00 2.04 
175 100 -0.51 -1.85 1.91 
175 103 -0.42 -1.54 1.60 
175 106 -0.49 -1.19 1.29 
175 109 -0.63 -1.31 1.46 
175 112 -0.83 -1.37 1.61 
175 115 -1.02 -0.81 1.31 
175 118 -1.42 -0.50 1.50 
175 121 -1.84 -0.24 1.85 
175 124 -2.13 0.07 2.13 
175 127 -1.83 0.20 1.84 
175 130 -0.20 0.03 0.20 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 0.00 -0.00 0.00 
178 43 0.00 -0.00 0.00 
178 46 0.00 -0.00 0.00 
178 49 0.00 -0.00 0.00 
178 52 0.00 -0.00 0.00 
178 55 0.12 -4.36 4.36 
178 58 0.24 -7.35 7.36 
178 61 0.36 -7.00 7.01 
178 64 0.39 -6.64 6.66 
178 67 0.20 -6.14 6.14 
178 70 -0.05 -6.14 6.15 
178 73 -0.23 -5.73 5.73 
178 76 -0.27 -5.48 5.48 
178 79 -0.19 -5.18 5.19 
178 82 -0.16 -4.54 4.54 
178 85 -0.23 -4.08 4.09 
178 88 -0.50 -3.45 3.49 
178 91 -0.55 -2.58 2.63 
178 94 -0.43 -2.11 2.15 
178 97 -0.51 -2.23 2.29 
178 100 -0.61 -1.97 2.06 
178 103 -0.66 -1.76 1.88 
178 106 -0.80 -1.46 1.67 
178 109 -0.87 -1.38 1.64 
178 112 -0.97 -1.24 1.57 
178 115 -1.25 -0.70 1.44 
178 118 -1.61 -0.37 1.66 
178 121 -1.99 -0.20 2.00 
178 124 -1.92 0.12 1.93 
178 127 -0.44 0.05 0.44 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.00 -0.00 0.00 
181 40 0.00 -0.00 0.00 
181 43 0.00 -0.00 0.00 
181 46 0.00 -0.00 0.00 
181 49 0.00 -0.00 0.00 
181 52 0.00 -0.00 0.00 
181 55 0.16 -5.12 5.12 
181 58 0.18 -7.44 7.45 
181 61 0.29 -7.19 7.20 
181 64 0.36 -6.81 6.82 
181 67 0.29 -6.32 6.33 
181 70 -0.18 -6.42 6.43 
181 73 -0.26 -6.12 6.12 
181 76 -0.32 -5.75 5.76 
181 79 -0.25 -5.13 5.14 
181 82 -0.17 -4.39 4.39 
181 85 -0.33 -4.00 4.01 
181 88 -0.60 -3.60 3.65 
181 91 -0.65 -2.99 3.06 
181 94 -0.43 -2.28 2.32 
181 97 -0.54 -2.31 2.37 
181 100 -0.64 -2.18 2.27 
181 103 -0.63 -1.98 2.07 
181 106 -0.78 -1.64 1.81 
181 109 -0.93 -1.66 1.91 
181 112 -1.05 -1.35 1.71 
181 115 -1.27 -0.62 1.41 
181 118 -1.53 -0.38 1.57 
181 121 -1.79 -0.15 1.80 
181 124 -0.43 0.02 0.43 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.00 -0.00 0.00 
184 40 0.00 -0.00 0.00 
184 43 0.00 -0.00 0.00 
184 46 0.00 -0.00 0.00 
184 49 0.00 -0.00 0.00 
184 52 -0.00 -0.85 0.85 
184 55 0.12 -6.60 6.60 
184 58 0.15 -7.33 7.34 
184 61 0.09 -7.14 7.14 
184 64 0.16 -7.01 7.01 
184 67 0.09 -6.65 6.65 
184 70 -0.13 -6.61 6.61 
184 73 -0.36 -6.49 6.50 
184 76 -0.52 -5.99 6.02 
184 79 -0.54 -5.19 5.22 
184 82 -0.63 -4.38 4.43 
184 85 -0.35 -3.89 3.90 
184 88 -0.38 -3.67 3.69 
184 91 -0.47 -3.33 3.37 
184 94 -0.41 -2.49 2.52 
184 97 -0.47 -2.24 2.29 
184 100 -0.69 -2.25 2.35 
184 103 -0.87 -2.01 2.18 
184 106 -0.97 -1.84 2.08 
184 109 -1.09 -1.72 2.04 
184 112 -1.19 -1.44 1.86 
184 115 -1.17 -0.77 1.40 
184 118 -1.14 -0.40 1.20 
184 121 -0.34 -0.05 0.34 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.00 -0.00 0.00 
187 43 0.00 -0.00 0.00 
187 46 0.00 -0.00 0.00 
187 49 0.00 -0.00 0.00 
187 52 -0.24 -3.40 3.41 
187 55 -0.11 -7.37 7.37 
187 58 0.17 -7.22 7.23 
187 61 0.23 -6.97 6.97 
187 64 0.11 -6.87 6.87 
187 67 -0.13 -6.81 6.81 
187 70 -0.38 -6.76 6.78 
187 73 -0.62 -6.25 6.28 
187 76 -0.78 -5.78 5.83 
187 79 -0.67 -5.13 5.17 
187 82 -0.44 -4.39 4.41 
187 85 -0.44 -3.93 3.95 
187 88 -0.68 -3.44 3.51 
187 91 -0.67 -3.16 3.23 
187 94 -0.70 -2.49 2.58 
187 97 -0.72 -2.04 2.16 
187 100 -0.91 -2.04 2.24 
187 103 -0.92 -1.90 2.11 
187 106 -0.98 -1.84 2.08 
187 109 -1.09 -1.65 1.98 
187 112 -0.73 -0.89 1.15 
187 115 -0.47 -0.41 0.62 
187 118 -0.11 -0.08 0.13 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.00 -0.00 0.00 
190 49 -0.36 -2.52 2.54 
190 52 -1.02 -7.61 7.68 
190 55 -0.69 -7.19 7.23 
190 58 -0.26 -6.76 6.76 
190 61 0.00 -6.26 6.26 
190 64 -0.19 -6.17 6.17 
190 67 -0.49 -6.21 6.23 
190 70 -0.90 -6.13 6.20 
190 73 -1.13 -5.62 5.73 
190 76 -0.94 -5.23 5.32 
190 79 -0.69 -4.80 4.85 
190 82 -0.42 -4.25 4.27 
190 85 -0.67 -3.61 3.67 
190 88 -0.73 -3.04 3.12 
190 91 -0.49 -2.73 2.77 
190 94 -0.65 -2.31 2.40 
190 97 -0.83 -1.92 2.09 
190 100 -0.81 -1.69 1.87 
190 103 -0.45 -1.01 1.11 
190 106 -0.27 -0.56 0.62 
190 109 -0.10 -0.17 0.20 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 -0.49 -2.45 2.50 
193 49 -1.27 -5.96 6.10 
193 52 -1.45 -6.43 6.59 
193 55 -0.87 -6.13 6.19 
193 58 -0.06 -5.69 5.69 
193 61 0.25 -5.23 5.24 
193 64 -0.11 -5.07 5.07 
193 67 -0.76 -5.04 5.10 
193 70 -1.08 -4.85 4.97 
193 73 -0.75 -3.68 3.75 
193 76 -0.40 -2.99 3.02 
193 79 -0.32 -2.70 2.71 
193 82 -0.42 -2.41 2.45 
193 85 -0.38 -1.42 1.47 
193 88 -0.21 -0.92 0.94 
193 91 -0.09 -0.81 0.81 
193 94 -0.12 -0.70 0.71 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 -0.15 -0.74 0.75 
196 46 -0.97 -4.35 4.46 
196 49 -0.67 -2.59 2.67 
196 52 -0.45 -1.81 1.86 
196 55 -0.09 -0.59 0.59 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2019015_bottleneck.txt <==
x y C
0 0 0.0888185128569603
1 0 0.05058058351278305
2 0 0.0592983104288578
3 0 0.04833448305726051
4 0 0.024805041030049324
5 0 0.04443289712071419
6 0 0.042300425469875336
7 0 0.04555020481348038
8 0 0.026273753494024277
9 0 0.07236342132091522
10 0 -0.03013371117413044
11 0 0.07080312818288803
12 0 0.13014791905879974
13 0 0.032545555382966995
14 0 0.019392309710383415
15 0 0.06366020441055298
0 1 0.046675827354192734
1 1 0.07448554784059525
2 1 0.06504638493061066
3 1 0.017992734909057617
4 1 0.021988578140735626
5 1 0.015804853290319443
6 1 0.019031314179301262
7 1 0.0015167519450187683
8 1 -0.03914020210504532
9 1 -0.031204011291265488
10 1 -0.02548234909772873
11 1 -0.04925927892327309
12 1 -0.17159119248390198
13 1 0.009899110533297062
14 1 0.018018223345279694
15 1 0.03147934749722481
0 2 0.1132223978638649
1 2 0.1349598914384842
2 2 0.14412866532802582
3 2 0.0942230075597763
4 2 0.058858416974544525
5 2 0.03545538708567619
6 2 0.012936263345181942
7 2 -0.008011236786842346
8 2 0.015581520274281502
9 2 -0.05423476919531822
10 2 -0.048158012330532074
11 2 -0.027016274631023407
12 2 -0.17475280165672302
13 2 -0.12597709894180298
14 2 -0.038685206323862076
15 2 0.06997687369585037
0 3 0.11916699260473251
1 3 0.1416085660457611
2 3 0.14069320261478424
3 3 0.09821394085884094
4 3 -0.00013972946908324957
5 3 0.0014932153280824423
6 3 0.006429361645132303
7 3 0.009898955002427101
8 3 -0.03228369355201721
9 3 -0.08073215931653976
10 3 -0.015589715912938118
11 3 -0.3359580338001251
12 3 -0.5950366854667664
13 3 -0.04454508051276207
14 3 -0.07101912051439285
15 3 0.05306960269808769
0 4 0.0220317505300045
1 4 0.06085248291492462
2 4 0.039917200803756714
3 4 0.06701526045799255
4 4 -0.009501528926193714
5 4 -0.0015570049872621894
6 4 -0.015622196719050407
7 4 0.008047903887927532
8 4 -0.026356063783168793
9 4 -0.06070338189601898
10 4 -0.054387420415878296
11 4 -0.17141172289848328
12 4 -0.023576879873871803
13 4 0.04923555627465248
14 4 -0.0491454042494297
15 4 0.023701412603259087
0 5 0.01893719658255577
1 5 -0.003270926419645548
2 5 0.04437693953514099
3 5 0.02469230629503727
4 5 -0.002957782009616494
5 5 -0.01866629719734192
6 5 -0.022631945088505745
7 5 0.03943314403295517
8 5 -0.011724255979061127
9 5 -0.041016191244125366
10 5 -0.0601741224527359
11 5 -0.0432097502052784
12 5 -1.7160248756408691
13 5 -0.0825892984867096
14 5 0.015447388403117657
15 5 0.020715756341814995
0 6 -0.01684335246682167
1 6 0.01214251946657896
2 6 0.03928728029131889
3 6 0.04217153042554855
4 6 -0.01780146174132824
5 6 -0.08064403384923935
6 6 -0.06022792309522629
7 6 -0.06047797203063965
8 6 -0.002354521071538329
9 6 -0.062428589910268784
10 6 -0.1825810968875885
11 6 -3.21256422996521
12 6 -3.2123942375183105
13 6 -0.4450227618217468
14 6 0.11369100213050842
15 6 0.012642902322113514
0 7 -0.029963385313749313
1 7 -0.023058496415615082
2 7 -0.0040903398767113686
3 7 0.020275751128792763
4 7 -0.0006671487353742123
5 7 -0.030300773680210114
6 7 -0.07155539095401764
7 7 -0.030093757435679436
8 7 -0.04888897389173508
9 7 -0.14966467022895813
10 7 0.03569836914539337
11 7 -0.13715523481369019
12 7 -0.04430820047855377
13 7 -0.014203634113073349
14 7 0.1229960024356842
15 7 -0.048802170902490616


==> data/R2019015_oh_0.txt <==
x y C
0 0 0.00035808522412458587
1 0 0.0006562043509186397
2 0 0.0008493104606957565
3 0 0.0007652255845536538
4 0 0.0005907183430310274
5 0 0.0005685204978516838
6 0 0.000599083331337006
7 0 0.0004062967694768508
8 0 5.1855782790290146e-05
9 0 2.1121326857469194e-05
10 0 1.0039670244632708e-05
11 0 7.842930520270331e-06
12 0 2.5955894231483703e-05
13 0 0.00014399643978652485
14 0 0.00027850789626384623
15 0 0.0002559634595439846
0 1 0.0008752467670697434
1 1 0.0017665730074537466
2 1 0.004018255564248348
3 1 0.005822200286326276
4 1 0.00683451329783128
5 1 0.006780730829458593
6 1 0.002354348717286785
7 1 0.0008359825387859129
8 1 0.00018090010807956053
9 1 3.328852746526055e-05
10 1 1.2794298846180812e-05
11 1 2.2186929747502746e-05
12 1 2.6428024228742847e-05
13 1 0.00010349049951683968
14 1 0.00030331662506930695
15 1 0.00040295793244780214
0 2 0.004614131706743843
1 2 0.010040493658883883
2 2 0.02141027446907892
3 2 0.01504552805919245
4 2 0.019245066619278585
5 2 0.026748770632047253
6 2 0.004266583351752842
7 2 0.0005869001025288762
8 2 3.9574850861525054e-05
9 2 1.273332602193335e-05
10 2 1.8275060072163285e-05
11 2 2.4300120805778207e-05
12 2 1.074566370173276e-05
13 2 3.888075993314033e-05
14 2 0.00023875026749149537
15 2 0.0004159973054961414
0 3 0.020198919727507564
1 3 0.06262186818699146
2 3 0.06767083307284705
3 3 0.036290780876512496
4 3 0.04116909935204861
5 3 0.04211109425406109
6 3 0.007360473622088832
7 3 0.00048314112326137515
8 3 9.180840381482352e-05
9 3 3.05929553822391e-05
10 3 2.7714184713644275e-05
11 3 1.0205535621725554e-05
12 3 4.51995331077704e-06
13 3 2.7359989295246424e-06
14 3 5.154838757616508e-05
15 3 0.0002145368687572086
0 4 0.0021289478872339724
1 4 0.011880409257547297
2 4 0.1129959797780412
3 4 0.144142774343668
4 4 0.12785082742982395
5 4 0.03514956368516714
6 4 0.0054834522285313
7 4 0.0009927132511451662
8 4 0.00029782139803271636
9 4 0.00017258868345201538
10 4 4.86584000340137e-05
11 4 1.8912574339927462e-05
12 4 8.094383787468725e-06
13 4 1.7504526127172377e-05
14 4 1.7573296159007582e-05
15 4 6.821842434720362e-05
0 5 0.0003487173109547632
1 5 0.002083016616672547
2 5 0.022128848539603486
3 5 0.2710679179083867
4 5 0.3026249975526275
5 5 0.015056355681743029
6 5 0.005888857095696912
7 5 0.002407039531558671
8 5 0.0004951314764645407
9 5 0.00015453788231894252
10 5 7.865269743571154e-05
11 5 4.9092044243737495e-05
12 5 4.379094495462297e-05
13 5 4.824041526973493e-05
14 5 1.5753434698049176e-05
15 5 7.212275152227982e-06
0 6 0.004099073904921705
1 6 0.015825814309221753
2 6 0.062451210368229815
3 6 0.3376049909069405
4 6 0.28590996482547903
5 6 0.1348433090183956
6 6 0.04746734292661538
7 6 0.009789116173245762
8 6 0.008916190402178063
9 6 0.014505749842589734
10 6 0.0026306806758158567
11 6 0.0014631365326086985
12 6 0.018383748525786912
13 6 0.004028335183657258
14 6 0.0001472572107491059
15 6 0.0016201215068725973
0 7 0.0397582677533545
1 7 0.07041783476834794
2 7 0.1354113592328292
3 7 0.15388633971448884
4 7 0.08615645616502726
5 7 0.057630353923687136
6 7 0.08364242638764138
7 7 0.08651487244926914
8 7 0.07008107726337733
9 7 0.0570903687707709
10 7 0.029307994228552237
11 7 0.014624755905764737
12 7 0.03062447542757008
13 7 0.03667894735086337
14 7 0.02642475784821834
15 7 0.023132160152532825


==> data/R2019015_oh_1.txt <==
x y C
0 0 0.00022303696941709656
1 0 0.0002712598897506145
2 0 0.0002781483359786641
3 0 0.00027704972807438797
4 0 0.0002454768409205297
5 0 0.0002544909269376534
6 0 0.0002364967072593082
7 0 0.0002667576257493776
8 0 0.0002742807649620638
9 0 0.00034316433863686597
10 0 0.00030866294857335384
11 0 0.00020192116771917734
12 0 0.00011199482685073031
13 0 8.557630121579942e-05
14 0 6.938990359304676e-05
15 0 0.00011554347856543685
0 1 0.0008251515407599451
1 1 0.001340787836874157
2 1 0.002435476403886676
3 1 0.002376720243526059
4 1 0.0020763810421640665
5 1 0.0029787304315839523
6 1 0.0014045111457067453
7 1 0.0007241453024550751
8 1 0.0002723253841046716
9 1 0.00026312517294416784
10 1 0.0002202837982567295
11 1 0.0001053793312859047
12 1 6.50642612005125e-05
13 1 8.848853090384351e-05
14 1 0.00014342677204902
15 1 0.00023709560059137407
0 2 0.003275441818700289
1 2 0.003862860064414416
2 2 0.011205870221088337
3 2 0.009081258638756974
4 2 0.005998652002145183
5 2 0.008370506752408977
6 2 0.00213303939494087
7 2 0.0009397562095131871
8 2 0.00021926427822415278
9 2 6.147888680454752e-05
10 2 1.7612914399441206e-05
11 2 2.414717453640345e-05
12 2 4.777315621577361e-05
13 2 0.00011403918343393457
14 2 0.00015017255827004728
15 2 0.0010017567614595464
0 3 0.014131316132341172
1 3 0.018526781101219258
2 3 0.014195579987303171
3 3 0.010040507431456815
4 3 0.01059321465763085
5 3 0.011169412677297028
6 3 0.003997034709639592
7 3 0.001039961429091591
8 3 0.00036679117668400563
9 3 0.00012429908882081108
10 3 3.455633475462294e-05
11 3 1.2787291785719528e-05
12 3 5.396709071023904e-05
13 3 5.9752873349830904e-05
14 3 0.00016737507537876369
15 3 0.0030437717385179853
0 4 0.016423945414943256
1 4 0.04529784026314856
2 4 0.05049834089160461
3 4 0.028042927571216254
4 4 0.029450144186423888
5 4 0.02329041855485057
6 4 0.008759241818579044
7 4 0.0013637798441142332
8 4 0.000218791736626706
9 4 7.968357419442922e-05
10 4 8.014676009996149e-05
11 4 3.285423322189849e-05
12 4 8.746306318618298e-05
13 4 8.738289180550558e-05
14 4 0.00030119574794845803
15 4 0.002890972893041461
0 5 0.0038100043628937446
1 5 0.016987745922999647
2 5 0.05302499805733607
3 5 0.1370399668511571
4 5 0.12545060678953246
5 5 0.041342138339868585
6 5 0.010648626348000683
7 5 0.0037721254045521018
8 5 0.0008723755107401091
9 5 0.0008662372562859319
10 5 0.0008237463709030215
11 5 0.00027802910823017016
12 5 0.0003437142457822588
13 5 0.00021234130588830815
14 5 0.00040140034049352346
15 5 0.0007955031859495084
0 6 0.010256509801055566
1 6 0.01956641259863505
2 6 0.04576635262656269
3 6 0.1715115236047792
4 6 0.22954201776401512
5 6 0.09411361209934527
6 6 0.0371420602795348
7 6 0.01992935122376721
8 6 0.013967026604679068
9 6 0.0217145128237797
10 6 0.00920098398819663
11 6 0.0024971364084549305
12 6 0.017972236240100636
13 6 0.02241246885695534
14 6 0.004367863548527049
15 6 0.004122360691177489
0 7 0.03613408628073054
1 7 0.055216735108558346
2 7 0.0909499822683051
3 7 0.08819166484364975
4 7 0.042198773729733186
5 7 0.03714996557440968
6 7 0.042855242508615554
7 7 0.0559521969129812
8 7 0.05068406519383334
9 7 0.03893657809882174
10 7 0.01548744303612356
11 7 0.00820441258232576
12 7 0.014211285798906396
13 7 0.021098576563321904
14 7 0.025451846695529225
15 7 0.02817162738263972


==> data/R2019015_oh_2.txt <==
x y C
0 0 0.00025658088891622645
1 0 0.00033569927783070615
2 0 0.00040603678080740525
3 0 0.0004161770984882441
4 0 0.00039060448263687883
5 0 0.00040968458411943696
6 0 0.0004892127508452829
7 0 0.00037837900821377604
8 0 0.00017543244432572584
9 0 0.00011011637637822304
10 0 6.745188717105738e-05
11 0 5.66003478228472e-05
12 0 4.175268902765559e-05
13 0 6.429393751136294e-05
14 0 0.000113645383203495
15 0 0.00011978385288699202
0 1 0.0007176938118521052
1 1 0.0010113631435343655
2 1 0.0012371587599116435
3 1 0.0014352935041134303
4 1 0.0022090952090353328
5 1 0.002383428878902326
6 1 0.0014834357198033848
7 1 0.000746448871732484
8 1 0.00031835699665734503
9 1 0.00017656913528807852
10 1 0.00010054120315404397
11 1 0.0001125339818655949
12 1 0.00015300351620345194
13 1 0.0003144164344301929
14 1 0.00034778269398876406
15 1 0.00039238945015646526
0 2 0.001584460625542025
1 2 0.0035552903366895022
2 2 0.004193017084577293
3 2 0.0015603545484523195
4 2 0.002550697832981465
5 2 0.0036406259993366215
6 2 0.0021407104763534746
7 2 0.0007798738492502253
8 2 0.0003810665590706935
9 2 0.00021323815254649514
10 2 0.0001350677273596566
11 2 0.00019145621718805232
12 2 0.00023250232835857914
13 2 0.00046524562222274634
14 2 0.0007583957394732559
15 2 0.0009183131904031235
0 3 0.0034409685887116697
1 3 0.006069682334674207
2 3 0.004338585207407676
3 3 0.001876383607529935
4 3 0.0030526513766583087
5 3 0.003420895718534468
6 3 0.0020718089306146505
7 3 0.000810352724364902
8 3 0.00030279055030286344
9 3 0.00010979436121234636
10 3 0.0001011627311739837
11 3 0.00013096789781656996
12 3 0.00021965017677134338
13 3 0.00044909857521428857
14 3 0.0009016416682171257
15 3 0.0015573982075914072
0 4 0.0073160955683860395
1 4 0.011093423115569904
2 4 0.009691263709161567
3 4 0.003759399491717953
4 4 0.0057486632116268135
5 4 0.00581205624265396
6 4 0.004103155046537845
7 4 0.0019590353264903214
8 4 0.0008261795127626289
9 4 0.0005998650776916528
10 4 0.0003079133025531363
11 4 0.00020241233494463885
12 4 0.00017246113435652715
13 4 0.0009049320610871241
14 4 0.0024203826014202335
15 4 0.004017322031003311
0 5 0.008729820640916583
1 5 0.01436296477691273
2 5 0.01856539435771187
3 5 0.01937139593068454
4 5 0.017065259974268162
5 5 0.018141378888893934
6 5 0.01250915730889309
7 5 0.004729827731001652
8 5 0.0025464669406047983
9 5 0.0032061645345785638
10 5 0.006355649192690088
11 5 0.0008035807203501145
12 5 0.0006984117010569502
13 5 0.0024576186366283494
14 5 0.0035271067130646203
15 5 0.005585025462193232
0 6 0.015889787262186126
1 6 0.015936857490943455
2 6 0.027651402519150364
3 6 0.04357556805076314
4 6 0.05174811039173778
5 6 0.049784645846940825
6 6 0.024907732214357995
7 6 0.014933573158880747
8 6 0.01133026536140688
9 6 0.01864663922595082
10 6 0.01656553857061831
11 6 0.003974288316436074
12 6 0.008410657831103587
13 6 0.0137884401063052
14 6 0.009193560486025383
15 6 0.012491207255711446
0 7 0.015252220319475587
1 7 0.017817280391182844
2 7 0.024563125986713303
3 7 0.027538554251964383
4 7 0.02433505391684808
5 7 0.01947775181717414
6 7 0.01628826003385856
7 7 0.014637649789027247
8 7 0.011707825595449615
9 7 0.007722127216001073
10 7 0.005117117657074384
11 7 0.00539500251335637
12 7 0.0075069056820111415
13 7 0.011393170830764406
14 7 0.011823734872868584
15 7 0.014560506956839572


==> data/R2019015_oh_3.txt <==
x y C
0 0 0.01174557706268979
1 0 0.01056246218435293
2 0 0.009794927280536141
3 0 0.009085945454541671
4 0 0.011127729102278393
5 0 0.01216426943784571
6 0 0.010515001695110065
7 0 0.008839721485514094
8 0 0.008689818298710865
9 0 0.01027565119103965
10 0 0.012581193561563377
11 0 0.016377628222622356
12 0 0.020788794068801512
13 0 0.020596043517864846
14 0 0.017722140556635225
15 0 0.014708954298202325
0 1 0.008537679872152022
1 1 0.008296155391780755
2 1 0.006380425355327595
3 1 0.006326521050207248
4 1 0.009008855590584756
5 1 0.013261520023222503
6 1 0.008935622392856661
7 1 0.007421685566787355
8 1 0.008053604174394892
9 1 0.013028369244691525
10 1 0.015994814497077618
11 1 0.022062365844906725
12 1 0.02976346946958826
13 1 0.024201139708514865
14 1 0.015854328245250366
15 1 0.013598296851200651
0 2 0.002675542534768887
1 2 0.0019454601686395882
2 2 0.0013529120363874399
3 2 0.001393485979578823
4 2 0.0016869387985065834
5 2 0.0016471547876730005
6 2 0.0020105760350605448
7 2 0.004025311139251554
8 2 0.006642818523035019
9 2 0.010378575529217119
10 2 0.008071228953169945
11 2 0.005030158282726304
12 2 0.0045265132209199675
13 2 0.00448250457509983
14 2 0.003979611603839537
15 2 0.002939358454168758
0 3 0.0008491694059359887
1 3 0.0006753779447976129
2 3 0.0004498061064424005
3 3 0.0004974633021324184
4 3 0.0004117315565128239
5 3 0.0004998405991899754
6 3 0.0011234146905020343
7 3 0.002008652437851339
8 3 0.0027592006959227125
9 3 0.0033050711309217658
10 3 0.0022977353474704413
11 3 0.001180526967542157
12 3 0.0012177172246712468
13 3 0.0013036705560942946
14 3 0.0014435736916719596
15 3 0.0009918982352728305
0 4 0.0004526035562452941
1 4 0.0003596751634198798
2 4 0.0002993280868790314
3 4 0.00030226657221226833
4 4 0.00030304480074812523
5 4 0.0003168952287212305
6 4 0.0008105621876090789
7 4 0.0011590265687809497
8 4 0.0011372436391222417
9 4 0.001504227313532839
10 4 0.0012908842441001435
11 4 0.0007772801562690507
12 4 0.0010419413127242963
13 4 0.001313738182326729
14 4 0.001201743346421822
15 4 0.0008785752200097484
0 5 0.0005632826980452789
1 5 0.0004353897288676178
2 5 0.0002936803100408339
3 5 0.0003053164155103151
4 5 0.00035070750095164254
5 5 0.0003360537447602632
6 5 0.0005165862017161452
7 5 0.00066522669128348
8 5 0.0006542748879664849
9 5 0.0011974079852122943
10 5 0.00115538583805292
11 5 0.0006885317351380229
12 5 0.000646412012143392
13 5 0.0007608721835898389
14 5 0.0009533161821763383
15 5 0.0008987112553490511
0 6 0.0006778444858216713
1 6 0.0006299220005025838
2 6 0.0005360986943242158
3 6 0.00047000957474684313
4 6 0.00029973846627338684
5 6 0.00024017680258036863
6 6 0.00023029422818204355
7 6 0.00037681276464907173
8 6 0.0005152961182451754
9 6 0.0007693325484293315
10 6 0.0007623000797139047
11 6 0.0005294950479781234
12 6 0.00048356788058129247
13 6 0.000530909768748222
14 6 0.000611217291334433
15 6 0.0006950241919367781
0 7 0.00025818493138216763
1 7 0.0002973200019681958
2 7 0.00024876154506876173
3 7 0.00017576167966154037
4 7 0.00015163380302883795
5 7 0.00013288999222198656
6 7 0.00013174859160787404
7 7 0.0001557202684846403
8 7 0.00019568307864601384
9 7 0.00020944246803711235
10 7 0.00018820123551749514
11 7 0.0001761770165784856
12 7 0.00018806884200120994
13 7 0.00018939628723319384
14 7 0.00020516585729781305
15 7 0.00021026951381220875


==> data/R2019015_oh_4.txt <==
x y C
0 0 0.026818270702069734
1 0 0.023052531928131562
2 0 0.02082395819842815
3 0 0.02274161758394692
4 0 0.024978672775889766
5 0 0.020915221961473184
6 0 0.017380066738859473
7 0 0.015620392721538623
8 0 0.016330001997376026
9 0 0.019762445570930008
10 0 0.022396674639122205
11 0 0.03268481314556939
12 0 0.03988948532166229
13 0 0.04459339563666601
14 0 0.03981397844682946
15 0 0.03341035623106731
0 1 0.006418115996683313
1 1 0.010343650698310171
2 1 0.009630803471965634
3 1 0.016100203286394946
4 1 0.032561966096911366
5 1 0.029704035214881318
6 1 0.021889058373512217
7 1 0.017275638014264752
8 1 0.019600253181331826
9 1 0.026230757694073185
10 1 0.019720892506917134
11 1 0.027873341948595393
12 1 0.030345670213101472
13 1 0.02551568593290851
14 1 0.013734050986993164
15 1 0.006564137653660624
0 2 0.00047664047813579194
1 2 0.0014048173016604833
2 2 0.0015466616129685845
3 2 0.0024606270696030585
4 2 0.008043017175313187
5 2 0.013828593370705
6 2 0.020910733954608445
7 2 0.01419104701446933
8 2 0.007111776535494486
9 2 0.0027776270196997886
10 2 0.0013589463987488122
11 2 0.0019571997167787906
12 2 0.002493700488726305
13 2 0.0025876258163010004
14 2 0.0007732766420218873
15 2 0.0003252090782415912
0 3 0.0006141145966082329
1 3 0.0017090452607149947
2 3 0.0014190350775218378
3 3 0.0013552560067618608
4 3 0.0021790407799387452
5 3 0.006155099748780196
6 3 0.00901530103939383
7 3 0.004533787157609068
8 3 0.002794983657018557
9 3 0.0013904089156319603
10 3 0.000592587578736356
11 3 0.0010679689147398252
12 3 0.0008693703326420894
13 3 0.00031394763395664333
14 3 0.00014421298749805602
15 3 0.00018918553971049637
0 4 0.0003781414285137369
1 4 0.0005493962950800267
2 4 0.00032230989885918175
3 4 0.0003349525568803283
4 4 0.0008441140854400992
5 4 0.0015285045490078105
6 4 0.0020206947644448472
7 4 0.0014882678123052016
8 4 0.0016454351096960845
9 4 0.0011944753170062543
10 4 0.0005988957511413453
11 4 0.00032759151492137227
12 4 0.0001147585798815199
13 4 7.55447860735277e-05
14 4 6.017983686527433e-05
15 4 0.00011153647823598365
0 5 0.00014160267574858565
1 5 0.00027178969315833947
2 5 0.00020478195786068342
3 5 0.00018169581901194613
4 5 0.0002628281381053779
5 5 0.000252667910493544
6 5 0.00032999267747737247
7 5 0.0004984396191166856
8 5 0.0005042220778216163
9 5 0.0004271388616158016
10 5 0.0003794061081536968
11 5 0.00019681937325066745
12 5 7.50351784454355e-05
13 5 4.737113294199565e-05
14 5 4.967736810016403e-05
15 5 4.679227346207164e-05
0 6 6.057843325746306e-05
1 6 9.83484500477382e-05
2 6 9.165223420142831e-05
3 6 8.117804914373926e-05
4 6 7.982812940657838e-05
5 6 0.00011086838718146904
6 6 0.00011842301848439525
7 6 0.00015908922518884696
8 6 0.00011879825108491716
9 6 0.00014468633264656146
10 6 9.700509094019506e-05
11 6 7.887637069471401e-05
12 6 4.540108982159508e-05
13 6 2.9139223555974425e-05
14 6 2.865803122457569e-05
15 6 3.9273172913671454e-05
0 7 3.0556806689317535e-05
1 7 3.1593724805732686e-05
2 7 2.0814628721196932e-05
3 7 2.15208425482368e-05
4 7 2.8463685328918637e-05
5 7 3.0125415758865165e-05
6 7 3.304915199705131e-05
7 7 3.5773165903343693e-05
8 7 4.9917738068392844e-05
9 7 2.7663587996415124e-05
10 7 2.6367612412868732e-05
11 7 1.8511811427130565e-05
12 7 1.4970389160752872e-05
13 7 6.714369466756461e-06
14 7 1.8435246234171713e-05
15 7 2.2950414838506593e-05


==> data/R2019015_oh_5.txt <==
x y C
0 0 0.010399626359102226
1 0 0.011834021871352898
2 0 0.016996476257491084
3 0 0.03259797915265474
4 0 0.039025756967504044
5 0 0.022938561463380334
6 0 0.014185497176453883
7 0 0.007054305969082498
8 0 0.0027798606126388367
9 0 0.00198947864897532
10 0 0.0013458107832986226
11 0 0.0013474397305151607
12 0 0.0023737249307302804
13 0 0.003214616341188766
14 0 0.0036026421982462207
15 0 0.005870918586894422
0 1 0.0022790457577828833
1 1 0.003705192480024332
2 1 0.006843950837702378
3 1 0.04659305034905734
4 1 0.15958530570069737
5 1 0.0636112013183988
6 1 0.016423737926973134
7 1 0.006312146519802509
8 1 0.002302230195827729
9 1 0.0017635070615203254
10 1 0.0007098379660887542
11 1 0.00040998622896104564
12 1 0.000637889601403768
13 1 0.0006157784617448318
14 1 0.0007325366583258192
15 1 0.000963905522881784
0 2 0.0007063523235972148
1 2 0.003365707599116738
2 2 0.008989230349459905
3 2 0.057288704693804066
4 2 0.11668727667788287
5 2 0.025838019900827146
6 2 0.005819925210663089
7 2 0.0027434175789587847
8 2 0.0010178212709957026
9 2 0.0005853488154451224
10 2 0.00014865948055441707
11 2 6.002123344349185e-05
12 2 1.608913867451253e-05
13 2 2.3552071512675705e-05
14 2 0.00010553498483975755
15 2 0.00021561463192444174
0 3 0.0002349303425292534
1 3 0.0023768446486819644
2 3 0.013965639110876548
3 3 0.05520213958882412
4 3 0.11327912854229076
5 3 0.03178806496882798
6 3 0.0029091109896147156
7 3 0.00110232958186427
8 3 0.000842847869810611
9 3 0.0007671230575214525
10 3 0.00038093367735449874
11 3 0.00010447380080382736
12 3 8.555662910268506e-06
13 3 6.66928149659827e-06
14 3 1.859319640993802e-05
15 3 5.439649758151777e-05
0 4 0.00011065880477356296
1 4 0.0016903417343949398
2 4 0.008308303181456431
3 4 0.025693184069359356
4 4 0.032748067536872316
5 4 0.023924067977235574
6 4 0.0041896286397745995
7 4 0.0009436444117741513
8 4 0.000987558311324836
9 4 0.0009792331920693651
10 4 0.0004139386876019805
11 4 6.646828598331693e-05
12 4 1.22256803286792e-05
13 4 7.05899895370493e-06
14 4 6.0050554382081455e-06
15 4 1.8877301715049848e-05
0 5 0.00014133532896040024
1 5 0.0008396228129486174
2 5 0.004886519430025908
3 5 0.017535718996615685
4 5 0.019183149593479054
5 5 0.008942436142130026
6 5 0.003685245140766198
7 5 0.0013048258990807874
8 5 0.0008911577223654696
9 5 0.0014718112031461951
10 5 0.0006151104935963851
11 5 0.0012233481046666282
12 5 2.884602413741846e-05
13 5 4.908729064191898e-06
14 5 8.44645423622519e-06
15 5 1.4315830920818546e-05
0 6 0.0004874544489893477
1 6 0.0016017417978461189
2 6 0.005992052074122442
3 6 0.015366023920460603
4 6 0.015109830315596682
5 6 0.010403100300543923
6 6 0.005220827963101154
7 6 0.0029597019428432058
8 6 0.0026712667960434315
9 6 0.0029177760407273325
10 6 0.0018088362393517408
11 6 0.003384999411798676
12 6 0.0025057291674160866
13 6 0.00119448345172143
14 6 0.0006090885749189537
15 6 0.0002459382773030886
0 7 0.0030896000875976224
1 7 0.004210591648190603
2 7 0.005122758603785655
3 7 0.0069578498128503525
4 7 0.007560343740586024
5 7 0.0064491340388348126
6 7 0.006279243960977872
7 7 0.005868915093217639
8 7 0.005883147506054717
9 7 0.005224008474065455
10 7 0.003528361236839088
11 7 0.0029998731427030418
12 7 0.003941761274487021
13 7 0.0038457050298956806
14 7 0.00363820070471698
15 7 0.0028589023693733097


==> data/R2019015_oh_6.txt <==
x y C
0 0 6.00409262658445e-05
1 0 0.00019131786056074675
2 0 0.0009517382357599267
3 0 0.006885940585739487
4 0 0.017409145244734723
5 0 0.01284109625625554
6 0 0.0026081599210476033
7 0 0.0003320387111256758
8 0 4.352537056333535e-06
9 0 2.692425371335908e-06
10 0 6.5798985366604384e-06
11 0 1.3318615161849398e-05
12 0 1.2999273000138846e-05
13 0 1.0225912175071526e-05
14 0 1.491257831106264e-05
15 0 3.287174122776473e-05
0 1 0.00019261137080323697
1 1 0.008266291979667608
2 1 0.04882167482612138
3 1 0.0574431943649755
4 1 0.17530616892902806
5 1 0.03691764307276502
6 1 0.0032582406147040385
7 1 0.00041122416952555057
8 1 4.6143994552627145e-06
9 1 6.171483152653014e-06
10 1 4.273953943781113e-06
11 1 3.6927434312736826e-06
12 1 2.018385665578149e-06
13 1 3.284286498337782e-07
14 1 2.9818019827254674e-05
15 1 8.946183560506428e-05
0 2 7.089407967496522e-05
1 2 0.0003931555094710146
2 2 0.026834623599587597
3 2 0.11543073462444274
4 2 0.17941378125155982
5 2 0.008096586270761721
6 2 0.00059486327646348
7 2 4.0722659276784e-05
8 2 8.065560213034316e-06
9 2 1.3299428688526198e-05
10 2 1.0302816143447782e-05
11 2 7.21226597167589e-06
12 2 1.019877266937231e-06
13 2 0.0
14 2 1.4780387696393223e-05
15 2 4.5601186501507305e-05
0 3 1.9981682064710603e-05
1 3 0.0004888345007089876
2 3 0.013961783275546804
3 3 0.16495740002846665
4 3 0.17692031771048597
5 3 0.0033532344328437566
6 3 0.0005129300239102019
7 3 2.826740802773396e-05
8 3 2.317724798483598e-05
9 3 3.267411979509946e-05
10 3 3.969042392680851e-05
11 3 1.2822218331911942e-05
12 3 9.250828811185382e-07
13 3 1.963855860412073e-06
14 3 1.257719372593327e-05
15 3 1.6137649755384877e-05
0 4 1.8522144978294835e-05
1 4 0.0005018623555725064
2 4 0.024975203759178312
3 4 0.15908713235134989
4 4 0.11736616668169497
5 4 0.01735276000959957
6 4 0.00028406572907665984
7 4 3.856052180335695e-05
8 4 3.5935477224556416e-05
9 4 2.283080773590279e-05
10 4 2.8206216769941993e-05
11 4 6.579630221572681e-06
12 4 7.523040101859145e-08
13 4 4.035060063201052e-07
14 4 5.941786701379414e-06
15 4 7.549338902169443e-06
0 5 1.6293617959207857e-05
1 5 0.0012567144373924059
2 5 0.019356615811784276
3 5 0.10103071458316101
4 5 0.051390885850344126
5 5 0.0380338446583144
6 5 0.0013976584338156333
7 5 6.905427801817214e-05
8 5 5.513778137437845e-05
9 5 4.0561295953567e-05
10 5 5.663439602012582e-05
11 5 9.961659978963078e-06
12 5 0.00039206011008000914
13 5 1.520941657515369e-06
14 5 2.9421170813736307e-06
15 5 1.1265219469019443e-05
0 6 0.0003709269473547428
1 6 0.006384508236358724
2 6 0.04187388541221575
3 6 0.08244617101699382
4 6 0.040594250183465824
5 6 0.08301203611780014
6 6 0.03207546304458911
7 6 0.005827390751157172
8 6 0.0014168384881636672
9 6 0.003959167565836861
10 6 0.0008888914573824871
11 6 0.0007195641357830632
12 6 0.010621464537033165
13 6 0.004280887783485428
14 6 0.00012411908121903503
15 6 1.970998925126869e-06
0 7 0.00767379079111274
1 7 0.015372694543406265
2 7 0.054737926694121884
3 7 0.03994444301618944
4 7 0.02296458009554804
5 7 0.025782096302815558
6 7 0.04045373653769257
7 7 0.04883476386261371
8 7 0.03656131875541688
9 7 0.0265810280314635
10 7 0.017385464405163673
11 7 0.008268202375481386
12 7 0.007866836943649917
13 7 0.010096901951848014
14 7 0.007718028500900369
15 7 0.005161964101354566


==> data/R2019015_oh_7.txt <==
x y C
0 0 7.721974649436397e-05
1 0 0.0004876201928505006
2 0 0.0022121885917498617
3 0 0.004775019514166187
4 0 0.002189816372729494
5 0 0.000784709617539923
6 0 0.00023076630474294532
7 0 6.115846590350637e-05
8 0 1.71642143125764e-05
9 0 1.6715134578084918e-05
10 0 1.8219951321488336e-06
11 0 0.0
12 0 0.0
13 0 0.0
14 0 0.0
15 0 3.189768794465246e-05
0 1 6.771800148643086e-05
1 1 0.006242173927530229
2 1 0.01933351867332146
3 1 0.036607463530609945
4 1 0.08174439157735984
5 1 0.03204215619195916
6 1 0.004438173019804928
7 1 0.00048025352660893765
8 1 6.081287385279279e-05
9 1 2.0509420687998864e-05
10 1 6.595393938847817e-06
11 1 0.0
12 1 0.0
13 1 0.0
14 1 0.0
15 1 1.6451774379419753e-07
0 2 0.00041261530036969935
1 2 0.023770982221022755
2 2 0.10361251125715643
3 2 0.0570794088962525
4 2 0.1343257970729046
5 2 0.023693588802877304
6 2 0.0046729982794031025
7 2 0.00018946828131022846
8 2 7.3919041173795384e-06
9 2 7.804317216007866e-07
10 2 0.0
11 2 4.792069473230368e-07
12 2 0.0
13 2 0.0
14 2 0.0
15 2 0.0
0 3 8.27623349718915e-05
1 3 0.010033070558533006
2 3 0.08458447347471666
3 3 0.2161960352898555
4 3 0.13751124524236916
5 3 0.003092668415623408
6 3 0.0011062036586717728
7 3 3.6912463310859826e-05
8 3 2.3107340689688885e-06
9 3 5.478829559551059e-07
10 3 0.0
11 3 0.0
12 3 0.0
13 3 0.0
14 3 0.0
15 3 1.758539645279534e-07
0 4 4.849224883681947e-06
1 4 0.0006565932355178543
2 4 0.02391075632620736
3 4 0.2599192799870343
4 4 0.15685945084212988
5 4 0.0018042402820112897
6 4 6.485508039691764e-05
7 4 2.5804597982899607e-06
8 4 0.0
9 4 2.850834069205751e-07
10 4 0.0
11 4 0.0
12 4 0.0
13 4 0.0
14 4 0.0
15 4 0.0
0 5 4.431226366512171e-05
1 5 0.000659946233589272
2 5 0.015536244624657835
3 5 0.24833539106475663
4 5 0.13921914518518308
5 5 0.015395893087923822
6 5 9.878151426833796e-06
7 5 3.048894876082389e-06
8 5 0.0
9 5 6.49604581981985e-07
10 5 4.235496790436655e-07
11 5 0.0
12 5 0.0
13 5 0.0
14 5 0.0
15 5 4.634161629103906e-06
0 6 0.007192909183946339
1 6 0.019759002922492653
2 6 0.0685807307673949
3 6 0.19176765805402127
4 6 0.10096439427385769
5 6 0.15394294017954716
6 6 0.0569601660235899
7 6 0.010514879466637785
8 6 0.0023396706482050555
9 6 0.008930879985286458
10 6 0.006928489226114217
11 6 0.0010700725309510796
12 6 0.01596298297393447
13 6 0.009074440557506391
14 6 0.0013363674067488505
15 6 0.002310458004582002
0 7 0.018298890666791624
1 7 0.045792411189933074
2 7 0.09195655937162044
3 7 0.07413854226824985
4 7 0.0383715297171207
5 7 0.041323462590132365
6 7 0.06178859412124716
7 7 0.0759300259654491
8 7 0.06278239831811488
9 7 0.04901631422729013
10 7 0.02647573550278683
11 7 0.010851654065062602
12 7 0.016309624744693753
13 7 0.021629643011933875
14 7 0.014432126288915886
15 7 0.01329962866612799


==> data/R2019015_oh_8.txt <==
x y C
0 0 0.0
1 0 0.0002680112772959792
2 0 0.0008777712412360285
3 0 0.0006090580122087781
4 0 0.0009974685161030338
5 0 0.0005701631497083306
6 0 0.0002180815912934584
7 0 0.0001759652239485866
8 0 1.011409246355039e-05
9 0 0.0
10 0 0.0
11 0 0.0
12 0 0.0
13 0 0.0
14 0 0.0
15 0 0.0
0 1 0.00010168816589858875
1 1 0.0018786557846131701
2 1 0.009712290252900999
3 1 0.01855028923922843
4 1 0.02398085629699297
5 1 0.010877144543036201
6 1 0.0008713525604341939
7 1 5.567379725192063e-05
8 1 3.2367240147245523e-06
9 1 0.0
10 1 0.0
11 1 0.0
12 1 0.0
13 1 0.0
14 1 0.0
15 1 0.0
0 2 0.0008681422557980966
1 2 0.022503914561290587
2 2 0.04227503212861655
3 2 0.03159574171021484
4 2 0.06688343280041259
5 2 0.04584023489074647
6 2 0.0018944330243360371
7 2 2.705337998856124e-05
8 2 0.0
9 2 0.0
10 2 0.0
11 2 0.0
12 2 0.0
13 2 0.0
14 2 0.0
15 2 0.0
0 3 0.0039061466625315787
1 3 0.03656852331637784
2 3 0.1493131946886034
3 3 0.10110525620677703
4 3 0.11696903010650982
5 3 0.03329731398336105
6 3 0.002233312101100143
7 3 5.948783423528039e-06
8 3 1.4356955676805372e-06
9 3 0.0
10 3 0.0
11 3 0.0
12 3 0.0
13 3 0.0
14 3 0.0
15 3 0.0
0 4 0.0017755236340378311
1 4 0.005920167448934407
2 4 0.05254951406808437
3 4 0.27555537727190643
4 4 0.18707933841557628
5 4 0.007523525964527364
6 4 0.0023405337542063056
7 4 4.745327678793456e-06
8 4 2.930042502915626e-07
9 4 0.0
10 4 0.0
11 4 0.0
12 4 0.0
13 4 0.0
14 4 0.0
15 4 7.443387348995773e-06
0 5 0.000685477507294721
1 5 0.0003827204815878437
2 5 0.016421104540452248
3 5 0.3085427669960559
4 5 0.28238279426589596
5 5 0.006036172673102313
6 5 0.0004379501841287526
7 5 2.645180570699352e-06
8 5 0.0
9 5 0.0
10 5 0.0
11 5 0.0
12 5 0.0
13 5 0.0
14 5 0.0
15 5 1.2100524948513284e-05
0 6 0.0059305573159207335
1 6 0.009497596807202507
2 6 0.061989077044075115
3 6 0.34493868051762544
4 6 0.21455123280278282
5 6 0.1653962367773043
6 6 0.05828663609534115
7 6 0.01919920851501046
8 6 0.01749193991005627
9 6 0.028817620448171533
10 6 0.00939418758039016
11 6 0.0009703639498565948
12 6 0.019457970650825288
13 6 0.009747793845287922
14 6 0.00021499283247079865
15 6 0.00035042369302996956
0 7 0.034940366896942875
1 7 0.08906149248118136
2 7 0.12152481525292701
3 7 0.1283500899117961
4 7 0.07563956377272273
5 7 0.05880820433755068
6 7 0.06813961615986595
7 7 0.08655198686515826
8 7 0.06440711297929176
9 7 0.05081124739284579
10 7 0.02918430649434213
11 7 0.01466416294588529
12 7 0.022486514920182665
13 7 0.03353291507802894
14 7 0.024702860495663077
15 7 0.023068355983533555


==> data/R2019015_stats.txt <==
bottleneck: p01=-2.8084 p99=0.1414
global patient oh p01=0.0000 p99=0.2154
global patient vf(xz) p01=0.0000 p99=3.2383


==> data/R2019015_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.34 -0.98 1.04 
58 46 0.54 -1.97 2.04 
58 49 0.38 -1.65 1.70 
58 52 0.16 -0.48 0.50 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.11 -0.35 0.37 
61 46 0.56 -2.19 2.26 
61 49 0.66 -2.84 2.92 
61 52 0.84 -2.34 2.49 
61 55 0.77 -1.96 2.11 
61 58 0.40 -1.62 1.66 
61 61 0.41 -1.62 1.67 
61 64 0.55 -1.39 1.49 
61 67 0.53 -1.13 1.25 
61 70 0.20 -0.68 0.71 
61 73 0.17 -0.56 0.58 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.34 -2.51 2.53 
64 52 0.61 -2.67 2.74 
64 55 0.58 -2.37 2.44 
64 58 0.35 -2.69 2.71 
64 61 0.40 -2.68 2.71 
64 64 0.68 -2.43 2.52 
64 67 1.03 -2.55 2.75 
64 70 0.70 -2.39 2.49 
64 73 0.49 -1.90 1.96 
64 76 0.72 -1.44 1.61 
64 79 0.87 -1.05 1.37 
64 82 0.61 -0.58 0.84 
64 85 0.40 -0.23 0.46 
64 88 0.32 -0.11 0.34 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.00 -0.00 0.00 
67 49 0.06 -0.70 0.71 
67 52 0.27 -2.65 2.67 
67 55 0.09 -2.21 2.21 
67 58 0.03 -2.58 2.58 
67 61 -0.00 -2.57 2.57 
67 64 0.29 -2.51 2.53 
67 67 0.68 -2.87 2.95 
67 70 0.61 -2.64 2.71 
67 73 0.43 -2.06 2.10 
67 76 0.52 -1.62 1.70 
67 79 0.73 -1.17 1.38 
67 82 0.69 -0.77 1.04 
67 85 0.81 -0.54 0.97 
67 88 1.02 -0.36 1.08 
67 91 1.23 0.04 1.23 
67 94 1.00 0.30 1.04 
67 97 0.14 0.06 0.15 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.00 -0.00 0.00 
70 49 0.00 -0.00 0.00 
70 52 -0.00 -1.69 1.69 
70 55 -0.23 -2.27 2.28 
70 58 -0.22 -2.60 2.61 
70 61 -0.18 -2.50 2.51 
70 64 0.06 -2.37 2.37 
70 67 0.38 -2.70 2.73 
70 70 0.46 -2.49 2.53 
70 73 0.35 -1.98 2.01 
70 76 0.26 -1.72 1.74 
70 79 0.41 -1.26 1.32 
70 82 0.57 -0.89 1.06 
70 85 0.64 -0.62 0.89 
70 88 0.88 -0.39 0.96 
70 91 0.96 0.12 0.96 
70 94 0.99 0.52 1.11 
70 97 1.10 0.67 1.28 
70 100 1.03 0.94 1.40 
70 103 0.28 0.32 0.42 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.00 -0.00 0.00 
73 52 -0.10 -0.95 0.95 
73 55 -0.28 -2.61 2.62 
73 58 -0.27 -2.83 2.85 
73 61 -0.30 -2.64 2.66 
73 64 -0.09 -2.42 2.42 
73 67 0.29 -2.76 2.78 
73 70 0.37 -2.42 2.45 
73 73 0.14 -1.86 1.86 
73 76 0.10 -1.49 1.50 
73 79 0.27 -1.26 1.29 
73 82 0.37 -1.02 1.08 
73 85 0.48 -0.72 0.87 
73 88 0.58 -0.34 0.67 
73 91 0.53 0.10 0.54 
73 94 0.72 0.48 0.87 
73 97 0.93 0.68 1.15 
73 100 1.11 1.27 1.69 
73 103 1.12 1.45 1.83 
73 106 0.15 0.19 0.24 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.00 -0.00 0.00 
76 52 -0.19 -1.07 1.09 
76 55 -0.56 -2.69 2.75 
76 58 -0.75 -2.88 2.97 
76 61 -0.55 -2.86 2.92 
76 64 -0.05 -2.54 2.54 
76 67 0.18 -2.69 2.70 
76 70 0.31 -2.47 2.49 
76 73 0.22 -1.83 1.84 
76 76 0.15 -1.38 1.39 
76 79 0.27 -1.23 1.26 
76 82 0.31 -1.05 1.10 
76 85 0.28 -0.89 0.94 
76 88 0.44 -0.30 0.53 
76 91 0.42 0.06 0.42 
76 94 0.51 0.26 0.58 
76 97 0.86 0.62 1.06 
76 100 1.01 1.25 1.61 
76 103 1.18 1.45 1.87 
76 106 0.93 1.11 1.45 
76 109 0.00 -0.00 0.00 
76 112 0.00 -0.00 0.00 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.00 -0.00 0.00 
79 52 -0.36 -1.13 1.19 
79 55 -1.09 -2.67 2.89 
79 58 -0.77 -2.62 2.73 
79 61 -0.56 -3.10 3.15 
79 64 -0.09 -2.91 2.91 
79 67 0.18 -2.44 2.45 
79 70 0.19 -1.98 1.99 
79 73 0.20 -1.78 1.80 
79 76 0.11 -1.47 1.48 
79 79 0.13 -1.31 1.31 
79 82 0.33 -1.11 1.16 
79 85 0.32 -0.90 0.96 
79 88 0.16 -0.23 0.28 
79 91 0.17 0.24 0.30 
79 94 0.37 0.12 0.39 
79 97 0.51 0.61 0.79 
79 100 0.79 0.98 1.26 
79 103 0.95 1.08 1.44 
79 106 1.29 1.45 1.94 
79 109 1.02 1.34 1.69 
79 112 0.13 0.16 0.21 
79 115 0.00 -0.00 0.00 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.00 -0.00 0.00 
82 52 -0.50 -1.15 1.25 
82 55 -1.52 -2.74 3.14 
82 58 -0.82 -2.40 2.54 
82 61 -0.54 -3.02 3.07 
82 64 -0.46 -3.08 3.12 
82 67 -0.53 -2.30 2.36 
82 70 -0.27 -1.71 1.73 
82 73 0.15 -1.76 1.77 
82 76 0.10 -1.57 1.57 
82 79 0.04 -1.36 1.36 
82 82 0.10 -1.06 1.06 
82 85 0.18 -0.84 0.86 
82 88 0.12 0.04 0.13 
82 91 -0.05 0.18 0.19 
82 94 0.03 0.14 0.14 
82 97 0.24 0.60 0.65 
82 100 0.43 0.66 0.79 
82 103 0.62 0.75 0.97 
82 106 0.90 1.19 1.49 
82 109 1.24 1.49 1.93 
82 112 0.73 0.91 1.16 
82 115 0.00 -0.00 0.00 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 0.00 -0.00 0.00 
85 52 -1.11 -2.57 2.80 
85 55 -1.50 -3.09 3.44 
85 58 -0.77 -2.49 2.61 
85 61 -0.26 -2.87 2.88 
85 64 -0.14 -2.89 2.90 
85 67 -0.28 -2.07 2.09 
85 70 -0.11 -1.87 1.88 
85 73 0.25 -1.90 1.92 
85 76 0.03 -1.59 1.59 
85 79 -0.16 -1.23 1.24 
85 82 -0.00 -1.08 1.08 
85 85 -0.07 -0.90 0.90 
85 88 -0.11 -0.14 0.18 
85 91 0.00 0.09 0.09 
85 94 0.10 0.06 0.12 
85 97 0.25 0.45 0.51 
85 100 0.39 0.38 0.54 
85 103 0.62 0.36 0.71 
85 106 0.99 0.88 1.33 
85 109 1.17 1.23 1.70 
85 112 0.86 1.35 1.60 
85 115 0.22 0.57 0.61 
85 118 0.00 -0.00 0.00 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 0.00 -0.00 0.00 
88 52 -1.72 -4.43 4.75 
88 55 -1.18 -3.68 3.86 
88 58 -0.68 -3.23 3.30 
88 61 -0.18 -3.55 3.56 
88 64 -0.28 -3.03 3.04 
88 67 -0.27 -2.12 2.14 
88 70 0.19 -2.05 2.06 
88 73 0.32 -1.94 1.97 
88 76 0.08 -1.66 1.66 
88 79 -0.25 -1.27 1.30 
88 82 -0.08 -1.13 1.14 
88 85 0.07 -0.75 0.75 
88 88 -0.15 -0.45 0.47 
88 91 0.03 -0.54 0.54 
88 94 0.25 -0.11 0.28 
88 97 0.19 0.25 0.32 
88 100 0.44 0.30 0.53 
88 103 0.52 0.17 0.55 
88 106 0.49 0.58 0.75 
88 109 0.68 1.09 1.28 
88 112 0.63 1.37 1.51 
88 115 0.41 1.06 1.14 
88 118 0.00 -0.00 0.00 
88 121 0.00 -0.00 0.00 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.00 -0.00 0.00 
91 49 -0.71 -1.60 1.75 
91 52 -1.71 -4.69 4.99 
91 55 -0.91 -3.95 4.05 
91 58 -0.45 -3.50 3.53 
91 61 -0.39 -3.71 3.73 
91 64 -0.35 -3.00 3.02 
91 67 -0.06 -2.51 2.51 
91 70 0.18 -2.31 2.32 
91 73 0.24 -1.98 1.99 
91 76 0.16 -1.63 1.64 
91 79 -0.06 -1.37 1.37 
91 82 -0.08 -1.45 1.45 
91 85 0.07 -1.03 1.04 
91 88 -0.03 -0.80 0.80 
91 91 -0.33 -0.87 0.93 
91 94 -0.49 -0.28 0.57 
91 97 -0.39 -0.12 0.40 
91 100 -0.19 0.04 0.19 
91 103 0.08 0.14 0.16 
91 106 0.33 0.45 0.55 
91 109 0.59 0.89 1.06 
91 112 0.58 1.17 1.30 
91 115 0.50 1.31 1.40 
91 118 0.10 0.27 0.28 
91 121 0.00 -0.00 0.00 
91 124 0.00 -0.00 0.00 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.00 -0.00 0.00 
94 49 -2.30 -4.21 4.79 
94 52 -1.62 -4.56 4.84 
94 55 -0.88 -3.71 3.81 
94 58 -0.44 -3.30 3.33 
94 61 -0.48 -3.16 3.20 
94 64 -0.36 -2.90 2.93 
94 67 -0.05 -2.73 2.73 
94 70 0.11 -2.46 2.47 
94 73 -0.03 -2.00 2.01 
94 76 -0.18 -1.60 1.61 
94 79 -0.24 -1.44 1.46 
94 82 -0.48 -1.51 1.59 
94 85 -0.73 -1.38 1.57 
94 88 -0.57 -1.10 1.24 
94 91 -0.59 -0.80 1.00 
94 94 -0.63 -0.49 0.80 
94 97 -0.57 -0.53 0.78 
94 100 -0.61 -0.41 0.74 
94 103 -0.34 -0.30 0.46 
94 106 -0.17 0.07 0.18 
94 109 0.09 0.54 0.55 
94 112 0.21 0.92 0.94 
94 115 0.28 1.23 1.26 
94 118 0.23 0.72 0.76 
94 121 0.00 -0.00 0.00 
94 124 0.00 -0.00 0.00 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 -1.21 -2.33 2.62 
97 49 -2.28 -4.65 5.18 
97 52 -1.41 -4.00 4.24 
97 55 -0.85 -3.25 3.36 
97 58 -0.31 -2.91 2.93 
97 61 -0.18 -2.84 2.85 
97 64 -0.10 -2.87 2.87 
97 67 -0.03 -2.65 2.65 
97 70 -0.16 -2.40 2.41 
97 73 -0.52 -1.85 1.92 
97 76 -0.44 -1.67 1.73 
97 79 -0.30 -1.48 1.51 
97 82 -0.53 -1.37 1.47 
97 85 -0.78 -1.37 1.58 
97 88 -0.72 -1.29 1.47 
97 91 -0.54 -1.21 1.33 
97 94 -0.69 -0.74 1.01 
97 97 -0.73 -0.59 0.94 
97 100 -0.57 -0.36 0.68 
97 103 -0.45 -0.35 0.57 
97 106 -0.50 -0.24 0.56 
97 109 -0.41 0.32 0.52 
97 112 -0.10 0.57 0.58 
97 115 0.10 0.82 0.82 
97 118 0.10 0.85 0.85 
97 121 0.02 0.24 0.24 
97 124 0.00 -0.00 0.00 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 -0.58 -1.30 1.43 
100 46 -2.56 -5.40 5.98 
100 49 -1.94 -4.48 4.89 
100 52 -1.22 -3.70 3.90 
100 55 -0.71 -3.03 3.11 
100 58 -0.29 -2.75 2.77 
100 61 -0.18 -2.90 2.90 
100 64 -0.33 -2.82 2.84 
100 67 -0.36 -2.39 2.42 
100 70 -0.59 -2.05 2.13 
100 73 -0.63 -1.64 1.75 
100 76 -0.41 -1.61 1.66 
100 79 -0.22 -0.73 0.76 
100 82 -0.46 -0.99 1.09 
100 85 -0.58 -1.42 1.53 
100 88 -0.45 -1.38 1.45 
100 91 -0.54 -1.26 1.37 
100 94 -0.99 -0.81 1.28 
100 97 -1.26 -0.72 1.45 
100 100 -0.98 -0.58 1.14 
100 103 -0.52 -0.33 0.61 
100 106 -0.25 -0.15 0.29 
100 109 -0.19 0.12 0.23 
100 112 -0.34 0.36 0.49 
100 115 -0.40 0.50 0.64 
100 118 -0.24 0.48 0.53 
100 121 -0.01 0.06 0.06 
100 124 0.00 -0.00 0.00 
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 -0.50 -1.24 1.34 
103 46 -2.08 -4.98 5.40 
103 49 -1.45 -3.92 4.18 
103 52 -0.60 -2.12 2.20 
103 55 0.00 -0.00 0.00 
103 58 0.00 -0.00 0.00 
103 61 -0.09 -0.95 0.96 
103 64 -0.13 -0.89 0.90 
103 67 -0.11 -0.50 0.51 
103 70 -0.18 -0.66 0.68 
103 73 -0.13 -0.39 0.41 
103 76 0.00 -0.00 0.00 
103 79 0.00 -0.00 0.00 
103 82 0.00 -0.00 0.00 
103 85 0.00 -0.00 0.00 
103 88 0.00 -0.00 0.00 
103 91 0.00 -0.00 0.00 
103 94 0.00 -0.00 0.00 
103 97 -0.15 -0.10 0.18 
103 100 -0.68 -0.44 0.81 
103 103 -0.71 -0.45 0.84 
103 106 -0.39 -0.37 0.54 
103 109 -0.04 -0.17 0.17 
103 112 -0.20 0.10 0.22 
103 115 -0.28 0.14 0.31 
103 118 -0.04 0.03 0.05 
103 121 0.00 -0.00 0.00 
103 124 0.00 -0.00 0.00 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 0.00 -0.00 0.00 
106 49 0.00 -0.00 0.00 
106 52 0.00 -0.00 0.00 
106 55 0.00 -0.00 0.00 
106 58 0.00 -0.00 0.00 
106 61 0.00 -0.00 0.00 
106 64 0.00 -0.00 0.00 
106 67 0.00 -0.00 0.00 
106 70 0.00 -0.00 0.00 
106 73 0.00 -0.00 0.00 
106 76 0.00 -0.00 0.00 
106 79 0.00 -0.00 0.00 
106 82 0.00 -0.00 0.00 
106 85 0.00 -0.00 0.00 
106 88 0.00 -0.00 0.00 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 0.00 -0.00 0.00 
106 100 0.00 -0.00 0.00 
106 103 0.00 -0.00 0.00 
106 106 0.00 -0.00 0.00 
106 109 0.00 -0.00 0.00 
106 112 0.00 -0.00 0.00 
106 115 0.00 -0.00 0.00 
106 118 0.00 -0.00 0.00 
106 121 0.00 -0.00 0.00 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 0.00 -0.00 0.00 
109 58 0.00 -0.00 0.00 
109 61 0.00 -0.00 0.00 
109 64 0.00 -0.00 0.00 
109 67 0.00 -0.00 0.00 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.00 -0.00 0.00 
109 79 0.00 -0.00 0.00 
109 82 0.00 -0.00 0.00 
109 85 0.00 -0.00 0.00 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 0.00 -0.00 0.00 
109 100 0.00 -0.00 0.00 
109 103 0.00 -0.00 0.00 
109 106 0.00 -0.00 0.00 
109 109 0.00 -0.00 0.00 
109 112 0.00 -0.00 0.00 
109 115 0.00 -0.00 0.00 
109 118 0.00 -0.00 0.00 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 0.00 -0.00 0.00 
112 100 0.00 -0.00 0.00 
112 103 0.00 -0.00 0.00 
112 106 0.00 -0.00 0.00 
112 109 0.00 -0.00 0.00 
112 112 0.00 -0.00 0.00 
112 115 0.00 -0.00 0.00 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.00 -0.00 0.00 
115 106 0.00 -0.00 0.00 
115 109 0.00 -0.00 0.00 
115 112 0.00 -0.00 0.00 
115 115 0.00 -0.00 0.00 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 0.00 -0.00 0.00 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.00 -0.00 0.00 
139 121 0.00 -0.00 0.00 
139 124 0.00 -0.00 0.00 
139 127 0.00 -0.00 0.00 
139 130 0.00 -0.00 0.00 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 -0.13 -0.14 0.19 
142 97 -0.09 -0.16 0.18 
142 100 0.02 -0.10 0.10 
142 103 0.01 -0.12 0.12 
142 106 0.00 -0.00 0.00 
142 109 -0.03 -0.06 0.07 
142 112 -0.02 -0.10 0.10 
142 115 -0.02 -0.04 0.04 
142 118 0.00 -0.00 0.00 
142 121 0.00 -0.00 0.00 
142 124 0.00 -0.00 0.00 
142 127 0.00 -0.00 0.00 
142 130 0.00 -0.00 0.00 
142 133 0.00 -0.00 0.00 
142 136 0.00 -0.00 0.00 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 -0.17 -0.34 0.38 
145 85 -0.30 -0.67 0.73 
145 88 -0.32 -0.99 1.04 
145 91 -0.39 -1.10 1.16 
145 94 -0.49 -0.59 0.77 
145 97 -0.23 -0.45 0.51 
145 100 0.07 -0.24 0.25 
145 103 0.24 -0.41 0.48 
145 106 0.21 -0.37 0.42 
145 109 0.02 -0.32 0.32 
145 112 0.08 -0.20 0.22 
145 115 -0.19 -0.12 0.23 
145 118 -0.16 -0.00 0.16 
145 121 0.00 -0.00 0.00 
145 124 0.00 -0.00 0.00 
145 127 0.00 -0.00 0.00 
145 130 0.00 -0.00 0.00 
145 133 0.00 -0.00 0.00 
145 136 0.00 -0.00 0.00 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.06 -0.25 0.26 
148 76 0.12 -0.68 0.69 
148 79 -0.20 -1.23 1.25 
148 82 -0.73 -1.48 1.65 
148 85 -0.73 -1.43 1.60 
148 88 -0.45 -1.45 1.52 
148 91 -0.43 -1.19 1.27 
148 94 -0.41 -0.71 0.82 
148 97 -0.22 -0.51 0.56 
148 100 0.11 -0.58 0.59 
148 103 0.55 -0.86 1.03 
148 106 0.62 -0.64 0.89 
148 109 0.30 -0.47 0.56 
148 112 0.13 0.01 0.13 
148 115 -0.20 0.21 0.29 
148 118 -0.44 0.22 0.49 
148 121 -0.15 0.04 0.16 
148 124 0.00 -0.00 0.00 
148 127 0.00 -0.00 0.00 
148 130 0.00 -0.00 0.00 
148 133 0.00 -0.00 0.00 
148 136 0.00 -0.00 0.00 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 -0.00 -0.75 0.75 
151 73 0.04 -2.07 2.07 
151 76 -0.09 -1.98 1.98 
151 79 -0.48 -1.64 1.71 
151 82 -0.78 -1.52 1.71 
151 85 -0.64 -1.33 1.47 
151 88 -0.46 -1.24 1.32 
151 91 -0.37 -1.03 1.10 
151 94 -0.33 -0.62 0.71 
151 97 -0.06 -0.43 0.44 
151 100 0.24 -0.66 0.70 
151 103 0.31 -0.94 0.99 
151 106 0.15 -0.60 0.62 
151 109 -0.17 -0.24 0.30 
151 112 -0.33 0.27 0.42 
151 115 -0.35 0.31 0.47 
151 118 -0.49 0.29 0.57 
151 121 -0.16 0.08 0.18 
151 124 0.00 -0.00 0.00 
151 127 0.00 -0.00 0.00 
151 130 0.00 -0.00 0.00 
151 133 0.00 -0.00 0.00 
151 136 0.00 -0.00 0.00 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 -0.24 -1.15 1.17 
154 70 -0.25 -2.15 2.17 
154 73 -0.34 -2.18 2.21 
154 76 -0.46 -2.12 2.17 
154 79 -0.70 -1.82 1.95 
154 82 -0.93 -1.53 1.79 
154 85 -0.54 -1.22 1.34 
154 88 -0.39 -0.98 1.05 
154 91 -0.35 -0.62 0.72 
154 94 -0.37 -0.34 0.51 
154 97 -0.32 -0.33 0.46 
154 100 -0.24 -0.45 0.51 
154 103 -0.45 -0.62 0.77 
154 106 -0.40 -0.23 0.46 
154 109 -0.50 0.13 0.52 
154 112 -0.53 0.35 0.64 
154 115 -0.41 0.33 0.53 
154 118 -0.33 0.20 0.39 
154 121 0.00 -0.00 0.00 
154 124 0.00 -0.00 0.00 
154 127 0.00 -0.00 0.00 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.00 -0.00 0.00 
157 55 0.00 -0.00 0.00 
157 58 0.00 -0.00 0.00 
157 61 0.00 -0.00 0.00 
157 64 -0.13 -1.14 1.14 
157 67 -0.38 -2.26 2.29 
157 70 -0.40 -2.18 2.22 
157 73 -0.24 -2.17 2.19 
157 76 -0.29 -2.24 2.26 
157 79 -0.62 -1.88 1.98 
157 82 -0.90 -1.44 1.70 
157 85 -0.63 -1.12 1.28 
157 88 -0.46 -0.89 1.00 
157 91 -0.36 -0.52 0.64 
157 94 -0.39 -0.07 0.39 
157 97 -0.49 -0.04 0.49 
157 100 -0.50 -0.09 0.51 
157 103 -0.70 -0.07 0.70 
157 106 -0.75 0.01 0.75 
157 109 -0.79 0.22 0.82 
157 112 -0.72 0.34 0.80 
157 115 -0.56 0.39 0.68 
157 118 -0.16 0.13 0.20 
157 121 0.00 -0.00 0.00 
157 124 0.00 -0.00 0.00 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.00 -0.00 0.00 
160 55 0.00 -0.00 0.00 
160 58 0.00 -0.00 0.00 
160 61 0.00 -0.00 0.00 
160 64 0.01 -2.19 2.19 
160 67 -0.33 -2.29 2.31 
160 70 -0.48 -2.10 2.16 
160 73 -0.19 -1.83 1.84 
160 76 -0.39 -1.74 1.79 
160 79 -0.80 -1.67 1.85 
160 82 -0.88 -1.23 1.51 
160 85 -0.71 -0.85 1.11 
160 88 -0.70 -0.79 1.06 
160 91 -0.52 -0.54 0.75 
160 94 -0.41 0.06 0.42 
160 97 -0.40 0.33 0.52 
160 100 -0.57 0.23 0.61 
160 103 -0.78 0.25 0.82 
160 106 -0.73 0.27 0.78 
160 109 -0.83 0.27 0.87 
160 112 -0.78 0.26 0.82 
160 115 -0.62 0.38 0.72 
160 118 -0.17 0.12 0.21 
160 121 0.00 -0.00 0.00 
160 124 0.00 -0.00 0.00 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.00 -0.00 0.00 
163 46 0.00 -0.00 0.00 
163 49 0.00 -0.00 0.00 
163 52 0.00 -0.00 0.00 
163 55 0.00 -0.00 0.00 
163 58 0.00 -0.00 0.00 
163 61 0.20 -1.56 1.58 
163 64 0.28 -2.50 2.51 
163 67 -0.28 -2.16 2.18 
163 70 -0.59 -2.04 2.12 
163 73 -0.42 -1.56 1.62 
163 76 -0.34 -1.52 1.56 
163 79 -0.52 -1.64 1.72 
163 82 -0.67 -1.12 1.30 
163 85 -0.42 -0.70 0.82 
163 88 -0.60 -0.60 0.85 
163 91 -0.68 -0.39 0.79 
163 94 -0.65 0.07 0.66 
163 97 -0.45 0.46 0.64 
163 100 -0.44 0.52 0.69 
163 103 -0.66 0.47 0.81 
163 106 -0.82 0.40 0.92 
163 109 -0.91 0.49 1.03 
163 112 -0.84 0.47 0.96 
163 115 -0.45 0.29 0.54 
163 118 0.00 -0.00 0.00 
163 121 0.00 -0.00 0.00 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 1.64 -3.09 3.50 
166 46 0.79 -1.81 1.97 
166 49 0.32 -1.24 1.28 
166 52 0.15 -1.11 1.12 
166 55 0.15 -1.07 1.08 
166 58 0.33 -2.03 2.06 
166 61 0.45 -2.83 2.87 
166 64 0.26 -2.59 2.60 
166 67 -0.23 -2.17 2.19 
166 70 -0.49 -2.25 2.30 
166 73 -0.43 -1.83 1.88 
166 76 -0.11 -1.83 1.83 
166 79 -0.21 -1.83 1.84 
166 82 -0.41 -1.18 1.25 
166 85 -0.31 -0.66 0.73 
166 88 -0.63 -0.41 0.75 
166 91 -0.86 -0.20 0.89 
166 94 -0.85 0.19 0.87 
166 97 -0.76 0.49 0.90 
166 100 -0.70 0.73 1.01 
166 103 -0.82 0.78 1.13 
166 106 -1.03 0.76 1.28 
166 109 -1.02 0.95 1.39 
166 112 -0.83 0.74 1.11 
166 115 -0.09 0.07 0.11 
166 118 0.00 -0.00 0.00 
166 121 0.00 -0.00 0.00 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 0.84 -1.83 2.02 
169 46 1.62 -4.28 4.58 
169 49 0.80 -3.84 3.92 
169 52 0.26 -3.28 3.29 
169 55 0.38 -3.13 3.16 
169 58 0.47 -2.84 2.88 
169 61 0.57 -2.53 2.59 
169 64 0.34 -2.34 2.37 
169 67 -0.08 -2.28 2.29 
169 70 -0.17 -2.57 2.57 
169 73 -0.12 -2.51 2.51 
169 76 0.07 -2.16 2.16 
169 79 -0.08 -1.66 1.67 
169 82 -0.20 -0.97 0.99 
169 85 -0.33 -0.51 0.61 
169 88 -0.55 -0.34 0.65 
169 91 -0.59 -0.20 0.63 
169 94 -0.81 0.26 0.85 
169 97 -0.95 0.50 1.07 
169 100 -0.81 0.72 1.08 
169 103 -0.79 1.00 1.28 
169 106 -0.93 0.85 1.26 
169 109 -0.85 0.98 1.29 
169 112 -0.10 0.12 0.16 
169 115 0.00 -0.00 0.00 
169 118 0.00 -0.00 0.00 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 0.49 -1.40 1.48 
172 46 1.40 -4.37 4.58 
172 49 0.89 -3.95 4.05 
172 52 0.28 -3.27 3.28 
172 55 0.34 -2.99 3.01 
172 58 0.46 -2.67 2.71 
172 61 0.24 -2.29 2.30 
172 64 0.04 -2.16 2.16 
172 67 -0.14 -2.17 2.18 
172 70 -0.39 -2.46 2.49 
172 73 -0.55 -2.62 2.67 
172 76 -0.58 -2.11 2.19 
172 79 -0.49 -1.54 1.62 
172 82 -0.44 -0.90 1.00 
172 85 -0.45 -0.45 0.64 
172 88 -0.63 -0.37 0.73 
172 91 -0.64 -0.21 0.67 
172 94 -0.82 0.31 0.88 
172 97 -1.17 0.46 1.26 
172 100 -1.11 0.75 1.34 
172 103 -0.80 1.10 1.36 
172 106 -0.82 1.10 1.38 
172 109 -0.30 0.37 0.48 
172 112 0.00 -0.00 0.00 
172 115 0.00 -0.00 0.00 
172 118 0.00 -0.00 0.00 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.00 -0.00 0.00 
175 43 0.43 -1.36 1.43 
175 46 1.34 -4.10 4.31 
175 49 1.04 -3.85 3.98 
175 52 0.37 -3.34 3.36 
175 55 0.29 -2.93 2.94 
175 58 0.42 -2.71 2.74 
175 61 0.23 -2.25 2.26 
175 64 -0.01 -2.12 2.12 
175 67 -0.25 -2.01 2.03 
175 70 -0.37 -2.06 2.10 
175 73 -0.45 -2.00 2.05 
175 76 -0.55 -1.93 2.00 
175 79 -0.61 -1.76 1.86 
175 82 -0.71 -0.97 1.20 
175 85 -0.61 -0.55 0.82 
175 88 -0.68 -0.35 0.76 
175 91 -0.82 -0.24 0.85 
175 94 -1.13 0.20 1.15 
175 97 -1.52 0.58 1.63 
175 100 -1.50 0.73 1.67 
175 103 -1.08 1.01 1.48 
175 106 -0.42 0.47 0.63 
175 109 0.00 -0.00 0.00 
175 112 0.00 -0.00 0.00 
175 115 0.00 -0.00 0.00 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 0.00 -0.00 0.00 
178 43 0.34 -1.34 1.38 
178 46 1.09 -3.93 4.08 
178 49 0.81 -3.57 3.66 
178 52 0.41 -3.00 3.03 
178 55 0.27 -2.80 2.81 
178 58 0.21 -2.61 2.62 
178 61 0.24 -2.38 2.40 
178 64 0.20 -2.11 2.12 
178 67 -0.11 -1.93 1.93 
178 70 -0.24 -2.01 2.02 
178 73 -0.28 -1.89 1.91 
178 76 -0.20 -2.07 2.08 
178 79 -0.45 -1.82 1.88 
178 82 -0.67 -1.23 1.41 
178 85 -0.47 -0.72 0.86 
178 88 -0.62 -0.40 0.74 
178 91 -0.85 -0.10 0.86 
178 94 -1.14 0.20 1.16 
178 97 -1.51 0.37 1.55 
178 100 -1.44 0.56 1.54 
178 103 -0.72 0.46 0.85 
178 106 0.00 -0.00 0.00 
178 109 0.00 -0.00 0.00 
178 112 0.00 -0.00 0.00 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.00 -0.00 0.00 
181 40 0.00 -0.00 0.00 
181 43 0.31 -1.70 1.73 
181 46 0.59 -3.70 3.74 
181 49 0.25 -3.25 3.26 
181 52 0.15 -2.77 2.77 
181 55 0.09 -2.58 2.58 
181 58 -0.12 -2.50 2.50 
181 61 -0.10 -2.49 2.49 
181 64 -0.23 -2.26 2.28 
181 67 -0.21 -1.87 1.88 
181 70 -0.37 -1.90 1.94 
181 73 -0.45 -1.82 1.88 
181 76 -0.68 -2.23 2.34 
181 79 -0.72 -1.84 1.98 
181 82 -0.72 -1.30 1.48 
181 85 -0.55 -0.85 1.01 
181 88 -0.70 -0.38 0.80 
181 91 -0.83 -0.12 0.83 
181 94 -0.92 0.09 0.93 
181 97 -0.71 0.12 0.72 
181 100 -0.16 0.04 0.16 
181 103 0.00 -0.00 0.00 
181 106 0.00 -0.00 0.00 
181 109 0.00 -0.00 0.00 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.00 -0.00 0.00 
184 40 0.06 -0.36 0.36 
184 43 0.46 -3.07 3.11 
184 46 0.21 -3.32 3.33 
184 49 -0.04 -3.03 3.03 
184 52 0.02 -2.67 2.67 
184 55 -0.07 -2.40 2.40 
184 58 -0.38 -2.39 2.42 
184 61 -0.57 -2.27 2.34 
184 64 -0.64 -2.14 2.23 
184 67 -0.18 -1.82 1.83 
184 70 -0.26 -1.60 1.62 
184 73 -0.56 -1.39 1.50 
184 76 -0.85 -1.55 1.77 
184 79 -0.66 -1.46 1.60 
184 82 -0.39 -1.13 1.19 
184 85 -0.28 -0.52 0.59 
184 88 -0.43 -0.24 0.49 
184 91 -0.27 -0.10 0.29 
184 94 -0.07 -0.01 0.07 
184 97 0.00 -0.00 0.00 
184 100 0.00 -0.00 0.00 
184 103 0.00 -0.00 0.00 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.21 -1.38 1.40 
187 43 0.50 -3.16 3.19 
187 46 0.08 -3.08 3.08 
187 49 -0.24 -2.89 2.90 
187 52 0.04 -2.61 2.61 
187 55 -0.01 -2.34 2.34 
187 58 -0.47 -2.05 2.11 
187 61 -0.79 -1.79 1.95 
187 64 -0.35 -1.75 1.78 
187 67 0.21 -1.13 1.15 
187 70 0.17 -0.97 0.99 
187 73 -0.22 -0.83 0.86 
187 76 -0.43 -0.63 0.76 
187 79 -0.07 -0.13 0.15 
187 82 0.00 -0.00 0.00 
187 85 0.00 -0.00 0.00 
187 88 0.00 -0.00 0.00 
187 91 0.00 -0.00 0.00 
187 94 0.00 -0.00 0.00 
187 97 0.00 -0.00 0.00 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.24 -0.98 1.00 
190 40 0.83 -3.01 3.12 
190 43 0.57 -2.85 2.91 
190 46 -0.10 -2.67 2.67 
190 49 -0.03 -2.57 2.57 
190 52 0.30 -1.89 1.92 
190 55 0.28 -1.63 1.65 
190 58 -0.15 -1.36 1.36 
190 61 -0.27 -0.67 0.72 
190 64 -0.05 -0.16 0.17 
190 67 0.00 -0.00 0.00 
190 70 0.00 -0.00 0.00 
190 73 0.00 -0.00 0.00 
190 76 0.00 -0.00 0.00 
190 79 0.00 -0.00 0.00 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.06 -0.81 0.81 
193 37 0.38 -1.64 1.68 
193 40 0.53 -1.62 1.71 
193 43 0.19 -1.02 1.04 
193 46 -0.04 -0.71 0.71 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2019019_bottleneck.txt <==
x y C
0 0 0.04656606912612915
1 0 0.06680764257907867
2 0 0.3660528361797333
3 0 0.45701199769973755
4 0 0.3535695970058441
5 0 0.19103959202766418
6 0 0.0341995470225811
7 0 -0.008213528431952
8 0 0.07387477159500122
9 0 0.04658764973282814
10 0 0.023312853649258614
11 0 0.03250006586313248
12 0 0.028731295838952065
13 0 0.06925130635499954
14 0 0.07730332762002945
15 0 0.08137258142232895
0 1 0.023657966405153275
1 1 0.05600271746516228
2 1 0.10562227666378021
3 1 0.011198409833014011
4 1 0.08642102777957916
5 1 -0.08147788047790527
6 1 0.03088293969631195
7 1 0.053841084241867065
8 1 0.11441860347986221
9 1 0.07159507274627686
10 1 0.11905311048030853
11 1 0.08449164777994156
12 1 0.04639153927564621
13 1 0.08903899788856506
14 1 0.08374475687742233
15 1 0.049693409353494644
0 2 0.017794055864214897
1 2 0.11039570719003677
2 2 0.08691635727882385
3 2 0.14301037788391113
4 2 -0.12804774940013885
5 2 0.08295756578445435
6 2 0.06628338247537613
7 2 0.02030012756586075
8 2 0.01957930065691471
9 2 -0.025027809664607048
10 2 -0.04963118955492973
11 2 -0.03591739013791084
12 2 -0.020751258358359337
13 2 -0.03597177192568779
14 2 -0.030436618253588676
15 2 -0.010813550092279911
0 3 0.02961125038564205
1 3 0.06976187229156494
2 3 0.06558793783187866
3 3 0.042928121984004974
4 3 0.03203767538070679
5 3 0.010960550047457218
6 3 0.028511762619018555
7 3 -0.03244975209236145
8 3 0.022736525163054466
9 3 -0.006366962566971779
10 3 0.013812311924993992
11 3 0.027482427656650543
12 3 0.020476143807172775
13 3 0.015206187032163143
14 3 0.02356800064444542
15 3 0.03556348755955696
0 4 0.014470098540186882
1 4 -0.005050686188042164
2 4 0.07686697691679001
3 4 0.029820919036865234
4 4 0.08047772198915482
5 4 0.06583740562200546
6 4 -0.02436426468193531
7 4 0.02772916480898857
8 4 -0.00027069885982200503
9 4 -0.10030148178339005
10 4 -0.039268940687179565
11 4 -0.008418639190495014
12 4 -0.049766235053539276
13 4 -0.027056943625211716
14 4 -0.0027321726083755493
15 4 0.010551730170845985
0 5 -0.0304426196962595
1 5 -0.014273944310843945
2 5 -0.03697137162089348
3 5 -0.026110608130693436
4 5 0.05770757794380188
5 5 -0.31702765822410583
6 5 0.03836532682180405
7 5 -0.12290845066308975
8 5 -0.20785416662693024
9 5 -0.14291705191135406
10 5 -0.019144520163536072
11 5 -0.009712602011859417
12 5 -0.008291124366223812
13 5 0.014723527245223522
14 5 0.026936685666441917
15 5 -0.006809627637267113
0 6 0.027448927983641624
1 6 -0.0002664050261955708
2 6 -0.014190931804478168
3 6 0.16742944717407227
4 6 -1.9337897300720215
5 6 -3.215088367462158
6 6 -2.5730435848236084
7 6 -0.11960902810096741
8 6 -0.04923216253519058
9 6 -0.034971967339515686
10 6 -0.04508809372782707
11 6 -0.027729379013180733
12 6 -0.03968498110771179
13 6 -0.06634660810232162
14 6 -0.05785699933767319
15 6 -0.028006013482809067
0 7 -0.0988723635673523
1 7 -0.16900643706321716
2 7 -0.01694107986986637
3 7 -0.05602695792913437
4 7 -1.043986201286316
5 7 -0.3186323046684265
6 7 -0.11351457983255386
7 7 -0.06764347106218338
8 7 -0.029070932418107986
9 7 -0.035727862268686295
10 7 -0.05074969679117203
11 7 -0.06536614149808884
12 7 -0.053716957569122314
13 7 -0.14261268079280853
14 7 -0.1370742917060852
15 7 -0.11575663834810257


==> data/R2019019_oh_0.txt <==
x y C
0 0 0.0002155945970911433
1 0 0.00018046952909898408
2 0 0.00016945240994138382
3 0 0.00019738050755810707
4 0 0.0001603994684977489
5 0 0.00017491710653263449
6 0 0.00015917542398101895
7 0 0.00015000152643083144
8 0 0.0001572135005255523
9 0 0.00023065330001196174
10 0 0.00015990065618080412
11 0 0.00013081543726807011
12 0 0.00037928091404412334
13 0 0.0006207107531641398
14 0 0.0006890582729793421
15 0 0.0003124513866090024
0 1 0.0004760263179974616
1 1 0.00019589098391774225
2 1 0.00013473237299720103
3 1 0.00018655415802110173
4 1 0.00027754593920935897
5 1 0.0005706953505702288
6 1 0.0004251988200757036
7 1 0.0003600166129021627
8 1 0.0006102519420241672
9 1 0.002040178532752514
10 1 0.003060927880905494
11 1 0.0011915811375106363
12 1 0.001245426025630136
13 1 0.0025135362179647277
14 1 0.0026568164063800167
15 1 0.0005447405226687558
0 2 0.00040343086180879374
1 2 0.00041243200846905614
2 2 0.00038993054837614715
3 2 0.000364772712636274
4 2 0.0003146968509287662
5 2 0.0009175417171816678
6 2 0.0011812975411382195
7 2 0.0007143871576578921
8 2 0.001875302316468221
9 2 0.005358901772945987
10 2 0.017340550760839436
11 2 0.03407449493326235
12 2 0.023513233165311932
13 2 0.01397913944876713
14 2 0.006958631703851546
15 2 0.0007855528707934966
0 3 0.00037627785845462965
1 3 0.00019318796892817862
2 3 0.00028286797176491296
3 3 0.0005160558736907805
4 3 0.0006302792997068617
5 3 0.0012472756402526469
6 3 0.0013335885722925828
7 3 0.0008636069980808856
8 3 0.004612266593050186
9 3 0.012655442132257486
10 3 0.0235963229022936
11 3 0.06822759624934678
12 3 0.07264559095407461
13 3 0.056756038130710805
14 3 0.02185925768919957
15 3 0.0020471036072054554
0 4 0.0003738927368142104
1 4 8.834022620822282e-05
2 4 0.00019720169665303798
3 4 0.0002887459523012136
4 4 0.0004052819349503622
5 4 0.0013894522466253076
6 4 0.0020624036362054247
7 4 0.003933247201867159
8 4 0.007815534965019442
9 4 0.01697719927601457
10 4 0.06959689792816996
11 4 0.12016129598804039
12 4 0.05700886897819626
13 4 0.027971917688678478
14 4 0.01787014345861599
15 4 0.0036820618708435014
0 5 0.0015590884941554623
1 5 0.0013923344766119188
2 5 0.0033736104036777054
3 5 0.0021106531984451267
4 5 0.0067839685382206525
5 5 0.011192233319871292
6 5 0.0057039853027798385
7 5 0.005197137227109813
8 5 0.005459003962413164
9 5 0.027403402092629436
10 5 0.07803513084524782
11 5 0.11275683995257492
12 5 0.049776475353777286
13 5 0.017642586358991016
14 5 0.007979947534185834
15 5 0.007185846887163557
0 6 0.018094302923932243
1 6 0.006330563733349264
2 6 0.006727904965259988
3 6 0.002423361312544896
4 6 0.010329420600610963
5 6 0.031593555161566006
6 6 0.027989277764842908
7 6 0.021872405779954304
8 6 0.0286036965021062
9 6 0.06363979850798149
10 6 0.09345399430189243
11 6 0.31890926771629646
12 6 0.25849961286432394
13 6 0.04700285138093462
14 6 0.01733360962317772
15 6 0.014250230982391133
0 7 0.01579678341693332
1 7 0.009468528197168672
2 7 0.009343427633991966
3 7 0.004964869926426326
4 7 0.007923408550178432
5 7 0.01976254285254074
6 7 0.023847708297435422
7 7 0.022290733907550663
8 7 0.027634921714454624
9 7 0.05043209966985724
10 7 0.0931580076571569
11 7 0.14859225225622003
12 7 0.11261995548034522
13 7 0.04435998409270063
14 7 0.03423885967471678
15 7 0.028410772269741986


==> data/R2019019_oh_1.txt <==
x y C
0 0 0.00014004010702268595
1 0 0.00010435757451089764
2 0 7.973159951857937e-05
3 0 8.065929020498969e-05
4 0 0.00010081429545938373
5 0 0.00016162930184288765
6 0 0.0003025638634438879
7 0 0.00023330012206435939
8 0 0.00018747135107636073
9 0 0.00020469746773437756
10 0 0.0002061693179247985
11 0 0.00029864288090020364
12 0 0.0005435354574028056
13 0 0.0008193125407826303
14 0 0.0004672320950306326
15 0 0.00021606518175357008
0 1 0.00042224944941683814
1 1 0.0002807316874376095
2 1 0.0001572061407953772
3 1 0.00013395164977459323
4 1 6.523011948637932e-05
5 1 0.0002119928638029888
6 1 0.0005552023638845269
7 1 0.000214907980332345
8 1 0.0002548144926791111
9 1 0.0007217112263816155
10 1 0.0027641787756560406
11 1 0.0010473813157415397
12 1 0.002083928193911541
13 1 0.0027953675273053712
14 1 0.001456024499856985
15 1 0.0004254257332362172
0 2 0.00021523190461167184
1 2 0.0002164454640441058
2 2 0.0003082572615489538
3 2 0.00032938045011496374
4 2 0.00018356960396035904
5 2 0.0003081153220242208
6 2 0.0006797176286086347
7 2 0.0004700017954851705
8 2 0.0005611131601171639
9 2 0.003854557457055938
10 2 0.015619773769882862
11 2 0.026231725514852054
12 2 0.02366097667071575
13 2 0.01910817789065302
14 2 0.005705247887470068
15 2 0.0006496825207773489
0 3 0.0001183181862313878
1 3 8.174525509819098e-05
2 3 0.00010478608743188063
3 3 0.00040219668037447514
4 3 0.0005851624137526914
5 3 0.0007334970076519503
6 3 0.0006795411535336806
7 3 0.00044233005186000365
8 3 0.0009009200939592564
9 3 0.010754711245219303
10 3 0.020170653868398104
11 3 0.0750115464065267
12 3 0.10157264587493807
13 3 0.05616711469601293
14 3 0.012681984311751947
15 3 0.0007627770477756883
0 4 0.00026766856535176745
1 4 0.00027971938905513197
2 4 0.0005767510605122397
3 4 0.0005463654432116626
4 4 0.0005780484467542113
5 4 0.0009828983312390044
6 4 0.0006411714955773395
7 4 0.0012398401236053717
8 4 0.003340804530758116
9 4 0.009811922589211479
10 4 0.052845696459218806
11 4 0.09533724694884323
12 4 0.05232200459846007
13 4 0.01535183935803499
14 4 0.009360757289674528
15 4 0.0024536966327431756
0 5 0.0006923515103287901
1 5 0.001341921832991165
2 5 0.0018119087082390092
3 5 0.00110114831612151
4 5 0.00273529703527085
5 5 0.008780697251356401
6 5 0.004649034675037597
7 5 0.002096831968137282
8 5 0.003814190369312532
9 5 0.01335264685293392
10 5 0.047458532501226086
11 5 0.08997212080851949
12 5 0.06806047258108615
13 5 0.014945786229522725
14 5 0.005044359614878005
15 5 0.0028567949550996194
0 6 0.010234113735663497
1 6 0.0034157112350772455
2 6 0.0024551351795814515
3 6 0.0011297816028449008
4 6 0.0027487028155783787
5 6 0.013473014669628905
6 6 0.020219345709267096
7 6 0.017015686638374668
8 6 0.02582514080682191
9 6 0.05166670630404472
10 6 0.09093933773360989
11 6 0.23300563760315726
12 6 0.21661230794028002
13 6 0.04901277886542862
14 6 0.015585629634308326
15 6 0.017008336237137864
0 7 0.007445611660413753
1 7 0.005723423669836784
2 7 0.00608084744876121
3 7 0.004757043297831968
4 7 0.004854033510705027
5 7 0.012157150315991435
6 7 0.018198778905034144
7 7 0.01990577128768167
8 7 0.028304867456984042
9 7 0.039955936673213614
10 7 0.06318203692763112
11 7 0.09149194745081209
12 7 0.05782677041939301
13 7 0.033523768665955966
14 7 0.022929459461919686
15 7 0.017486573424220317


==> data/R2019019_oh_2.txt <==
x y C
0 0 0.00011171356710129856
1 0 8.8054534407655e-05
2 0 8.971767522359807e-05
3 0 8.162291956075203e-05
4 0 5.856155636897356e-05
5 0 5.832945349068795e-05
6 0 5.272260284326368e-05
7 0 4.6113160289893734e-05
8 0 4.654381112952917e-05
9 0 9.944718344266274e-05
10 0 0.00010313325272162771
11 0 0.0001222866693272724
12 0 0.00012547573321385042
13 0 0.00013293841644330202
14 0 0.00010152536985310103
15 0 0.00010400233526603439
0 1 0.00038207422366869174
1 1 0.00018438266785904427
2 1 0.00011810948055700885
3 1 8.772301475060734e-05
4 1 6.812336703109e-05
5 1 7.803409415534192e-05
6 1 7.830711982698382e-05
7 1 7.305937379739327e-05
8 1 0.00023383604973964298
9 1 0.0008303782006192336
10 1 0.0020167400408905643
11 1 0.0020464145204491086
12 1 0.002645801231405069
13 1 0.002739636206154088
14 1 0.0013762727903833074
15 1 0.0007354217900413289
0 2 0.0004036345417682874
1 2 0.0001874990924941814
2 2 0.00025544308818035186
3 2 0.0001449732424626361
4 2 0.0001259067385447908
5 2 0.00014835732523971063
6 2 0.00017666440334420725
7 2 0.0001920772832640514
8 2 0.0008726262709012818
9 2 0.004595527139423298
10 2 0.011285153643834945
11 2 0.02102485777382347
12 2 0.03493909953142923
13 2 0.033622702505053205
14 2 0.009183999913750185
15 2 0.0025891307891433677
0 3 0.0004714013196520617
1 3 0.00012316747145328446
2 3 0.00020545489858993525
3 3 0.0001838692964822762
4 3 6.995157696400668e-05
5 3 7.920538188125151e-05
6 3 9.275681701545077e-05
7 3 0.00023332179278276447
8 3 0.0009570030046191428
9 3 0.0036555488595605905
10 3 0.009882320735460881
11 3 0.028335174773051496
12 3 0.047065298962711805
13 3 0.023737529464797225
14 3 0.010811354496610191
15 3 0.002023219950378027
0 4 0.0008713659944094298
1 4 0.00033163395260932623
2 4 0.0002630153220359611
3 4 0.0002507902541553839
4 4 0.00014023577125410298
5 4 0.0005096555993193063
6 4 0.000528683074875676
7 4 0.00037309472489142117
8 4 0.0006813879545494664
9 4 0.0030893566331459885
10 4 0.015362278026976013
11 4 0.02885238876495042
12 4 0.025212442454709553
13 4 0.012486279950319985
14 4 0.004513779605689276
15 4 0.00187415016193939
0 5 0.0008758672508233874
1 5 0.0009445648532691841
2 5 0.000616865151881721
3 5 0.0004762458657240638
4 5 0.0004912441990444675
5 5 0.0015024768485865502
6 5 0.0009386503043874178
7 5 0.0005427635970768592
8 5 0.00105632551504317
9 5 0.006118854010057407
10 5 0.016662379198503312
11 5 0.04238386768146813
12 5 0.06468167851572856
13 5 0.016915263516394777
14 5 0.0047433371816742835
15 5 0.001594562451783093
0 6 0.0038039058158517987
1 6 0.0010472689327258985
2 6 0.0005201608964013916
3 6 0.0007148858869841091
4 6 0.0023247438926606964
5 6 0.006121223653435868
6 6 0.00572018904245781
7 6 0.005800075515637429
8 6 0.01636089653691663
9 6 0.03171077350026246
10 6 0.06828420337011985
11 6 0.09361806683624198
12 6 0.06720967780414436
13 6 0.021020252328012343
14 6 0.010020536919686266
15 6 0.007814690732780814
0 7 0.0037090086976595744
1 7 0.0017718326843970517
2 7 0.0010124328888330807
3 7 0.00112887579831916
4 7 0.002248408364026698
5 7 0.004955510218845294
6 7 0.00819735667037737
7 7 0.00972587535953232
8 7 0.013418520187948575
9 7 0.025690379308936997
10 7 0.04414407746422757
11 7 0.03249214517498111
12 7 0.018161452673430598
13 7 0.011107880545857629
14 7 0.008765226572774815
15 7 0.007473532632071618


==> data/R2019019_oh_3.txt <==
x y C
0 0 0.0017881250505377257
1 0 0.0027473000648910967
2 0 0.0031819516210600607
3 0 0.003514782295112793
4 0 0.0031906532217421285
5 0 0.0027749430216567946
6 0 0.0023224323238656337
7 0 0.001747363297516117
8 0 0.0011694903797944156
9 0 0.000635775475962446
10 0 0.0005657729603554378
11 0 0.0006727473123785867
12 0 0.000737795332626287
13 0 0.0006797416894791027
14 0 0.0009220991699031809
15 0 0.0010756221499157493
0 1 0.003343856403637356
1 1 0.0062481309762464745
2 1 0.012002344760375153
3 1 0.018865506492697845
4 1 0.022131109487668527
5 1 0.010342431031041833
6 1 0.004961164628842526
7 1 0.0030943081559956166
8 1 0.0010794001067225955
9 1 0.000336389133973666
10 1 0.0002772135182596354
11 1 0.0002927246466406477
12 1 0.0004162935781253964
13 1 0.0011960444487715512
14 1 0.0016138966031517814
15 1 0.0019411842335933305
0 2 0.004024870516093428
1 2 0.008934986333725359
2 2 0.022426747964342384
3 2 0.038100218496121885
4 2 0.03466210385592251
5 2 0.014275188298512188
6 2 0.005541849516037165
7 2 0.0029943890090498
8 2 0.0010443144945020061
9 2 0.0005565389233123887
10 2 0.000147340047167952
11 2 0.00011363557880866143
12 2 0.000188114467570443
13 2 0.00030250084479226965
14 2 0.0007158408449004446
15 2 0.0018899335767236863
0 3 0.002685187150314051
1 3 0.007697657059158362
2 3 0.013677489317650142
3 3 0.023749763386351947
4 3 0.019445396359992158
5 3 0.01580512809009528
6 3 0.006663257926530296
7 3 0.002103159871360212
8 3 0.001346843091826195
9 3 0.00047609401693314086
10 3 5.5159340479483805e-05
11 3 4.0167219769638154e-05
12 3 6.998029309987417e-05
13 3 0.00012909122154310012
14 3 0.0005147010529392444
15 3 0.0011879506075861542
0 4 0.001180223182072562
1 4 0.0032522419281214507
2 4 0.006857364744684993
3 4 0.01118005392099541
4 4 0.01233167617066596
5 4 0.012265570824039626
6 4 0.005942019058355844
7 4 0.0022045304092386726
8 4 0.0017967203703832802
9 4 0.00044321580178622563
10 4 0.00011435322910887297
11 4 3.386637234267617e-05
12 4 3.0440655913406464e-05
13 4 4.270174559051647e-05
14 4 9.28181072302892e-05
15 4 0.00038426521156207527
0 5 0.0004678773942784189
1 5 0.0013941152834320322
2 5 0.0033780621936130213
3 5 0.005231359760642193
4 5 0.006557418545609302
5 5 0.00583284900032024
6 5 0.002326736026494489
7 5 0.000878594237391973
8 5 0.0007367389002673817
9 5 0.00028529314508600966
10 5 7.36677223481133e-05
11 5 3.957096370275241e-05
12 5 6.0430346260440983e-05
13 5 4.811230841962616e-05
14 5 0.00013930010410397297
15 5 0.00017346697866032877
0 6 0.00022649824223661323
1 6 0.00047099894497599343
2 6 0.0007815961184069614
3 6 0.00139187142583807
4 6 0.0018239308923975873
5 6 0.001955237001099814
6 6 0.001167656723052589
7 6 0.000436958552982729
8 6 0.00023271382553466245
9 6 0.00012568816351331936
10 6 5.992238900355598e-05
11 6 5.822572646799162e-05
12 6 6.701419001886061e-05
13 6 5.858268995370425e-05
14 6 8.91629083870294e-05
15 6 0.00012596576824817083
0 7 7.628011591133065e-05
1 7 7.58929298722709e-05
2 7 9.794847622739028e-05
3 7 0.0001321176459576833
4 7 0.0002239737210489417
5 7 0.00016734761431160395
6 7 0.00014607833918838594
7 7 9.340100540601054e-05
8 7 6.163930195554775e-05
9 7 4.5389672430488036e-05
10 7 3.27820728995399e-05
11 7 3.2502371325218174e-05
12 7 3.9100979747462774e-05
13 7 4.0858023596228074e-05
14 7 3.56238858149834e-05
15 7 5.340043096313484e-05


==> data/R2019019_oh_4.txt <==
x y C
0 0 0.001813052047220377
1 0 0.002752780388075563
2 0 0.00313322461310897
3 0 0.0037490010101107825
4 0 0.0038341933233991153
5 0 0.004871496952155192
6 0 0.0029565252620104314
7 0 0.002242110549206738
8 0 0.0016504011463979928
9 0 0.0010333360409011763
10 0 0.0008299330554872016
11 0 0.000988226701245986
12 0 0.000979452734443668
13 0 0.0008614789720848973
14 0 0.001166574865374871
15 0 0.0012534373346961439
0 1 0.0028942851036654073
1 1 0.004744947657975762
2 1 0.009070688006376813
3 1 0.014881456346709112
4 1 0.025867001648003738
5 1 0.021018070078969588
6 1 0.012791853364967493
7 1 0.0066600078917425955
8 1 0.0036189394227752686
9 1 0.0015727152602543434
10 1 0.0007828768533344609
11 1 0.0010804850146421629
12 1 0.0009458483642378918
13 1 0.002112927875125816
14 1 0.001463894224353505
15 1 0.0013293268000875993
0 2 0.00305518548651502
1 2 0.018187132350350035
2 2 0.04084982862842227
3 2 0.053899624029421556
4 2 0.053746607771198045
5 2 0.030028096170056244
6 2 0.009646103603093672
7 2 0.0053804656950291446
8 2 0.001027620876884666
9 2 0.000784266963805246
10 2 0.00031697462744003914
11 2 0.00018496807368652548
12 2 0.0002129119841446047
13 2 0.0003385092569313056
14 2 0.0008362306411752475
15 2 0.0011385696710197281
0 3 0.0009917185157133832
1 3 0.007902290404806939
2 3 0.023569731998437312
3 3 0.038634624949625836
4 3 0.024196079840426092
5 3 0.014595290245624296
6 3 0.00550564529713812
7 3 0.0019046495674113005
8 3 0.0010983942154198783
9 3 0.0004978830472444686
10 3 0.0003052184267081733
11 3 0.0001317349859971248
12 3 7.888677295881635e-05
13 3 9.413343073365405e-05
14 3 0.0002467634615585788
15 3 0.0003176238627775743
0 4 0.00035603906183437036
1 4 0.0017194287151059936
2 4 0.007396245090027393
3 4 0.015140886845824042
4 4 0.012832336161577907
5 4 0.00817596873703354
6 4 0.0039033079061522196
7 4 0.0012930647291532111
8 4 0.0004747408998965083
9 4 0.0002428458873862276
10 4 0.00017483881378006896
11 4 0.00011746058693877572
12 4 0.00010228885193622813
13 4 0.00010808172551532333
14 4 0.00037249556527480123
15 4 0.0002882167537691676
0 5 0.0005848354060376119
1 5 0.0009245106871252685
2 5 0.003284173148917528
3 5 0.0068543948117292626
4 5 0.007507579854923613
5 5 0.0044896376773573814
6 5 0.0018720341975956758
7 5 0.0007603046701930711
8 5 0.0003959074085780034
9 5 0.00024415618211815946
10 5 0.00016234144202169275
11 5 0.00015122438964305113
12 5 0.00011456201282755765
13 5 0.00011826124755116798
14 5 0.00012137603494107966
15 5 0.0003312359691654719
0 6 0.00019306407017810113
1 6 0.0004417000851832844
2 6 0.000817787926194133
3 6 0.001252732244463336
4 6 0.001495039347489336
5 6 0.0012728536758713487
6 6 0.000669522832096597
7 6 0.0004113398418542479
8 6 0.000259948353792176
9 6 0.00016644165548819768
10 6 0.00011591884298629043
11 6 0.00010472223025597647
12 6 8.853755259436437e-05
13 6 5.3669721240132034e-05
14 6 5.2366704700872187e-05
15 6 9.656257946002657e-05
0 7 8.784413244482816e-05
1 7 0.00011028342321748418
2 7 0.00017668806265390053
3 7 0.00024351779540306048
4 7 0.00020792593799823716
5 7 0.00016841840794167768
6 7 0.00011967116715271992
7 7 0.00010983295594684532
8 7 8.609801477839659e-05
9 7 8.097540815022423e-05
10 7 5.6436095740961945e-05
11 7 4.106783569993298e-05
12 7 3.7039847651850616e-05
13 7 4.670183371694822e-05
14 7 4.049608564056243e-05
15 7 6.124229053138176e-05


==> data/R2019019_oh_5.txt <==
x y C
0 0 0.00027119131177130327
1 0 0.00033387585384049833
2 0 0.0006067146522369056
3 0 0.0008002783363456951
4 0 0.0010489215791719174
5 0 0.0012449354522784113
6 0 0.0008629555802932543
7 0 0.0006741520636513778
8 0 0.00046840389656357256
9 0 0.00024687436189615476
10 0 0.00016819070533903002
11 0 0.00013914405730172606
12 0 0.00013665949525570406
13 0 0.00021102104734779995
14 0 0.00024769960496386756
15 0 0.00023589797288753482
0 1 0.0007829681178638982
1 1 0.0016266837325587698
2 1 0.004228703655924123
3 1 0.011735868260846615
4 1 0.024978406157424773
5 1 0.008661372845676892
6 1 0.0037809538188153377
7 1 0.0019987174395738484
8 1 0.001301312503882675
9 1 0.0006147579289983016
10 1 0.00033736379084859866
11 1 0.00026887727802063136
12 1 0.00034673611387990377
13 1 0.0006402942563557075
14 1 0.0005092646998511271
15 1 0.0006823860681491137
0 2 0.0011178724435223963
1 2 0.0021684031406127846
2 2 0.005202452905246006
3 2 0.01667884671470893
4 2 0.04187706016979506
5 2 0.027061177022253052
6 2 0.008681498608366483
7 2 0.0035221042162160536
8 2 0.0010235737756298725
9 2 0.0005707419399641998
10 2 0.00029656289465394196
11 2 0.00023483668387221538
12 2 0.0005022511396731303
13 2 0.0008942695727558889
14 2 0.0007683932289715698
15 2 0.0010764844072983385
0 3 0.0008093721153882423
1 3 0.0021493399592441443
2 3 0.005459026123489148
3 3 0.02347397257008588
4 3 0.03467843474835259
5 3 0.022146129144103497
6 3 0.004506537793623816
7 3 0.0012440585167807375
8 3 0.0005876517673192776
9 3 0.0004139843852025881
10 3 0.0002841575676377958
11 3 0.000470277242542972
12 3 0.0006728697836185557
13 3 0.0007053726855413485
14 3 0.0005085897408470702
15 3 0.0005004557091264008
0 4 0.0009402747231857414
1 4 0.002605208375754771
2 4 0.005492238637506852
3 4 0.02191539830859866
4 4 0.02121682705486544
5 4 0.017407670032061246
6 4 0.006150962850492973
7 4 0.001802392372791006
8 4 0.000903113124670359
9 4 0.0008086557064455158
10 4 0.0007979801849080238
11 4 0.000437736545834955
12 4 0.00042915318137547274
13 4 0.0004162421979545301
14 4 0.0005551708213085277
15 4 0.0006990187281660895
0 5 0.0011238264285691388
1 5 0.0023285989039959253
2 5 0.005045174723006698
3 5 0.01862451540234143
4 5 0.0251285234035024
5 5 0.015022840786922417
6 5 0.007885675630495994
7 5 0.0030497383534846836
8 5 0.002252965754552924
9 5 0.0018470602970357746
10 5 0.0009788477588069634
11 5 0.0004363032495247403
12 5 0.0003535265382172226
13 5 0.0003208901597703104
14 5 0.0004557574484957633
15 5 0.000825761026517385
0 6 0.0014039989300026208
1 6 0.0023669926286902145
2 6 0.0052795945799243345
3 6 0.010790435013909281
4 6 0.014013638307698587
5 6 0.011613133192242005
6 6 0.006811339651956458
7 6 0.004031386613430517
8 6 0.0023106070292115578
9 6 0.0012910255278895766
10 6 0.0007990905877255052
11 6 0.00042801874559898897
12 6 0.0005090004943663509
13 6 0.00034480479381134493
14 6 0.000556912712489301
15 6 0.0009596572824919335
0 7 0.0012406706492334924
1 7 0.0015761654173505988
2 7 0.002214733565667889
3 7 0.0029253137079047454
4 7 0.0031467692524972117
5 7 0.0031198876661461383
6 7 0.0023741903658224695
7 7 0.0016914474600314424
8 7 0.0010208616033189626
9 7 0.0006739038394489789
10 7 0.0007053333072802121
11 7 0.0006058074121059808
12 7 0.0007069781655267453
13 7 0.0007125513046773915
14 7 0.0006542109650192184
15 7 0.0010315203319378593


==> data/R2019019_oh_6.txt <==
x y C
0 0 0.00023035039272508126
1 0 0.00012993655110622547
2 0 0.00011052102284648577
3 0 0.00010126245270317395
4 0 3.31186264381862e-05
5 0 2.5299914392106953e-05
6 0 2.3217525378700497e-05
7 0 3.081648040653295e-05
8 0 9.740820521149202e-05
9 0 5.398941943292568e-05
10 0 1.6540441697973926e-05
11 0 2.7675361513291987e-05
12 0 2.765366952186084e-05
13 0 4.2239714758657155e-05
14 0 0.00012571032146111748
15 0 0.00022976149794393507
0 1 0.0004993248180651094
1 1 0.00032395479134138315
2 1 0.0002845538255683763
3 1 0.00021372507086164652
4 1 0.00027213029230781796
5 1 0.00014316497588932357
6 1 5.1753793703509326e-05
7 1 0.00014230123254697411
8 1 0.0004804929844710236
9 1 0.0009249212788658467
10 1 0.001123863011351334
11 1 0.0008164917939076717
12 1 0.0005487335247351926
13 1 0.001365596644129769
14 1 0.0026306998192615802
15 1 0.0014571942314248773
0 2 0.00041781878915687383
1 2 0.0006070118399725764
2 2 0.0006722649653701776
3 2 0.000404024590056163
4 2 0.0005979647925080488
5 2 0.0005997279094236896
6 2 0.0004084658655970739
7 2 0.00031566413676156817
8 2 0.0012380865003677754
9 2 0.002150358019253121
10 2 0.002509087752741397
11 2 0.002121350153306879
12 2 0.001790175696314142
13 2 0.0025553314311652065
14 2 0.002012836485157987
15 2 0.0018666595520980768
0 3 0.0007002400343538152
1 3 0.00023935514055797367
2 3 0.000325832856664521
3 3 0.0004037990652642087
4 3 0.0008260224709298495
5 3 0.0012050336548611283
6 3 0.0012877183292946384
7 3 0.0009900888007332287
8 3 0.0020610892908860135
9 3 0.002317792635322234
10 3 0.002829030796482299
11 3 0.004737278627471376
12 3 0.008152400100581233
13 3 0.008623428658673854
14 3 0.004287182184450114
15 3 0.0021432119490614023
0 4 0.0016077056331218508
1 4 0.00044128102471788824
2 4 0.0012756286086818165
3 4 0.0013270549777789748
4 4 0.0019750857812325744
5 4 0.0038994237145191135
6 4 0.0030204987035167548
7 4 0.0026432452075266163
8 4 0.0038427478972227914
9 4 0.0041373950051732744
10 4 0.006427546129033393
11 4 0.00817845579854073
12 4 0.00999128492267798
13 4 0.007085578864892779
14 4 0.006908758049454764
15 4 0.004671248025075375
0 5 0.0030504047936924863
1 5 0.001380981051666601
2 5 0.0016834445700691111
3 5 0.003392520375593649
4 5 0.013741415088031166
5 5 0.02077278579120567
6 5 0.013920904758925294
7 5 0.010254873631568242
8 5 0.008239809811375398
9 5 0.011604271585900754
10 5 0.016935224046578545
11 5 0.012142314120927198
12 5 0.0062524564096330644
13 5 0.004390087263669716
14 5 0.003228758614822516
15 5 0.004076566817318718
0 6 0.003977075868547933
1 6 0.0035605732716771678
2 6 0.0032092113601441766
3 6 0.00694463682009891
4 6 0.02087894126604934
5 6 0.046645187384557266
6 6 0.03606700272553967
7 6 0.022705511569851705
8 6 0.02443398533420418
9 6 0.027377750466998984
10 6 0.025578862430542755
11 6 0.01572771764580034
12 6 0.01743398872934268
13 6 0.010000423041113333
14 6 0.007246663579969955
15 6 0.004423883974459257
0 7 0.011946530944789395
1 7 0.012620970471060429
2 7 0.01356674090900399
3 7 0.023122253059482647
4 7 0.05206632666282629
5 7 0.0707399319996118
6 7 0.04939929155704908
7 7 0.03692836017537102
8 7 0.033531710458163624
9 7 0.03747989320255565
10 7 0.047707873517953824
11 7 0.0523565662083155
12 7 0.057307954705711456
13 7 0.04285118732041824
14 7 0.0232979725342349
15 7 0.014203379382422455


==> data/R2019019_oh_7.txt <==
x y C
0 0 0.00017915124859723647
1 0 0.00013118510951745527
2 0 0.00011724109062084942
3 0 0.00022318400766676175
4 0 0.0001927837877642022
5 0 7.717778793932144e-05
6 0 5.906735423461752e-05
7 0 8.466389146053095e-05
8 0 0.00018037963000035314
9 0 0.00012383629514742007
10 0 4.548190113015355e-05
11 0 6.205070475241875e-05
12 0 0.00011181967703722502
13 0 0.0003632804092568242
14 0 0.0005449642024657592
15 0 0.0003763361884371487
0 1 0.0003882516194543696
1 1 0.00019133779970600674
2 1 0.00016293688595601263
3 1 0.00021871210499952858
4 1 0.00034338584599006184
5 1 0.00030661827875803015
6 1 0.00014222843093008274
7 1 0.00011754233923938006
8 1 0.0009531608508905423
9 1 0.0018699516156240514
10 1 0.001638808275450547
11 1 0.0006937631668886131
12 1 0.0007516342223771727
13 1 0.0013902340363101515
14 1 0.0018137412348359747
15 1 0.000745084993608512
0 2 0.00037293671081184806
1 2 0.0002763680508277883
2 2 0.00022260479166218405
3 2 0.00019069783222358796
4 2 0.000541684146178005
5 2 0.0010774593403405416
6 2 0.0009722581415028734
7 2 0.00034218666433278927
8 2 0.0007023161239384286
9 2 0.0032854445644038464
10 2 0.009031493437411187
11 2 0.013106609488428024
12 2 0.01086407451908588
13 2 0.014071567700524484
14 2 0.007167457128692728
15 2 0.0011003599164612638
0 3 0.00032948242093951304
1 3 0.00019935950821839423
2 3 0.00023080162815800542
3 3 0.00034199763593462226
4 3 0.000885480815837846
5 3 0.00154706926689975
6 3 0.0010514736595785125
7 3 0.0006852926314210051
8 3 0.002386682529017206
9 3 0.009209387183074335
10 3 0.01336113657770809
11 3 0.05337366303446508
12 3 0.046789382711222696
13 3 0.030754019535677867
14 3 0.00981225857876932
15 3 0.0017991805578942734
0 4 0.0015160876482900787
1 4 0.00048252843208942183
2 4 0.0002467537133547129
3 4 0.00020886600531484268
4 4 0.00037245046711449994
5 4 0.001004835859140327
6 4 0.002268767256874326
7 4 0.0017765089070430312
8 4 0.006185348950044067
9 4 0.017655701307558266
10 4 0.04175732878169385
11 4 0.04611185058928508
12 4 0.021848675976228474
13 4 0.01956566738144042
14 4 0.014118620106124337
15 4 0.004382299775418087
0 5 0.0012118173352330002
1 5 0.0007173477238778239
2 5 0.0017548405247955596
3 5 0.0015249833890710702
4 5 0.002803472594968678
5 5 0.006130289764520079
6 5 0.0031989679250344475
7 5 0.0033202859042090003
8 5 0.009730626319545048
9 5 0.026036829314752742
10 5 0.056495974410013125
11 5 0.04628737784203807
12 5 0.03404522877455909
13 5 0.01857254830523697
14 5 0.011209897460062157
15 5 0.002251621638138399
0 6 0.002955791515838006
1 6 0.003954891545813493
2 6 0.00421057798607288
3 6 0.0037978908109991705
4 6 0.00782283408472727
5 6 0.023887475781209765
6 6 0.018737872594437086
7 6 0.012342045341463168
8 6 0.02403093211107237
9 6 0.0408297336224689
10 6 0.09321118431182346
11 6 0.20561158058782056
12 6 0.16792679682444248
13 6 0.042811450433668685
14 6 0.010717269149683533
15 6 0.0041863135519033525
0 7 0.008088408109746665
1 7 0.008173363391204076
2 7 0.008015532889604176
3 7 0.0071268393301908
4 7 0.009698773377982453
5 7 0.018200253381672325
6 7 0.027645243376990033
7 7 0.03404332677714984
8 7 0.0579905079695433
9 7 0.09629375846674869
10 7 0.1339038858659325
11 7 0.19190006357423706
12 7 0.10103754386277917
13 7 0.03517049314004878
14 7 0.017086415861627516
15 7 0.011031813010357737


==> data/R2019019_oh_8.txt <==
x y C
0 0 0.00017865430972569758
1 0 0.0001627215106080343
2 0 0.00010025196791780702
3 0 9.753500191672983e-05
4 0 0.00017696319404810441
5 0 0.00014715212114645623
6 0 0.00013606095084435483
7 0 0.00010094927424257686
8 0 0.00014970485736674123
9 0 0.00021634855401651365
10 0 0.0001300944352756994
11 0 0.00010611883593835021
12 0 0.0003027954692511063
13 0 0.0006447893078345894
14 0 0.0006346948484769446
15 0 0.000431045094333315
0 1 0.0004686557253431044
1 1 0.00019704000028633614
2 1 0.00014781149922130145
3 1 0.00016009194525076181
4 1 0.0002516645209867323
5 1 0.000392971330742679
6 1 0.0002498063931420733
7 1 0.0003451321852152646
8 1 0.0007756418127024407
9 1 0.002888952635639876
10 1 0.002736652414620121
11 1 0.0017907634297299757
12 1 0.0009342330801789087
13 1 0.0026357835411723726
14 1 0.0025234581345778863
15 1 0.0008290410697329398
0 2 0.00045596164570772606
1 2 0.0003678717654099357
2 2 0.00031766595283101365
3 2 0.0002170039789790955
4 2 0.00037229500221616375
5 2 0.0009298576611918015
6 2 0.0010549247681753333
7 2 0.0006513302138285841
8 2 0.001621834661042773
9 2 0.005733852541751052
10 2 0.017071468424465466
11 2 0.027411402770183408
12 2 0.017896879039732444
13 2 0.015931962432218283
14 2 0.007519157685248055
15 2 0.0011459231773780824
0 3 0.0002578396009599534
1 3 0.0001985414568798963
2 3 0.000291698575372431
3 3 0.0005369271775656331
4 3 0.0005994196592095844
5 3 0.0011138339464902712
6 3 0.0009708555143123984
7 3 0.0006595965382069569
8 3 0.002088511070191623
9 3 0.01315171839152565
10 3 0.021752193797999926
11 3 0.06773107288312627
12 3 0.07479767391801545
13 3 0.05542662226079052
14 3 0.01551774008410099
15 3 0.0010397956849692018
0 4 0.0002068042200254386
1 4 6.146052955069871e-05
2 4 6.940706569775158e-05
3 4 0.00023206091106718033
4 4 0.00048808874617066244
5 4 0.0013327506317253944
6 4 0.002620495159147356
7 4 0.0032209884475831434
8 4 0.006639290312048527
9 4 0.019600812788178455
10 4 0.06823843214535551
11 4 0.09770917567225736
12 4 0.049660714138858614
13 4 0.03224495716207391
14 4 0.01158623505082701
15 4 0.0016967596663592928
0 5 0.0023701806980935256
1 5 0.0010234025551970382
2 5 0.0033420611987088748
3 5 0.002826291414824836
4 5 0.0038483606882024146
5 5 0.01990840571084838
6 5 0.0075411962101257675
7 5 0.005557710637876722
8 5 0.005719360577911645
9 5 0.02792483503504609
10 5 0.08945777420593562
11 5 0.11087674932055103
12 5 0.04980810096291381
13 5 0.01884005847773604
14 5 0.006704415020183869
15 5 0.004299695781337534
0 6 0.012246090337421274
1 6 0.007423768710895604
2 6 0.007122784382436968
3 6 0.003602367157796962
4 6 0.00861329964961581
5 6 0.02538155963194343
6 6 0.022647173876945502
7 6 0.022195930048858344
8 6 0.028344951858877785
9 6 0.055437905134925185
10 6 0.10161772864107343
11 6 0.35782824869369345
12 6 0.19876820523138602
13 6 0.037469022919594044
14 6 0.014734288901840567
15 6 0.008961847185190374
0 7 0.016897739494899526
1 7 0.011322403518394846
2 7 0.008487928195916117
3 7 0.00851829775957328
4 7 0.00818276674179674
5 7 0.01669194249139126
6 7 0.02549560051910331
7 7 0.02676460108675313
8 7 0.03199003025925912
9 7 0.06140408044615435
10 7 0.10557757379309106
11 7 0.18296391717015886
12 7 0.11855295318593749
13 7 0.04486895449508212
14 7 0.03119130135220028
15 7 0.027367038795255844


==> data/R2019019_stats.txt <==
bottleneck: p01=-2.4004 p99=0.3627
global patient oh p01=0.0000 p99=0.1269
global patient vf(xz) p01=0.0000 p99=3.6452


==> data/R2019019_vf_00_to_05.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.00 -0.00 0.00 
61 49 0.00 -0.00 0.00 
61 52 0.00 -0.00 0.00 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.00 -0.00 0.00 
64 52 0.00 -0.00 0.00 
64 55 0.00 -0.00 0.00 
64 58 0.00 -0.00 0.00 
64 61 0.00 -0.00 0.00 
64 64 0.00 -0.00 0.00 
64 67 0.00 -0.00 0.00 
64 70 0.00 -0.00 0.00 
64 73 0.00 -0.00 0.00 
64 76 0.00 -0.00 0.00 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 -0.15 0.58 0.60 
67 43 -0.74 3.22 3.30 
67 46 -0.86 3.94 4.04 
67 49 -0.97 4.13 4.25 
67 52 -1.20 3.87 4.06 
67 55 -1.49 3.48 3.78 
67 58 -1.21 2.43 2.71 
67 61 -0.88 1.72 1.93 
67 64 -0.78 1.39 1.60 
67 67 -0.75 1.14 1.36 
67 70 -0.38 0.48 0.61 
67 73 -0.35 0.38 0.52 
67 76 -0.35 0.27 0.44 
67 79 -0.35 0.15 0.38 
67 82 -0.31 0.05 0.32 
67 85 0.00 -0.00 0.00 
67 88 0.00 -0.00 0.00 
67 91 0.00 -0.00 0.00 
67 94 0.00 -0.00 0.00 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 -0.53 2.59 2.64 
70 46 -0.86 4.54 4.62 
70 49 -0.91 5.19 5.27 
70 52 -1.19 5.16 5.29 
70 55 -1.64 4.69 4.97 
70 58 -1.96 3.92 4.38 
70 61 -1.80 3.15 3.63 
70 64 -1.77 2.51 3.07 
70 67 -1.58 2.05 2.59 
70 70 -1.40 1.70 2.20 
70 73 -1.35 1.40 1.94 
70 76 -1.48 1.02 1.79 
70 79 -1.34 0.48 1.42 
70 82 -1.09 0.16 1.10 
70 85 -1.10 -0.37 1.16 
70 88 -1.27 -0.62 1.41 
70 91 -1.02 -0.63 1.20 
70 94 -0.46 -0.33 0.57 
70 97 -0.11 -0.09 0.14 
70 100 0.00 -0.00 0.00 
70 103 0.00 -0.00 0.00 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 -0.18 0.94 0.96 
73 46 -0.87 4.75 4.83 
73 49 -0.92 5.45 5.53 
73 52 -0.89 6.04 6.11 
73 55 -1.30 5.56 5.71 
73 58 -1.54 4.53 4.78 
73 61 -1.50 3.87 4.15 
73 64 -1.63 2.85 3.29 
73 67 -1.27 2.10 2.45 
73 70 -1.01 1.90 2.16 
73 73 -0.89 1.76 1.97 
73 76 -1.06 1.34 1.71 
73 79 -1.05 0.38 1.12 
73 82 -0.87 0.15 0.88 
73 85 -0.89 -0.35 0.96 
73 88 -1.29 -0.69 1.47 
73 91 -1.44 -0.93 1.71 
73 94 -1.48 -0.87 1.71 
73 97 -1.22 -1.01 1.58 
73 100 -0.93 -0.98 1.35 
73 103 -0.70 -0.77 1.04 
73 106 -0.40 -0.49 0.63 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 -0.72 4.42 4.48 
76 49 -0.83 5.69 5.75 
76 52 -0.84 6.46 6.51 
76 55 -0.99 6.35 6.42 
76 58 -1.03 5.40 5.49 
76 61 -1.06 4.50 4.62 
76 64 -0.88 3.13 3.25 
76 67 -0.77 2.33 2.45 
76 70 -0.77 1.95 2.10 
76 73 -0.54 1.86 1.94 
76 76 -0.33 1.66 1.69 
76 79 -0.39 0.50 0.63 
76 82 -0.46 0.46 0.65 
76 85 -0.64 0.13 0.65 
76 88 -0.87 -0.57 1.04 
76 91 -1.21 -0.97 1.55 
76 94 -1.64 -0.68 1.77 
76 97 -1.29 -1.11 1.70 
76 100 -0.81 -1.00 1.28 
76 103 -0.92 -1.16 1.48 
76 106 -0.93 -1.42 1.70 
76 109 -0.72 -1.29 1.48 
76 112 -0.29 -0.52 0.59 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 -0.50 3.49 3.52 
79 49 -0.77 5.83 5.88 
79 52 -0.80 6.57 6.62 
79 55 -0.82 7.02 7.06 
79 58 -0.99 6.36 6.44 
79 61 -0.93 5.05 5.14 
79 64 -0.60 3.36 3.42 
79 67 -0.56 2.68 2.74 
79 70 -0.64 2.14 2.23 
79 73 -0.38 1.87 1.91 
79 76 -0.18 1.74 1.75 
79 79 -0.14 0.95 0.96 
79 82 -0.34 0.96 1.02 
79 85 -0.34 0.43 0.54 
79 88 -0.63 -0.25 0.67 
79 91 -1.07 -0.47 1.17 
79 94 -1.32 -0.28 1.35 
79 97 -1.07 -0.80 1.34 
79 100 -0.68 -0.88 1.11 
79 103 -0.64 -1.43 1.56 
79 106 -0.66 -1.85 1.96 
79 109 -0.90 -2.26 2.43 
79 112 -1.01 -1.81 2.07 
79 115 -0.31 -0.50 0.59 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 -0.30 2.40 2.42 
82 49 -0.71 5.91 5.96 
82 52 -0.75 6.63 6.67 
82 55 -0.81 7.32 7.36 
82 58 -0.85 7.20 7.25 
82 61 -0.86 5.54 5.60 
82 64 -0.68 3.86 3.92 
82 67 -0.45 3.11 3.14 
82 70 -0.31 2.45 2.47 
82 73 -0.19 1.96 1.97 
82 76 -0.15 1.77 1.78 
82 79 -0.12 1.43 1.44 
82 82 -0.14 1.25 1.26 
82 85 -0.20 0.73 0.76 
82 88 -0.65 0.38 0.75 
82 91 -0.89 0.07 0.89 
82 94 -0.97 0.15 0.98 
82 97 -0.86 -0.50 0.99 
82 100 -0.60 -0.85 1.05 
82 103 -0.52 -1.28 1.38 
82 106 -0.62 -1.69 1.79 
82 109 -1.01 -2.15 2.37 
82 112 -1.24 -1.88 2.25 
82 115 -1.05 -1.53 1.85 
82 118 -0.46 -0.68 0.82 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 -0.14 1.23 1.24 
85 49 -0.64 5.99 6.02 
85 52 -0.68 6.65 6.68 
85 55 -0.67 7.35 7.38 
85 58 -0.45 7.59 7.60 
85 61 -0.35 5.81 5.82 
85 64 -0.32 4.04 4.05 
85 67 -0.12 3.32 3.32 
85 70 -0.09 2.74 2.74 
85 73 -0.09 2.16 2.17 
85 76 -0.06 2.10 2.10 
85 79 0.08 1.81 1.81 
85 82 0.07 1.37 1.37 
85 85 -0.34 1.19 1.24 
85 88 -0.89 0.80 1.19 
85 91 -0.89 0.28 0.93 
85 94 -0.87 0.41 0.96 
85 97 -0.73 -0.41 0.83 
85 100 -0.50 -0.78 0.93 
85 103 -0.49 -0.88 1.01 
85 106 -0.80 -1.19 1.43 
85 109 -1.17 -1.57 1.96 
85 112 -1.15 -1.68 2.03 
85 115 -1.00 -1.50 1.80 
85 118 -0.79 -1.21 1.45 
85 121 -0.51 -1.08 1.20 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 -0.55 6.08 6.10 
88 52 -0.59 6.72 6.75 
88 55 -0.58 7.42 7.44 
88 58 -0.47 7.79 7.81 
88 61 -0.45 6.19 6.20 
88 64 -0.40 4.26 4.28 
88 67 -0.20 3.36 3.37 
88 70 -0.03 2.90 2.90 
88 73 0.04 2.38 2.38 
88 76 0.07 2.31 2.31 
88 79 0.00 2.14 2.14 
88 82 -0.19 1.74 1.75 
88 85 -0.37 1.39 1.44 
88 88 -0.48 0.82 0.95 
88 91 -0.52 0.29 0.60 
88 94 -0.50 0.36 0.61 
88 97 -0.37 -0.54 0.65 
88 100 -0.27 -0.80 0.84 
88 103 -0.29 -0.61 0.67 
88 106 -0.42 -0.72 0.83 
88 109 -0.62 -1.12 1.28 
88 112 -0.61 -1.39 1.52 
88 115 -0.61 -1.28 1.42 
88 118 -0.53 -1.27 1.38 
88 121 -0.47 -1.46 1.53 
88 124 -0.19 -0.56 0.60 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 -0.04 0.64 0.65 
91 49 -0.46 6.19 6.20 
91 52 -0.50 6.84 6.86 
91 55 -0.50 7.52 7.54 
91 58 -0.36 7.69 7.70 
91 61 -0.26 6.28 6.28 
91 64 -0.25 4.60 4.60 
91 67 -0.31 3.49 3.51 
91 70 -0.22 2.93 2.94 
91 73 -0.07 2.54 2.54 
91 76 -0.12 2.41 2.41 
91 79 -0.30 2.56 2.58 
91 82 -0.31 1.98 2.01 
91 85 -0.24 1.19 1.21 
91 88 -0.13 0.69 0.70 
91 91 -0.04 0.08 0.09 
91 94 0.03 -0.12 0.13 
91 97 0.10 -0.53 0.54 
91 100 -0.05 -0.61 0.62 
91 103 -0.23 -0.47 0.53 
91 106 -0.17 -0.42 0.45 
91 109 -0.20 -0.56 0.59 
91 112 -0.28 -0.93 0.97 
91 115 -0.41 -1.04 1.11 
91 118 -0.34 -1.33 1.37 
91 121 -0.37 -1.58 1.62 
91 124 -0.36 -1.27 1.32 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 -0.11 1.96 1.96 
94 49 -0.35 6.30 6.31 
94 52 -0.41 6.98 6.99 
94 55 -0.45 7.67 7.68 
94 58 -0.35 7.46 7.47 
94 61 -0.32 6.18 6.19 
94 64 -0.19 4.61 4.61 
94 67 -0.18 3.57 3.57 
94 70 -0.31 3.10 3.12 
94 73 -0.30 2.57 2.59 
94 76 -0.20 2.33 2.34 
94 79 -0.27 2.26 2.28 
94 82 -0.31 1.81 1.84 
94 85 -0.37 1.12 1.18 
94 88 -0.13 0.56 0.58 
94 91 0.08 0.08 0.12 
94 94 0.20 -0.04 0.20 
94 97 0.27 -0.30 0.41 
94 100 0.14 -0.29 0.33 
94 103 -0.05 -0.19 0.20 
94 106 -0.10 0.03 0.11 
94 109 -0.09 -0.22 0.24 
94 112 -0.07 -0.65 0.65 
94 115 -0.09 -0.70 0.71 
94 118 -0.11 -1.08 1.08 
94 121 -0.22 -1.40 1.42 
94 124 -0.33 -1.22 1.26 
94 127 -0.09 -0.32 0.33 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 -0.12 3.91 3.91 
97 49 -0.22 6.41 6.42 
97 52 -0.31 7.11 7.12 
97 55 -0.42 7.79 7.80 
97 58 -0.36 7.16 7.17 
97 61 -0.22 5.80 5.80 
97 64 0.01 4.57 4.57 
97 67 -0.02 3.76 3.76 
97 70 -0.16 3.14 3.15 
97 73 -0.15 2.46 2.47 
97 76 -0.06 2.09 2.09 
97 79 -0.08 1.83 1.83 
97 82 -0.18 1.42 1.43 
97 85 -0.19 0.90 0.91 
97 88 -0.07 0.52 0.52 
97 91 0.10 0.28 0.29 
97 94 0.36 0.16 0.40 
97 97 0.41 0.02 0.41 
97 100 0.29 0.02 0.29 
97 103 0.21 0.10 0.24 
97 106 0.14 0.35 0.38 
97 109 0.19 0.10 0.22 
97 112 0.15 -0.48 0.50 
97 115 0.22 -0.49 0.54 
97 118 0.09 -0.72 0.72 
97 121 -0.18 -0.90 0.92 
97 124 -0.23 -1.07 1.10 
97 127 -0.23 -0.84 0.87 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.00 -0.00 0.00 
100 46 -0.02 4.59 4.59 
100 49 -0.06 6.50 6.50 
100 52 -0.15 7.23 7.24 
100 55 -0.33 7.85 7.86 
100 58 -0.34 6.93 6.94 
100 61 -0.30 5.51 5.52 
100 64 -0.24 4.51 4.52 
100 67 -0.01 3.73 3.73 
100 70 0.06 3.06 3.06 
100 73 0.17 2.53 2.54 
100 76 0.03 2.09 2.09 
100 79 -0.03 1.52 1.52 
100 82 -0.01 1.19 1.19 
100 85 0.00 0.99 0.99 
100 88 0.02 0.56 0.56 
100 91 0.09 0.33 0.34 
100 94 0.39 0.33 0.51 
100 97 0.58 0.33 0.66 
100 100 0.48 0.35 0.60 
100 103 0.42 0.39 0.58 
100 106 0.30 0.51 0.59 
100 109 0.28 0.34 0.44 
100 112 0.18 -0.20 0.26 
100 115 0.13 -0.34 0.36 
100 118 -0.05 -0.40 0.40 
100 121 -0.13 -0.49 0.51 
100 124 -0.17 -0.71 0.73 
100 127 -0.21 -0.66 0.69 
100 130 -0.07 -0.40 0.41 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.02 0.60 0.60 
103 46 0.13 5.86 5.86 
103 49 0.14 6.52 6.52 
103 52 0.09 7.26 7.27 
103 55 -0.02 7.77 7.77 
103 58 -0.11 6.79 6.79 
103 61 -0.24 5.40 5.41 
103 64 -0.22 4.39 4.40 
103 67 -0.01 3.61 3.61 
103 70 -0.07 3.01 3.01 
103 73 -0.09 2.50 2.50 
103 76 -0.06 1.99 2.00 
103 79 -0.04 1.42 1.42 
103 82 -0.01 1.34 1.34 
103 85 0.02 0.79 0.79 
103 88 0.00 -0.00 0.00 
103 91 0.00 -0.00 0.00 
103 94 0.00 -0.00 0.00 
103 97 0.38 0.35 0.51 
103 100 0.69 0.67 0.96 
103 103 0.62 0.72 0.95 
103 106 0.39 0.70 0.80 
103 109 0.35 0.48 0.60 
103 112 0.28 0.13 0.31 
103 115 0.16 -0.01 0.16 
103 118 0.09 -0.06 0.11 
103 121 -0.03 -0.21 0.22 
103 124 -0.16 -0.41 0.44 
103 127 -0.11 -0.63 0.64 
103 130 0.02 -0.62 0.62 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.09 1.80 1.80 
106 46 0.32 5.79 5.80 
106 49 0.37 6.40 6.41 
106 52 0.41 7.07 7.09 
106 55 0.45 7.43 7.45 
106 58 0.44 6.45 6.47 
106 61 0.15 5.23 5.23 
106 64 -0.06 4.29 4.29 
106 67 -0.21 3.71 3.71 
106 70 -0.37 3.10 3.12 
106 73 -0.37 2.45 2.47 
106 76 -0.26 1.80 1.82 
106 79 -0.12 0.91 0.92 
106 82 -0.03 0.79 0.79 
106 85 0.00 0.31 0.31 
106 88 0.00 -0.00 0.00 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 0.00 -0.00 0.00 
106 100 0.00 -0.00 0.00 
106 103 0.47 0.65 0.80 
106 106 0.50 0.85 0.99 
106 109 0.33 0.58 0.67 
106 112 0.17 0.51 0.54 
106 115 0.07 0.37 0.37 
106 118 -0.05 0.28 0.29 
106 121 -0.06 0.12 0.13 
106 124 -0.07 -0.23 0.24 
106 127 -0.01 -0.47 0.47 
106 130 0.06 -0.53 0.54 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.09 1.17 1.17 
109 46 0.49 5.58 5.60 
109 49 0.60 6.08 6.10 
109 52 0.69 6.51 6.55 
109 55 0.76 6.72 6.76 
109 58 0.50 6.03 6.05 
109 61 0.11 5.09 5.09 
109 64 -0.11 4.30 4.30 
109 67 -0.32 3.79 3.81 
109 70 -0.49 3.08 3.11 
109 73 -0.11 2.26 2.26 
109 76 0.10 1.76 1.77 
109 79 0.02 0.51 0.51 
109 82 0.00 -0.00 0.00 
109 85 0.00 -0.00 0.00 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 0.00 -0.00 0.00 
109 100 0.00 -0.00 0.00 
109 103 0.57 0.73 0.93 
109 106 0.84 1.02 1.32 
109 109 0.48 1.00 1.11 
109 112 0.15 0.92 0.93 
109 115 0.17 0.64 0.66 
109 118 0.11 0.42 0.43 
109 121 0.15 0.20 0.25 
109 124 0.04 -0.13 0.14 
109 127 0.02 -0.33 0.33 
109 130 0.13 -0.40 0.42 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.27 2.39 2.40 
112 49 0.67 5.00 5.05 
112 52 0.86 5.85 5.91 
112 55 0.91 5.93 6.00 
112 58 0.73 5.72 5.76 
112 61 0.20 5.08 5.08 
112 64 -0.08 4.32 4.32 
112 67 -0.14 3.76 3.76 
112 70 -0.14 2.95 2.96 
112 73 0.28 2.35 2.36 
112 76 0.35 1.85 1.88 
112 79 0.01 0.20 0.20 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 0.00 -0.00 0.00 
112 100 0.00 -0.00 0.00 
112 103 0.19 0.23 0.30 
112 106 0.36 0.48 0.60 
112 109 0.48 1.20 1.29 
112 112 0.12 0.92 0.93 
112 115 0.20 0.68 0.71 
112 118 0.11 0.53 0.55 
112 121 0.11 0.40 0.41 
112 124 0.06 0.16 0.17 
112 127 0.08 -0.13 0.15 
112 130 0.14 -0.24 0.27 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.40 2.39 2.42 
115 55 0.80 4.65 4.72 
115 58 0.72 5.01 5.06 
115 61 0.27 4.54 4.55 
115 64 -0.06 4.03 4.03 
115 67 -0.07 3.52 3.52 
115 70 -0.02 2.67 2.67 
115 73 0.07 1.10 1.10 
115 76 0.02 0.26 0.26 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.00 -0.00 0.00 
115 106 0.00 -0.00 0.00 
115 109 0.19 0.52 0.55 
115 112 0.18 0.68 0.70 
115 115 -0.03 0.53 0.53 
115 118 -0.03 0.53 0.53 
115 121 0.03 0.41 0.41 
115 124 0.08 0.32 0.33 
115 127 0.05 0.03 0.06 
115 130 0.01 -0.01 0.02 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.14 1.01 1.02 
118 61 0.09 1.39 1.40 
118 64 -0.03 1.25 1.25 
118 67 -0.05 1.12 1.12 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 0.00 -0.00 0.00 
118 112 0.03 0.14 0.14 
118 115 -0.03 0.35 0.35 
118 118 0.01 0.31 0.31 
118 121 0.06 0.17 0.18 
118 124 0.05 0.08 0.10 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 0.07 0.07 
136 124 0.02 0.11 0.12 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.02 1.10 1.10 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 -0.11 0.38 0.40 
139 121 0.04 0.96 0.96 
139 124 0.18 0.56 0.59 
139 127 0.06 0.08 0.10 
139 130 0.01 -0.02 0.03 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.02 0.68 0.68 
142 40 0.08 3.38 3.38 
142 43 0.02 0.82 0.82 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 0.00 -0.00 0.00 
142 112 0.00 -0.00 0.00 
142 115 0.00 -0.00 0.00 
142 118 -0.64 1.41 1.55 
142 121 -0.08 1.23 1.23 
142 124 0.27 0.52 0.58 
142 127 0.23 -0.05 0.23 
142 130 0.06 -0.20 0.21 
142 133 0.00 -0.00 0.00 
142 136 0.00 -0.00 0.00 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.04 1.55 1.55 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.00 -0.00 0.00 
145 100 0.00 -0.00 0.00 
145 103 -0.17 0.22 0.28 
145 106 -0.36 0.29 0.46 
145 109 -0.43 0.23 0.49 
145 112 -0.46 0.24 0.52 
145 115 -0.99 0.82 1.29 
145 118 -0.96 1.34 1.65 
145 121 -0.45 0.90 1.00 
145 124 -0.04 0.25 0.25 
145 127 0.14 -0.09 0.16 
145 130 0.18 -0.32 0.37 
145 133 0.00 -0.00 0.00 
145 136 0.00 -0.00 0.00 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 0.00 -0.00 0.00 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 0.00 -0.00 0.00 
148 97 -0.25 0.40 0.47 
148 100 -0.61 1.09 1.25 
148 103 -0.66 1.06 1.24 
148 106 -1.01 0.98 1.40 
148 109 -1.25 0.64 1.41 
148 112 -1.32 0.54 1.43 
148 115 -1.12 0.74 1.34 
148 118 -0.65 0.80 1.03 
148 121 -0.37 0.52 0.64 
148 124 -0.08 -0.01 0.08 
148 127 0.09 -0.35 0.36 
148 130 0.16 -0.29 0.33 
148 133 0.00 -0.00 0.00 
148 136 0.00 -0.00 0.00 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 0.38 0.38 
151 43 -0.00 0.39 0.39 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.00 -0.00 0.00 
151 76 0.00 -0.00 0.00 
151 79 0.00 -0.00 0.00 
151 82 -0.40 0.76 0.85 
151 85 -0.85 1.38 1.62 
151 88 -1.24 1.59 2.02 
151 91 -1.21 1.49 1.92 
151 94 -1.04 1.36 1.71 
151 97 -0.57 0.88 1.05 
151 100 -0.68 1.18 1.36 
151 103 -0.66 1.11 1.30 
151 106 -0.77 1.05 1.30 
151 109 -0.86 0.70 1.11 
151 112 -0.77 0.42 0.88 
151 115 -0.66 0.51 0.83 
151 118 -0.59 0.55 0.81 
151 121 -0.20 0.32 0.38 
151 124 -0.04 -0.13 0.13 
151 127 0.03 -0.33 0.33 
151 130 0.01 -0.04 0.04 
151 133 0.00 -0.00 0.00 
151 136 0.00 -0.00 0.00 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 -0.01 1.17 1.17 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 0.00 -0.00 0.00 
154 70 0.00 -0.00 0.00 
154 73 0.00 -0.00 0.00 
154 76 0.00 -0.00 0.00 
154 79 -0.42 0.81 0.91 
154 82 -1.15 2.04 2.34 
154 85 -1.35 1.84 2.28 
154 88 -1.47 1.38 2.01 
154 91 -1.30 1.43 1.93 
154 94 -1.21 1.47 1.91 
154 97 -0.95 1.37 1.66 
154 100 -0.78 1.30 1.52 
154 103 -0.86 1.23 1.50 
154 106 -0.80 0.92 1.22 
154 109 -0.73 0.89 1.15 
154 112 -0.65 0.41 0.76 
154 115 -0.62 0.19 0.65 
154 118 -0.37 0.03 0.37 
154 121 0.14 -0.08 0.16 
154 124 0.16 -0.32 0.35 
154 127 0.03 -0.12 0.13 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 -0.04 1.18 1.18 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.00 -0.00 0.00 
157 55 0.00 -0.00 0.00 
157 58 0.00 -0.00 0.00 
157 61 0.00 -0.00 0.00 
157 64 0.00 -0.00 0.00 
157 67 0.00 -0.00 0.00 
157 70 0.00 -0.00 0.00 
157 73 0.00 -0.00 0.00 
157 76 -0.59 1.09 1.24 
157 79 -1.21 2.17 2.48 
157 82 -1.19 2.18 2.49 
157 85 -0.93 1.46 1.73 
157 88 -1.07 1.24 1.63 
157 91 -1.04 1.24 1.62 
157 94 -0.90 1.23 1.53 
157 97 -0.89 1.21 1.50 
157 100 -0.93 1.19 1.51 
157 103 -0.99 1.16 1.52 
157 106 -0.96 0.69 1.18 
157 109 -0.74 0.52 0.90 
157 112 -0.39 0.11 0.40 
157 115 -0.27 -0.27 0.38 
157 118 -0.11 -0.86 0.87 
157 121 0.24 -0.67 0.72 
157 124 0.20 -0.43 0.47 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 -0.14 2.78 2.78 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.00 -0.00 0.00 
160 55 0.00 -0.00 0.00 
160 58 0.00 -0.00 0.00 
160 61 0.00 -0.00 0.00 
160 64 0.00 -0.00 0.00 
160 67 0.00 -0.00 0.00 
160 70 0.00 -0.00 0.00 
160 73 -0.48 0.75 0.89 
160 76 -1.48 2.33 2.76 
160 79 -1.52 2.38 2.82 
160 82 -1.01 2.08 2.31 
160 85 -0.57 1.50 1.61 
160 88 -0.78 1.24 1.46 
160 91 -0.84 1.18 1.45 
160 94 -0.74 0.98 1.23 
160 97 -0.67 1.11 1.30 
160 100 -0.88 1.15 1.44 
160 103 -1.02 0.81 1.30 
160 106 -0.80 0.29 0.85 
160 109 -0.42 -0.09 0.43 
160 112 -0.06 -0.33 0.33 
160 115 0.18 -0.68 0.70 
160 118 0.24 -1.14 1.16 
160 121 0.31 -0.98 1.03 
160 124 0.07 -0.18 0.19 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 -0.17 3.59 3.59 
163 46 -0.11 1.28 1.29 
163 49 0.00 -0.00 0.00 
163 52 0.00 -0.00 0.00 
163 55 0.00 -0.00 0.00 
163 58 0.00 -0.00 0.00 
163 61 0.00 -0.00 0.00 
163 64 0.00 -0.00 0.00 
163 67 -0.14 0.23 0.27 
163 70 -0.80 1.14 1.39 
163 73 -1.59 2.07 2.61 
163 76 -1.68 2.15 2.73 
163 79 -1.72 2.29 2.87 
163 82 -1.20 2.03 2.36 
163 85 -0.74 1.63 1.79 
163 88 -0.81 1.32 1.55 
163 91 -0.78 1.28 1.50 
163 94 -0.62 0.95 1.13 
163 97 -0.51 0.94 1.07 
163 100 -0.48 1.11 1.21 
163 103 -0.59 0.51 0.78 
163 106 -0.29 -0.46 0.54 
163 109 0.11 -0.75 0.75 
163 112 0.19 -0.86 0.88 
163 115 0.23 -1.07 1.09 
163 118 0.36 -1.18 1.24 
163 121 0.38 -0.95 1.02 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 -0.07 3.53 3.53 
166 46 -0.18 3.41 3.42 
166 49 -0.04 0.85 0.85 
166 52 0.00 -0.00 0.00 
166 55 0.00 -0.00 0.00 
166 58 0.00 -0.00 0.00 
166 61 0.00 -0.00 0.00 
166 64 -0.21 0.39 0.45 
166 67 -1.09 1.64 1.97 
166 70 -1.53 1.83 2.38 
166 73 -1.56 1.65 2.27 
166 76 -1.67 1.79 2.45 
166 79 -1.66 2.11 2.68 
166 82 -1.35 1.95 2.37 
166 85 -0.99 1.54 1.83 
166 88 -0.91 1.28 1.57 
166 91 -0.70 1.04 1.25 
166 94 -0.48 0.77 0.91 
166 97 -0.29 0.61 0.67 
166 100 -0.01 0.60 0.60 
166 103 0.24 0.12 0.27 
166 106 0.47 -1.20 1.29 
166 109 0.80 -1.51 1.71 
166 112 0.88 -1.34 1.60 
166 115 0.69 -1.26 1.43 
166 118 0.58 -1.15 1.29 
166 121 0.17 -0.35 0.39 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.01 0.36 0.36 
169 43 0.03 3.46 3.46 
169 46 0.04 3.70 3.70 
169 49 0.06 3.57 3.57 
169 52 0.06 2.34 2.34 
169 55 -0.16 1.59 1.60 
169 58 -0.29 1.32 1.36 
169 61 -0.78 1.45 1.64 
169 64 -1.30 1.48 1.97 
169 67 -1.52 1.45 2.10 
169 70 -1.47 1.27 1.94 
169 73 -1.60 1.20 2.00 
169 76 -1.74 1.43 2.25 
169 79 -1.52 1.83 2.38 
169 82 -1.12 1.91 2.21 
169 85 -0.90 1.67 1.90 
169 88 -0.65 1.10 1.28 
169 91 -0.33 0.74 0.81 
169 94 -0.26 0.58 0.64 
169 97 0.01 0.28 0.28 
169 100 0.44 0.09 0.45 
169 103 0.86 -0.38 0.95 
169 106 1.42 -1.59 2.14 
169 109 1.56 -1.89 2.45 
169 112 1.34 -1.52 2.03 
169 115 0.98 -1.25 1.58 
169 118 0.16 -0.25 0.29 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.04 1.38 1.38 
172 43 0.06 3.36 3.36 
172 46 0.09 3.39 3.39 
172 49 0.10 2.97 2.97 
172 52 0.08 2.42 2.42 
172 55 -0.37 2.03 2.06 
172 58 -0.78 1.68 1.85 
172 61 -1.62 1.25 2.05 
172 64 -1.98 1.20 2.32 
172 67 -1.73 1.03 2.02 
172 70 -1.26 0.90 1.55 
172 73 -1.26 0.81 1.50 
172 76 -1.39 0.79 1.60 
172 79 -1.30 1.11 1.71 
172 82 -0.64 1.51 1.64 
172 85 -0.27 1.67 1.69 
172 88 0.09 0.86 0.87 
172 91 0.21 0.43 0.48 
172 94 0.25 0.36 0.44 
172 97 0.32 0.12 0.34 
172 100 0.60 -0.23 0.64 
172 103 1.02 -0.66 1.22 
172 106 1.53 -1.47 2.13 
172 109 1.52 -1.60 2.21 
172 112 1.25 -1.34 1.83 
172 115 0.23 -0.27 0.35 
172 118 0.00 -0.00 0.00 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.08 2.30 2.31 
175 43 0.01 3.13 3.13 
175 46 0.13 2.82 2.82 
175 49 0.17 2.34 2.34 
175 52 0.18 2.18 2.19 
175 55 -0.06 1.98 1.98 
175 58 -0.42 1.81 1.86 
175 61 -0.90 1.43 1.69 
175 64 -1.05 1.19 1.58 
175 67 -0.51 0.89 1.02 
175 70 0.15 0.92 0.93 
175 73 0.30 0.58 0.66 
175 76 -0.20 0.60 0.63 
175 79 -0.58 0.59 0.82 
175 82 -0.02 0.62 0.62 
175 85 0.43 0.76 0.87 
175 88 0.76 0.55 0.94 
175 91 0.79 0.30 0.84 
175 94 0.70 0.17 0.72 
175 97 0.79 -0.01 0.79 
175 100 0.81 -0.40 0.91 
175 103 1.09 -0.71 1.30 
175 106 1.35 -1.07 1.72 
175 109 1.12 -1.03 1.52 
175 112 0.25 -0.26 0.36 
175 115 0.00 -0.00 0.00 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.08 0.83 0.83 
178 40 0.18 2.76 2.77 
178 43 0.24 2.67 2.68 
178 46 0.35 2.23 2.26 
178 49 0.50 2.00 2.07 
178 52 0.55 1.93 2.00 
178 55 0.43 1.83 1.88 
178 58 0.30 1.58 1.61 
178 61 0.21 1.37 1.38 
178 64 0.63 0.87 1.07 
178 67 1.46 0.39 1.51 
178 70 1.53 0.41 1.58 
178 73 0.98 0.36 1.04 
178 76 0.75 0.59 0.96 
178 79 0.56 0.60 0.82 
178 82 0.69 0.23 0.73 
178 85 0.92 0.24 0.95 
178 88 1.03 0.16 1.05 
178 91 1.19 0.07 1.19 
178 94 1.19 -0.12 1.20 
178 97 1.27 -0.28 1.30 
178 100 1.27 -0.50 1.37 
178 103 0.80 -0.42 0.90 
178 106 0.60 -0.40 0.72 
178 109 0.12 -0.09 0.15 
178 112 0.00 -0.00 0.00 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.14 0.37 0.40 
181 37 0.50 2.05 2.11 
181 40 0.48 2.16 2.21 
181 43 0.72 1.91 2.04 
181 46 0.97 1.60 1.87 
181 49 1.02 1.49 1.80 
181 52 0.92 1.40 1.68 
181 55 0.87 1.37 1.62 
181 58 0.76 1.15 1.38 
181 61 0.57 0.88 1.04 
181 64 0.84 0.49 0.97 
181 67 1.16 0.15 1.17 
181 70 0.95 0.26 0.99 
181 73 0.85 0.25 0.89 
181 76 1.08 0.27 1.11 
181 79 1.06 0.26 1.09 
181 82 1.22 0.02 1.22 
181 85 1.38 -0.07 1.38 
181 88 1.06 -0.06 1.06 
181 91 0.68 -0.07 0.68 
181 94 0.58 -0.12 0.59 
181 97 0.25 -0.07 0.26 
181 100 0.00 -0.00 0.00 
181 103 0.00 -0.00 0.00 
181 106 0.00 -0.00 0.00 
181 109 0.00 -0.00 0.00 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.31 0.54 0.62 
184 37 0.23 0.50 0.55 
184 40 0.22 0.51 0.56 
184 43 0.40 0.55 0.68 
184 46 0.65 0.69 0.95 
184 49 0.36 0.47 0.59 
184 52 0.22 0.34 0.41 
184 55 0.25 0.31 0.40 
184 58 0.38 0.30 0.48 
184 61 0.22 0.19 0.29 
184 64 0.17 0.12 0.21 
184 67 0.16 0.06 0.17 
184 70 0.17 0.07 0.18 
184 73 0.19 0.07 0.20 
184 76 0.25 0.06 0.26 
184 79 0.09 0.02 0.10 
184 82 0.00 -0.00 0.00 
184 85 0.00 -0.00 0.00 
184 88 0.00 -0.00 0.00 
184 91 0.00 -0.00 0.00 
184 94 0.00 -0.00 0.00 
184 97 0.00 -0.00 0.00 
184 100 0.00 -0.00 0.00 
184 103 0.00 -0.00 0.00 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.00 -0.00 0.00 
187 43 0.00 -0.00 0.00 
187 46 0.00 -0.00 0.00 
187 49 0.00 -0.00 0.00 
187 52 0.00 -0.00 0.00 
187 55 0.00 -0.00 0.00 
187 58 0.00 -0.00 0.00 
187 61 0.00 -0.00 0.00 
187 64 0.00 -0.00 0.00 
187 67 0.00 -0.00 0.00 
187 70 0.00 -0.00 0.00 
187 73 0.00 -0.00 0.00 
187 76 0.00 -0.00 0.00 
187 79 0.00 -0.00 0.00 
187 82 0.00 -0.00 0.00 
187 85 0.00 -0.00 0.00 
187 88 0.00 -0.00 0.00 
187 91 0.00 -0.00 0.00 
187 94 0.00 -0.00 0.00 
187 97 0.00 -0.00 0.00 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.00 -0.00 0.00 
190 49 0.00 -0.00 0.00 
190 52 0.00 -0.00 0.00 
190 55 0.00 -0.00 0.00 
190 58 0.00 -0.00 0.00 
190 61 0.00 -0.00 0.00 
190 64 0.00 -0.00 0.00 
190 67 0.00 -0.00 0.00 
190 70 0.00 -0.00 0.00 
190 73 0.00 -0.00 0.00 
190 76 0.00 -0.00 0.00 
190 79 0.00 -0.00 0.00 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 


==> data/R2019019_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.00 -0.00 0.00 
61 49 0.00 -0.00 0.00 
61 52 0.00 -0.00 0.00 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.00 -0.00 0.00 
64 52 0.00 -0.00 0.00 
64 55 0.00 -0.00 0.00 
64 58 0.00 -0.00 0.00 
64 61 0.00 -0.00 0.00 
64 64 0.00 -0.00 0.00 
64 67 0.00 -0.00 0.00 
64 70 0.00 -0.00 0.00 
64 73 0.00 -0.00 0.00 
64 76 0.00 -0.00 0.00 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.57 -1.89 1.97 
67 49 0.90 -2.44 2.61 
67 52 1.10 -2.04 2.32 
67 55 1.02 -1.52 1.83 
67 58 0.57 -0.79 0.98 
67 61 0.63 -0.63 0.89 
67 64 0.44 -0.40 0.59 
67 67 0.00 -0.00 0.00 
67 70 0.00 -0.00 0.00 
67 73 0.00 -0.00 0.00 
67 76 0.00 -0.00 0.00 
67 79 0.00 -0.00 0.00 
67 82 0.00 -0.00 0.00 
67 85 0.00 -0.00 0.00 
67 88 0.00 -0.00 0.00 
67 91 0.00 -0.00 0.00 
67 94 0.00 -0.00 0.00 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.27 -1.01 1.05 
70 49 1.24 -4.29 4.46 
70 52 1.52 -3.78 4.07 
70 55 1.64 -3.30 3.69 
70 58 1.54 -2.85 3.24 
70 61 1.80 -2.27 2.90 
70 64 1.78 -2.14 2.78 
70 67 1.83 -2.05 2.75 
70 70 1.69 -1.51 2.27 
70 73 1.52 -1.36 2.04 
70 76 1.58 -1.25 2.02 
70 79 1.57 -0.82 1.78 
70 82 1.50 -0.32 1.53 
70 85 1.69 0.04 1.69 
70 88 1.32 0.13 1.33 
70 91 0.83 0.14 0.84 
70 94 0.00 -0.00 0.00 
70 97 0.00 -0.00 0.00 
70 100 0.00 -0.00 0.00 
70 103 0.00 -0.00 0.00 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.90 -3.14 3.26 
73 52 1.26 -4.22 4.41 
73 55 1.17 -3.82 3.99 
73 58 1.05 -3.35 3.51 
73 61 1.01 -2.78 2.96 
73 64 0.91 -2.45 2.62 
73 67 0.99 -2.11 2.33 
73 70 0.90 -1.59 1.82 
73 73 1.04 -1.94 2.21 
73 76 1.30 -1.52 2.00 
73 79 1.22 -0.67 1.39 
73 82 1.06 -0.31 1.11 
73 85 1.12 -0.15 1.13 
73 88 1.58 -0.10 1.58 
73 91 2.33 0.24 2.35 
73 94 2.38 0.44 2.42 
73 97 1.63 0.51 1.71 
73 100 0.67 0.29 0.73 
73 103 0.14 0.07 0.16 
73 106 0.00 -0.00 0.00 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.12 -0.54 0.56 
76 52 1.08 -4.57 4.70 
76 55 1.11 -4.03 4.18 
76 58 1.08 -3.69 3.84 
76 61 0.72 -2.99 3.08 
76 64 0.62 -2.78 2.85 
76 67 0.85 -2.18 2.34 
76 70 0.82 -1.73 1.91 
76 73 0.63 -2.15 2.25 
76 76 0.50 -1.66 1.74 
76 79 0.54 -0.76 0.94 
76 82 0.69 -0.55 0.89 
76 85 0.82 -0.33 0.88 
76 88 1.13 -0.44 1.21 
76 91 1.70 -0.02 1.70 
76 94 2.08 0.42 2.12 
76 97 1.74 0.73 1.89 
76 100 1.06 0.80 1.33 
76 103 1.05 0.73 1.28 
76 106 0.78 0.66 1.02 
76 109 0.16 0.16 0.22 
76 112 0.00 -0.00 0.00 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.00 -0.00 0.00 
79 52 0.58 -3.31 3.36 
79 55 0.88 -4.39 4.48 
79 58 0.88 -3.85 3.95 
79 61 0.64 -3.28 3.34 
79 64 0.65 -3.40 3.46 
79 67 0.80 -2.38 2.51 
79 70 0.52 -1.53 1.61 
79 73 0.09 -2.06 2.06 
79 76 -0.27 -1.78 1.80 
79 79 0.04 -1.55 1.55 
79 82 0.42 -1.26 1.33 
79 85 0.37 -0.64 0.74 
79 88 0.65 -0.73 0.97 
79 91 1.18 -0.41 1.25 
79 94 1.62 -0.10 1.63 
79 97 1.45 0.63 1.58 
79 100 0.82 0.74 1.10 
79 103 0.62 0.77 0.98 
79 106 0.82 1.11 1.38 
79 109 1.08 1.59 1.92 
79 112 0.31 0.44 0.53 
79 115 0.00 -0.00 0.00 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.00 -0.00 0.00 
82 52 0.29 -2.29 2.31 
82 55 0.68 -4.66 4.71 
82 58 0.70 -4.18 4.24 
82 61 0.51 -3.51 3.54 
82 64 0.23 -3.43 3.43 
82 67 -0.02 -2.54 2.54 
82 70 0.19 -1.76 1.77 
82 73 0.16 -2.03 2.04 
82 76 -0.17 -2.03 2.03 
82 79 0.03 -2.18 2.18 
82 82 0.13 -1.69 1.69 
82 85 0.23 -0.96 0.99 
82 88 0.67 -1.02 1.22 
82 91 0.94 -0.63 1.13 
82 94 1.12 -0.70 1.32 
82 97 0.95 0.43 1.04 
82 100 0.69 0.74 1.02 
82 103 0.61 0.78 0.99 
82 106 0.72 1.13 1.34 
82 109 1.04 1.71 2.01 
82 112 1.00 1.47 1.77 
82 115 0.40 0.50 0.64 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 0.00 -0.00 0.00 
85 52 0.00 -0.00 0.00 
85 55 0.61 -4.83 4.86 
85 58 0.35 -4.13 4.15 
85 61 0.10 -3.39 3.39 
85 64 -0.16 -3.17 3.17 
85 67 -0.20 -2.96 2.96 
85 70 -0.05 -2.15 2.15 
85 73 -0.07 -2.08 2.08 
85 76 -0.03 -2.41 2.41 
85 79 0.17 -2.52 2.52 
85 82 0.23 -1.96 1.98 
85 85 0.47 -1.55 1.62 
85 88 0.75 -1.15 1.37 
85 91 0.66 -0.77 1.01 
85 94 0.77 -0.90 1.19 
85 97 0.59 0.18 0.61 
85 100 0.53 0.67 0.85 
85 103 0.49 0.62 0.79 
85 106 0.63 1.00 1.18 
85 109 0.83 1.57 1.78 
85 112 0.86 1.28 1.54 
85 115 0.93 1.36 1.65 
85 118 0.70 1.16 1.35 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 0.00 -0.00 0.00 
88 52 0.00 -0.00 0.00 
88 55 0.54 -5.09 5.12 
88 58 0.50 -4.10 4.13 
88 61 0.28 -3.25 3.26 
88 64 0.02 -3.07 3.07 
88 67 -0.34 -3.06 3.08 
88 70 -0.37 -2.44 2.47 
88 73 -0.21 -2.37 2.38 
88 76 0.06 -2.73 2.73 
88 79 0.36 -2.59 2.61 
88 82 0.23 -1.83 1.85 
88 85 0.02 -1.62 1.62 
88 88 0.28 -1.12 1.16 
88 91 0.32 -0.82 0.88 
88 94 0.40 -0.73 0.83 
88 97 0.29 0.06 0.30 
88 100 0.29 0.47 0.55 
88 103 0.27 0.38 0.47 
88 106 0.19 0.71 0.73 
88 109 0.41 0.91 1.00 
88 112 0.68 0.86 1.10 
88 115 0.64 1.05 1.23 
88 118 0.55 1.42 1.52 
88 121 0.35 1.19 1.24 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.00 -0.00 0.00 
91 49 0.00 -0.00 0.00 
91 52 0.00 -0.00 0.00 
91 55 0.31 -3.32 3.33 
91 58 0.36 -4.37 4.39 
91 61 0.40 -3.54 3.56 
91 64 0.23 -3.12 3.13 
91 67 -0.13 -2.97 2.97 
91 70 -0.19 -2.74 2.75 
91 73 -0.11 -2.68 2.69 
91 76 -0.18 -3.06 3.06 
91 79 -0.25 -2.74 2.75 
91 82 -0.15 -1.76 1.77 
91 85 -0.01 -1.42 1.42 
91 88 0.05 -0.90 0.90 
91 91 0.01 -0.67 0.67 
91 94 0.06 -0.55 0.56 
91 97 0.06 0.07 0.09 
91 100 0.24 0.41 0.47 
91 103 0.34 0.10 0.35 
91 106 0.28 0.21 0.35 
91 109 0.41 0.27 0.49 
91 112 0.40 0.49 0.63 
91 115 0.41 0.73 0.83 
91 118 0.30 1.05 1.09 
91 121 0.41 1.65 1.70 
91 124 0.04 0.21 0.21 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.00 -0.00 0.00 
94 49 0.00 -0.00 0.00 
94 52 0.00 -0.00 0.00 
94 55 0.66 -3.39 3.45 
94 58 0.70 -4.56 4.61 
94 61 0.44 -3.86 3.89 
94 64 0.29 -3.25 3.26 
94 67 0.10 -2.95 2.96 
94 70 0.07 -2.74 2.74 
94 73 -0.07 -2.70 2.70 
94 76 -0.39 -2.86 2.88 
94 79 -0.71 -2.82 2.91 
94 82 -0.31 -2.02 2.05 
94 85 -0.18 -1.38 1.40 
94 88 -0.29 -0.98 1.02 
94 91 -0.24 -0.69 0.73 
94 94 -0.04 -0.48 0.48 
94 97 -0.07 0.05 0.09 
94 100 -0.03 0.23 0.23 
94 103 0.19 -0.04 0.20 
94 106 0.36 -0.28 0.46 
94 109 0.35 -0.09 0.37 
94 112 0.19 0.39 0.44 
94 115 0.10 0.40 0.42 
94 118 0.16 0.87 0.88 
94 121 0.28 1.37 1.40 
94 124 0.31 1.34 1.38 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 0.00 -0.00 0.00 
97 49 0.00 -0.00 0.00 
97 52 0.00 -0.00 0.00 
97 55 0.38 -4.72 4.73 
97 58 0.35 -4.52 4.54 
97 61 0.14 -3.93 3.93 
97 64 -0.01 -3.29 3.29 
97 67 -0.19 -2.86 2.87 
97 70 -0.09 -2.48 2.49 
97 73 -0.06 -2.45 2.46 
97 76 -0.23 -2.43 2.44 
97 79 -0.48 -2.47 2.51 
97 82 -0.35 -1.94 1.98 
97 85 -0.38 -1.36 1.41 
97 88 -0.54 -1.15 1.27 
97 91 -0.56 -0.97 1.12 
97 94 -0.44 -0.65 0.78 
97 97 -0.19 -0.26 0.32 
97 100 -0.10 -0.15 0.18 
97 103 0.00 -0.33 0.33 
97 106 0.10 -0.62 0.63 
97 109 -0.03 -0.22 0.22 
97 112 -0.06 0.19 0.20 
97 115 -0.18 0.15 0.24 
97 118 -0.22 0.55 0.59 
97 121 0.08 0.78 0.78 
97 124 0.26 0.96 1.00 
97 127 0.13 0.41 0.43 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.00 -0.00 0.00 
100 46 0.00 -0.00 0.00 
100 49 0.00 -0.00 0.00 
100 52 0.19 -1.08 1.09 
100 55 0.50 -4.91 4.93 
100 58 0.18 -4.56 4.56 
100 61 0.03 -3.82 3.82 
100 64 -0.10 -3.24 3.24 
100 67 -0.39 -3.00 3.02 
100 70 -0.57 -2.65 2.71 
100 73 -0.28 -2.53 2.55 
100 76 -0.15 -2.16 2.16 
100 79 -0.28 -2.00 2.02 
100 82 -0.41 -1.73 1.78 
100 85 -0.42 -1.41 1.47 
100 88 -0.27 -0.67 0.73 
100 91 -0.25 -0.48 0.54 
100 94 -0.43 -0.84 0.94 
100 97 -0.28 -0.68 0.73 
100 100 -0.19 -0.48 0.51 
100 103 -0.15 -0.65 0.67 
100 106 -0.21 -0.83 0.86 
100 109 -0.26 -0.44 0.51 
100 112 -0.12 -0.15 0.19 
100 115 -0.12 0.04 0.13 
100 118 -0.10 0.24 0.26 
100 121 0.02 0.35 0.35 
100 124 0.04 0.58 0.58 
100 127 0.19 0.68 0.70 
100 130 0.03 0.08 0.08 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.00 -0.00 0.00 
103 46 0.00 -0.00 0.00 
103 49 0.00 -0.00 0.00 
103 52 0.20 -1.59 1.60 
103 55 0.51 -4.48 4.51 
103 58 0.26 -4.41 4.41 
103 61 -0.07 -4.01 4.01 
103 64 -0.14 -3.59 3.59 
103 67 -0.17 -3.09 3.09 
103 70 -0.27 -2.79 2.80 
103 73 -0.26 -2.56 2.58 
103 76 -0.21 -2.19 2.20 
103 79 -0.22 -1.98 2.00 
103 82 -0.26 -1.76 1.78 
103 85 -0.24 -1.39 1.41 
103 88 0.00 -0.00 0.00 
103 91 0.00 -0.00 0.00 
103 94 0.00 -0.00 0.00 
103 97 -0.25 -0.73 0.78 
103 100 -0.22 -0.84 0.86 
103 103 -0.10 -0.87 0.88 
103 106 -0.16 -0.89 0.90 
103 109 -0.22 -0.71 0.74 
103 112 -0.32 -0.49 0.59 
103 115 -0.38 -0.20 0.43 
103 118 -0.40 -0.03 0.41 
103 121 -0.23 0.19 0.30 
103 124 -0.08 0.31 0.32 
103 127 0.07 0.47 0.47 
103 130 0.10 0.53 0.54 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 0.00 -0.00 0.00 
106 49 0.00 -0.00 0.00 
106 52 0.01 -0.55 0.55 
106 55 0.11 -4.62 4.62 
106 58 0.19 -4.36 4.36 
106 61 0.18 -3.94 3.94 
106 64 0.21 -3.62 3.63 
106 67 0.23 -3.33 3.34 
106 70 0.17 -2.97 2.97 
106 73 0.08 -2.62 2.62 
106 76 0.00 -2.22 2.22 
106 79 -0.12 -2.05 2.06 
106 82 -0.17 -1.86 1.87 
106 85 -0.07 -0.58 0.58 
106 88 0.00 -0.00 0.00 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 0.00 -0.00 0.00 
106 100 0.00 -0.00 0.00 
106 103 -0.04 -0.52 0.52 
106 106 -0.17 -1.09 1.10 
106 109 -0.22 -0.89 0.91 
106 112 -0.29 -0.76 0.81 
106 115 -0.31 -0.48 0.57 
106 118 -0.33 -0.31 0.45 
106 121 -0.30 -0.07 0.31 
106 124 -0.20 0.14 0.25 
106 127 -0.13 0.37 0.39 
106 130 -0.14 0.54 0.56 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 0.18 -3.16 3.17 
109 58 0.25 -4.47 4.48 
109 61 0.31 -3.91 3.93 
109 64 0.39 -3.52 3.54 
109 67 0.37 -3.29 3.31 
109 70 0.17 -2.93 2.93 
109 73 0.05 -2.42 2.42 
109 76 0.01 -2.02 2.02 
109 79 -0.09 -2.07 2.07 
109 82 -0.09 -1.28 1.28 
109 85 0.00 -0.00 0.00 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 0.00 -0.00 0.00 
109 100 0.00 -0.00 0.00 
109 103 -0.12 -0.41 0.43 
109 106 -0.45 -1.19 1.27 
109 109 -0.36 -1.14 1.20 
109 112 -0.43 -0.89 0.99 
109 115 -0.53 -0.62 0.82 
109 118 -0.65 -0.52 0.83 
109 121 -0.70 -0.24 0.74 
109 124 -0.61 -0.08 0.61 
109 127 -0.26 0.29 0.39 
109 130 -0.25 0.46 0.53 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.01 -0.54 0.54 
112 58 0.02 -3.95 3.95 
112 61 0.07 -3.74 3.74 
112 64 0.13 -3.25 3.25 
112 67 0.10 -3.14 3.14 
112 70 -0.16 -2.99 2.99 
112 73 -0.42 -2.56 2.59 
112 76 -0.15 -2.24 2.25 
112 79 -0.06 -1.44 1.44 
112 82 -0.01 -0.22 0.22 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 0.00 -0.00 0.00 
112 100 0.00 -0.00 0.00 
112 103 -0.04 -0.13 0.13 
112 106 -0.15 -0.39 0.42 
112 109 -0.37 -1.07 1.13 
112 112 -0.49 -0.89 1.02 
112 115 -0.58 -0.66 0.88 
112 118 -0.65 -0.55 0.85 
112 121 -0.70 -0.38 0.80 
112 124 -0.57 -0.27 0.63 
112 127 -0.36 0.08 0.37 
112 130 -0.18 0.15 0.24 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 -0.05 -0.96 0.96 
115 61 -0.09 -1.23 1.23 
115 64 -0.13 -1.38 1.39 
115 67 -0.22 -2.03 2.04 
115 70 -0.23 -1.95 1.97 
115 73 -0.19 -1.47 1.49 
115 76 -0.04 -0.54 0.54 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.00 -0.00 0.00 
115 106 0.00 -0.00 0.00 
115 109 -0.11 -0.23 0.25 
115 112 -0.64 -0.72 0.96 
115 115 -0.64 -0.67 0.93 
115 118 -0.53 -0.54 0.76 
115 121 -0.57 -0.34 0.66 
115 124 -0.51 -0.20 0.55 
115 127 -0.21 -0.04 0.22 
115 130 -0.02 -0.00 0.02 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 0.00 -0.00 0.00 
118 112 0.00 -0.00 0.00 
118 115 -0.22 -0.21 0.31 
118 118 -0.24 -0.11 0.27 
118 121 -0.25 -0.08 0.26 
118 124 -0.16 -0.06 0.17 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.04 -0.18 0.18 
139 121 0.08 -1.18 1.19 
139 124 -0.01 -0.91 0.91 
139 127 0.10 -0.19 0.21 
139 130 0.05 0.06 0.07 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 0.00 -0.00 0.00 
142 112 0.00 -0.00 0.00 
142 115 0.00 -0.00 0.00 
142 118 0.30 -0.93 0.98 
142 121 0.09 -1.33 1.33 
142 124 0.02 -0.81 0.81 
142 127 0.09 -0.08 0.13 
142 130 0.11 0.33 0.35 
142 133 0.00 -0.00 0.00 
142 136 0.00 -0.00 0.00 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.00 -0.00 0.00 
145 100 0.00 -0.00 0.00 
145 103 0.00 -0.00 0.00 
145 106 0.00 -0.00 0.00 
145 109 0.00 -0.00 0.00 
145 112 0.23 -0.18 0.30 
145 115 0.41 -0.38 0.56 
145 118 0.64 -1.03 1.21 
145 121 0.23 -0.84 0.87 
145 124 0.02 -0.35 0.35 
145 127 0.06 0.06 0.09 
145 130 0.03 0.51 0.51 
145 133 0.00 -0.00 0.00 
145 136 0.00 -0.00 0.00 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 0.00 -0.00 0.00 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 0.00 -0.00 0.00 
148 97 0.47 -0.51 0.69 
148 100 0.96 -0.93 1.34 
148 103 1.11 -0.94 1.46 
148 106 1.19 -0.91 1.50 
148 109 1.09 -0.69 1.29 
148 112 0.71 -0.70 1.00 
148 115 0.50 -0.77 0.92 
148 118 0.44 -0.84 0.95 
148 121 0.25 -0.57 0.62 
148 124 0.14 -0.05 0.15 
148 127 0.14 0.36 0.39 
148 130 0.00 0.11 0.11 
148 133 0.00 -0.00 0.00 
148 136 0.00 -0.00 0.00 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.00 -0.00 0.00 
151 76 0.00 -0.00 0.00 
151 79 0.00 -0.00 0.00 
151 82 0.00 -0.00 0.00 
151 85 0.00 -0.00 0.00 
151 88 0.46 -0.28 0.54 
151 91 0.99 -0.77 1.25 
151 94 1.21 -1.20 1.71 
151 97 1.04 -1.08 1.50 
151 100 0.98 -1.10 1.48 
151 103 1.12 -1.06 1.55 
151 106 1.11 -0.91 1.44 
151 109 0.89 -0.69 1.13 
151 112 0.50 -0.53 0.73 
151 115 0.47 -0.86 0.98 
151 118 0.57 -0.83 1.01 
151 121 0.41 -0.42 0.59 
151 124 0.31 0.23 0.38 
151 127 0.11 0.34 0.35 
151 130 0.00 -0.00 0.00 
151 133 0.00 -0.00 0.00 
151 136 0.00 -0.00 0.00 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 0.00 -0.00 0.00 
154 70 0.00 -0.00 0.00 
154 73 0.00 -0.00 0.00 
154 76 0.00 -0.00 0.00 
154 79 0.00 -0.00 0.00 
154 82 0.00 -0.00 0.00 
154 85 0.47 -0.67 0.82 
154 88 1.22 -0.70 1.41 
154 91 1.53 -0.92 1.78 
154 94 1.37 -0.97 1.67 
154 97 1.13 -0.91 1.45 
154 100 1.26 -1.19 1.73 
154 103 1.48 -1.18 1.89 
154 106 1.51 -0.85 1.74 
154 109 1.13 -0.66 1.31 
154 112 0.64 -0.31 0.72 
154 115 0.50 -0.52 0.72 
154 118 0.02 -0.26 0.26 
154 121 -0.42 0.10 0.44 
154 124 -0.29 0.50 0.58 
154 127 0.00 -0.00 0.00 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.00 -0.00 0.00 
157 55 0.00 -0.00 0.00 
157 58 0.00 -0.00 0.00 
157 61 0.00 -0.00 0.00 
157 64 0.00 -0.00 0.00 
157 67 0.00 -0.00 0.00 
157 70 0.00 -0.00 0.00 
157 73 0.00 -0.00 0.00 
157 76 0.00 -0.00 0.00 
157 79 0.34 -1.13 1.17 
157 82 0.49 -1.39 1.47 
157 85 0.53 -1.19 1.30 
157 88 1.00 -0.76 1.25 
157 91 1.33 -0.71 1.51 
157 94 1.27 -0.47 1.36 
157 97 1.27 -0.72 1.46 
157 100 1.79 -0.89 2.00 
157 103 1.82 -0.79 1.99 
157 106 1.75 -0.51 1.83 
157 109 1.17 -0.24 1.20 
157 112 0.53 0.04 0.53 
157 115 0.41 0.31 0.52 
157 118 0.11 0.85 0.85 
157 121 -0.27 1.11 1.14 
157 124 -0.05 0.09 0.11 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.00 -0.00 0.00 
160 55 0.00 -0.00 0.00 
160 58 0.00 -0.00 0.00 
160 61 0.00 -0.00 0.00 
160 64 0.00 -0.00 0.00 
160 67 0.00 -0.00 0.00 
160 70 0.00 -0.00 0.00 
160 73 -0.04 -0.50 0.50 
160 76 -0.02 -1.85 1.85 
160 79 0.57 -1.91 1.99 
160 82 0.55 -1.68 1.76 
160 85 0.42 -1.21 1.28 
160 88 1.09 -1.09 1.54 
160 91 1.56 -1.06 1.89 
160 94 1.51 -0.37 1.55 
160 97 1.20 -0.65 1.37 
160 100 1.55 -0.70 1.70 
160 103 1.68 -0.19 1.69 
160 106 1.53 0.20 1.54 
160 109 0.73 0.45 0.86 
160 112 -0.04 0.59 0.59 
160 115 -0.40 0.70 0.81 
160 118 -0.54 1.29 1.40 
160 121 -0.13 0.55 0.57 
160 124 0.00 -0.00 0.00 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.00 -0.00 0.00 
163 46 0.11 -1.47 1.48 
163 49 0.00 -0.00 0.00 
163 52 0.00 -0.00 0.00 
163 55 0.00 -0.00 0.00 
163 58 0.00 -0.00 0.00 
163 61 0.00 -0.00 0.00 
163 64 0.00 -0.00 0.00 
163 67 0.00 -0.00 0.00 
163 70 0.44 -0.49 0.66 
163 73 0.33 -1.52 1.56 
163 76 0.36 -1.66 1.70 
163 79 0.82 -1.73 1.91 
163 82 0.82 -1.17 1.43 
163 85 0.77 -0.91 1.20 
163 88 1.17 -1.17 1.66 
163 91 1.35 -1.15 1.77 
163 94 1.31 -0.51 1.41 
163 97 0.99 -0.42 1.07 
163 100 0.60 -0.53 0.80 
163 103 0.78 -0.00 0.78 
163 106 0.94 0.93 1.33 
163 109 0.14 1.11 1.12 
163 112 -0.17 1.23 1.24 
163 115 -0.20 1.20 1.21 
163 118 -0.47 1.19 1.28 
163 121 0.00 -0.00 0.00 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 0.01 -0.37 0.37 
166 46 0.14 -3.20 3.20 
166 49 -0.01 -1.69 1.69 
166 52 -0.00 -0.32 0.32 
166 55 0.00 -0.00 0.00 
166 58 0.00 -0.00 0.00 
166 61 0.00 -0.00 0.00 
166 64 0.29 -0.40 0.49 
166 67 0.77 -1.02 1.27 
166 70 1.14 -0.95 1.48 
166 73 1.16 -1.10 1.60 
166 76 1.17 -1.56 1.95 
166 79 1.22 -1.67 2.07 
166 82 0.93 -0.91 1.30 
166 85 0.92 -0.74 1.18 
166 88 1.02 -1.16 1.55 
166 91 1.07 -0.75 1.30 
166 94 0.79 0.09 0.79 
166 97 0.42 0.08 0.43 
166 100 0.15 -0.11 0.19 
166 103 -0.24 0.14 0.28 
166 106 -0.48 1.33 1.41 
166 109 -1.07 1.89 2.17 
166 112 -1.36 1.64 2.13 
166 115 -0.87 1.55 1.78 
166 118 -0.07 0.20 0.21 
166 121 0.00 -0.00 0.00 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 -0.00 -1.05 1.05 
169 46 -0.03 -2.99 2.99 
169 49 -0.13 -2.89 2.89 
169 52 0.02 -2.14 2.14 
169 55 0.24 -1.61 1.63 
169 58 0.28 -0.67 0.73 
169 61 0.96 -1.18 1.52 
169 64 1.49 -1.67 2.24 
169 67 1.03 -1.19 1.58 
169 70 1.08 -1.07 1.52 
169 73 1.32 -1.12 1.74 
169 76 1.09 -1.41 1.78 
169 79 0.54 -1.33 1.44 
169 82 0.29 -0.93 0.97 
169 85 0.36 -0.68 0.77 
169 88 0.68 -1.01 1.21 
169 91 0.45 -0.44 0.63 
169 94 0.18 0.57 0.60 
169 97 -0.15 0.46 0.48 
169 100 -0.54 0.39 0.67 
169 103 -0.91 0.60 1.09 
169 106 -1.55 1.54 2.19 
169 109 -2.10 2.52 3.28 
169 112 -1.52 1.35 2.03 
169 115 -0.23 0.19 0.30 
169 118 0.00 -0.00 0.00 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 -0.04 -1.97 1.97 
172 46 -0.02 -2.70 2.70 
172 49 0.13 -2.60 2.61 
172 52 0.19 -2.43 2.44 
172 55 0.28 -2.16 2.18 
172 58 0.56 -1.81 1.90 
172 61 0.81 -1.62 1.81 
172 64 1.11 -1.46 1.84 
172 67 0.62 -0.90 1.10 
172 70 0.46 -1.00 1.10 
172 73 0.34 -0.69 0.77 
172 76 0.25 -0.69 0.74 
172 79 -0.11 -0.80 0.81 
172 82 -0.21 -0.86 0.89 
172 85 -0.05 -0.65 0.65 
172 88 -0.03 -0.63 0.63 
172 91 -0.29 0.13 0.32 
172 94 -0.55 0.76 0.94 
172 97 -0.54 0.48 0.73 
172 100 -0.64 0.55 0.85 
172 103 -1.01 0.72 1.24 
172 106 -1.81 1.61 2.43 
172 109 -1.39 1.35 1.93 
172 112 -0.28 0.27 0.39 
172 115 0.00 -0.00 0.00 
172 118 0.00 -0.00 0.00 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 -0.05 -0.32 0.33 
175 43 -0.29 -2.65 2.66 
175 46 -0.10 -2.32 2.32 
175 49 0.17 -2.21 2.22 
175 52 0.14 -2.06 2.07 
175 55 0.22 -1.99 2.01 
175 58 0.13 -1.72 1.73 
175 61 0.05 -1.67 1.67 
175 64 -0.02 -1.24 1.24 
175 67 -0.32 -0.78 0.85 
175 70 -0.58 -0.68 0.89 
175 73 -0.48 -0.40 0.62 
175 76 -0.32 -0.26 0.41 
175 79 -0.34 -0.38 0.51 
175 82 -0.53 -0.70 0.88 
175 85 -0.47 -0.51 0.69 
175 88 -0.44 -0.05 0.44 
175 91 -0.75 0.52 0.91 
175 94 -0.93 0.88 1.28 
175 97 -0.74 0.19 0.77 
175 100 -0.65 0.56 0.86 
175 103 -0.88 0.76 1.16 
175 106 -0.62 0.59 0.86 
175 109 0.00 -0.00 0.00 
175 112 0.00 -0.00 0.00 
175 115 0.00 -0.00 0.00 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 -0.42 -1.87 1.91 
178 43 -0.41 -2.35 2.38 
178 46 -0.26 -2.09 2.11 
178 49 -0.13 -1.97 1.98 
178 52 -0.11 -1.88 1.88 
178 55 -0.22 -1.81 1.82 
178 58 -0.31 -1.48 1.51 
178 61 -0.65 -1.54 1.67 
178 64 -0.99 -1.01 1.41 
178 67 -1.26 -0.45 1.34 
178 70 -1.43 -0.50 1.51 
178 73 -1.07 -0.54 1.20 
178 76 -0.75 -0.35 0.82 
178 79 -0.70 -0.17 0.72 
178 82 -0.80 -0.19 0.82 
178 85 -1.07 -0.38 1.14 
178 88 -1.26 0.24 1.28 
178 91 -1.65 0.63 1.76 
178 94 -1.15 0.58 1.29 
178 97 -0.88 0.15 0.90 
178 100 -0.75 0.25 0.80 
178 103 -0.29 0.15 0.32 
178 106 0.00 -0.00 0.00 
178 109 0.00 -0.00 0.00 
178 112 0.00 -0.00 0.00 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 -0.41 -1.29 1.35 
181 40 -0.73 -2.30 2.41 
181 43 -0.71 -1.86 1.99 
181 46 -0.78 -1.62 1.80 
181 49 -0.82 -1.54 1.75 
181 52 -0.67 -1.58 1.72 
181 55 -0.81 -1.51 1.71 
181 58 -0.69 -1.23 1.41 
181 61 -0.87 -0.97 1.31 
181 64 -1.13 -0.53 1.25 
181 67 -1.19 -0.12 1.20 
181 70 -1.32 -0.23 1.34 
181 73 -1.22 -0.35 1.26 
181 76 -0.79 -0.23 0.83 
181 79 -0.68 -0.15 0.69 
181 82 -0.77 -0.08 0.77 
181 85 -1.02 -0.14 1.02 
181 88 -0.74 0.11 0.75 
181 91 -0.21 0.04 0.21 
181 94 0.00 -0.00 0.00 
181 97 0.00 -0.00 0.00 
181 100 0.00 -0.00 0.00 
181 103 0.00 -0.00 0.00 
181 106 0.00 -0.00 0.00 
181 109 0.00 -0.00 0.00 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 -0.07 -0.20 0.22 
184 40 -0.22 -0.57 0.61 
184 43 -0.30 -0.46 0.55 
184 46 -0.22 -0.27 0.35 
184 49 -0.07 -0.13 0.15 
184 52 -0.17 -0.38 0.42 
184 55 -0.21 -0.35 0.41 
184 58 -0.26 -0.27 0.38 
184 61 0.00 -0.00 0.00 
184 64 0.00 -0.00 0.00 
184 67 -0.14 -0.02 0.14 
184 70 -0.08 -0.01 0.08 
184 73 0.00 -0.00 0.00 
184 76 0.00 -0.00 0.00 
184 79 0.00 -0.00 0.00 
184 82 0.00 -0.00 0.00 
184 85 0.00 -0.00 0.00 
184 88 0.00 -0.00 0.00 
184 91 0.00 -0.00 0.00 
184 94 0.00 -0.00 0.00 
184 97 0.00 -0.00 0.00 
184 100 0.00 -0.00 0.00 
184 103 0.00 -0.00 0.00 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.00 -0.00 0.00 
187 43 0.00 -0.00 0.00 
187 46 0.00 -0.00 0.00 
187 49 0.00 -0.00 0.00 
187 52 0.00 -0.00 0.00 
187 55 0.00 -0.00 0.00 
187 58 0.00 -0.00 0.00 
187 61 0.00 -0.00 0.00 
187 64 0.00 -0.00 0.00 
187 67 0.00 -0.00 0.00 
187 70 0.00 -0.00 0.00 
187 73 0.00 -0.00 0.00 
187 76 0.00 -0.00 0.00 
187 79 0.00 -0.00 0.00 
187 82 0.00 -0.00 0.00 
187 85 0.00 -0.00 0.00 
187 88 0.00 -0.00 0.00 
187 91 0.00 -0.00 0.00 
187 94 0.00 -0.00 0.00 
187 97 0.00 -0.00 0.00 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.00 -0.00 0.00 
190 49 0.00 -0.00 0.00 
190 52 0.00 -0.00 0.00 
190 55 0.00 -0.00 0.00 
190 58 0.00 -0.00 0.00 
190 61 0.00 -0.00 0.00 
190 64 0.00 -0.00 0.00 
190 67 0.00 -0.00 0.00 
190 70 0.00 -0.00 0.00 
190 73 0.00 -0.00 0.00 
190 76 0.00 -0.00 0.00 
190 79 0.00 -0.00 0.00 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 


==> data/R2020014_bottleneck.txt <==
x y C
0 0 0.155146986246109
1 0 0.5403894186019897
2 0 0.7457717657089233
3 0 0.20101074874401093
4 0 -0.05127708986401558
5 0 0.0880604013800621
6 0 0.19126220047473907
7 0 0.13562913239002228
8 0 0.5034263730049133
9 0 0.33964598178863525
10 0 0.22691915929317474
11 0 0.1903758943080902
12 0 0.08395463973283768
13 0 0.16368231177330017
14 0 0.2370850294828415
15 0 0.11751697957515717
0 1 0.3113458752632141
1 1 0.13825112581253052
2 1 0.16155755519866943
3 1 0.01816510781645775
4 1 0.08089834451675415
5 1 0.06073860451579094
6 1 0.13259749114513397
7 1 -0.12914027273654938
8 1 0.07153866440057755
9 1 0.042830757796764374
10 1 0.37258023023605347
11 1 0.1835913360118866
12 1 0.1698758751153946
13 1 0.21286985278129578
14 1 0.14481064677238464
15 1 0.1264263242483139
0 2 0.04037580266594887
1 2 0.1430712342262268
2 2 0.15553018450737
3 2 -0.10544883459806442
4 2 -0.02087276428937912
5 2 -0.029341567307710648
6 2 0.051504794508218765
7 2 -0.03348226100206375
8 2 -0.011744613759219646
9 2 -0.024726111441850662
10 2 -0.03172215074300766
11 2 0.11596377938985825
12 2 0.003974868915975094
13 2 0.02177387662231922
14 2 0.02619299851357937
15 2 -0.02346462942659855
0 3 -0.02430821768939495
1 3 0.17662011086940765
2 3 0.012814716435968876
3 3 -0.01205250434577465
4 3 -0.19948332011699677
5 3 -0.01810549758374691
6 3 -0.05729991942644119
7 3 0.012952294200658798
8 3 0.025132235139608383
9 3 -0.018420059233903885
10 3 0.013069222681224346
11 3 0.010776551440358162
12 3 0.01696535013616085
13 3 0.02554265595972538
14 3 0.019545886665582657
15 3 -0.02104118838906288
0 4 -0.03433426842093468
1 4 0.011663553304970264
2 4 0.11399853229522705
3 4 0.0009107748046517372
4 4 -0.05209788680076599
5 4 -0.020668433979153633
6 4 -0.005261119455099106
7 4 -0.18401919305324554
8 4 -0.20396152138710022
9 4 0.0065417601726949215
10 4 -0.11638418585062027
11 4 0.03765133023262024
12 4 0.018747232854366302
13 4 0.0021924523171037436
14 4 0.041184596717357635
15 4 -0.0075985100120306015
0 5 -0.05298672243952751
1 5 -0.013662535697221756
2 5 0.03487127274274826
3 5 -0.10199317336082458
4 5 -0.6205148100852966
5 5 -0.5310677289962769
6 5 -0.04600449651479721
7 5 -0.04817906767129898
8 5 -0.06802822649478912
9 5 -0.17279116809368134
10 5 -0.07678135484457016
11 5 -0.030187996104359627
12 5 -0.04995772987604141
13 5 -0.005441987421363592
14 5 -0.025162694975733757
15 5 -0.0591011643409729
0 6 -0.05451599508523941
1 6 -0.15493963658809662
2 6 -0.22136203944683075
3 6 0.03602573648095131
4 6 -0.11856239289045334
5 6 -1.895739197731018
6 6 -3.8014461994171143
7 6 -2.906802177429199
8 6 -1.6376714706420898
9 6 -0.33014070987701416
10 6 -0.07537423819303513
11 6 -0.06975125521421432
12 6 -0.018070263788104057
13 6 0.002118641510605812
14 6 -0.0418853685259819
15 6 -0.010093347169458866
0 7 -0.029798012226819992
1 7 -0.0005427427822723985
2 7 -0.08238081634044647
3 7 -0.3594416677951813
4 7 0.030538983643054962
5 7 -0.23825706541538239
6 7 -0.47935226559638977
7 7 -0.5391131639480591
8 7 -0.06413263827562332
9 7 -0.2811373472213745
10 7 -0.40416860580444336
11 7 -0.06763879954814911
12 7 0.011465167626738548
13 7 -0.057045940309762955
14 7 -0.0853346735239029
15 7 -0.037344831973314285


==> data/R2020014_oh_0.txt <==
x y C
0 0 2.7291606128792276e-05
1 0 2.4551378735300767e-05
2 0 1.5105448318303036e-05
3 0 2.529185846511121e-05
4 0 2.7380991784508322e-05
5 0 4.984851780328806e-06
6 0 7.4580370297957036e-06
7 0 1.13173765063886e-05
8 0 2.162090250291177e-05
9 0 0.00030871203739153615
10 0 0.00035717163978681596
11 0 0.00038521418619909265
12 0 0.00046543565898130756
13 0 0.0004709839072793008
14 0 0.00025533108656871517
15 0 6.717638798202155e-05
0 1 0.0007782613927115664
1 1 0.0004621011800081114
2 1 6.935361589592393e-05
3 1 2.514765090106898e-05
4 1 4.1941318706241496e-05
5 1 2.0888831223038155e-05
6 1 7.293411879681275e-05
7 1 0.00029441885229640247
8 1 0.0005610600736395648
9 1 0.0028076244475996235
10 1 0.004662944444058909
11 1 0.004093248798618498
12 1 0.00344731583966045
13 1 0.003103923845832283
14 1 0.0014604666570438639
15 1 0.0008997171406499162
0 2 0.0021035455133590086
1 2 0.001961436211391869
2 2 0.0005439115569854843
3 2 4.3863884382076533e-05
4 2 3.3839932735702645e-05
5 2 3.511910924521791e-06
6 2 0.00014255363938014067
7 2 0.003030997253713269
8 2 0.009401753139713667
9 2 0.00931763301291175
10 2 0.012557674329899578
11 2 0.011219306759026201
12 2 0.011170181189211568
13 2 0.011558526261758741
14 2 0.009049032399394983
15 2 0.003833113421989219
0 3 0.0008538490233466012
1 3 0.001473788019671185
2 3 0.0031040633274904013
3 3 0.0021089045948235385
4 3 5.695006220000795e-06
5 3 0.00014231019346770067
6 3 0.001610709948181569
7 3 0.017931245599595944
8 3 0.049314652292349284
9 3 0.039844630324525114
10 3 0.029888398040485254
11 3 0.020245122958200867
12 3 0.018588675220094025
13 3 0.014112370158201059
14 3 0.005105443299380756
15 3 0.0022181817851484016
0 4 0.001188652975127317
1 4 0.0008786363714839364
2 4 0.0029978693271510673
3 4 0.007938574798654492
4 4 0.003589182764107875
5 4 0.002970632807393496
6 4 0.02464667235529984
7 4 0.07630030603128336
8 4 0.05837207898664971
9 4 0.02050314054861394
10 4 0.021545487459602043
11 4 0.015803813297648895
12 4 0.010237708746340292
13 4 0.005960420712957809
14 4 0.005212436989083744
15 4 0.0019920766207652853
0 5 0.0020593275707932856
1 5 0.00291467009947563
2 5 0.003307991654803169
3 5 0.011401042134095294
4 5 0.03275570306450604
5 5 0.019221602123990152
6 5 0.07601444250662352
7 5 0.07697791837807466
8 5 0.043515239103492094
9 5 0.01955091462782031
10 5 0.017100585459116642
11 5 0.018690936889691354
12 5 0.012026389581548098
13 5 0.009218202670939174
14 5 0.007178587322808523
15 5 0.00462021575374099
0 6 0.0026193690724855903
1 6 0.0054811741173491305
2 6 0.00614589260457518
3 6 0.017792681727052683
4 6 0.18450755426241988
5 6 0.23090660336883972
6 6 0.1436619160295807
7 6 0.05153546937797288
8 6 0.042007037340056466
9 6 0.02836154762680316
10 6 0.03581098091934932
11 6 0.07853978418502866
12 6 0.021268008006892814
13 6 0.010538745264407413
14 6 0.007339437700969937
15 6 0.0047480494724228064
0 7 0.016941034428890382
1 7 0.014722972648200576
2 7 0.01658747239122977
3 7 0.025643913513331874
4 7 0.2640209487200905
5 7 0.5846610866950908
6 7 0.279717097112638
7 7 0.17097657126896912
8 7 0.15738206854785386
9 7 0.17454941788919995
10 7 0.20898480826422133
11 7 0.20938848034745708
12 7 0.144051463955418
13 7 0.05202267291842588
14 7 0.022315636445927635
15 7 0.015730008258158092


==> data/R2020014_oh_1.txt <==
x y C
0 0 2.8617356963748715e-05
1 0 8.439045630274983e-06
2 0 1.4422322804393896e-05
3 0 1.1525832724535352e-05
4 0 8.863280848992532e-06
5 0 2.6059958235709245e-05
6 0 5.3800680635938154e-05
7 0 0.00011214504702578036
8 0 0.00019753229001482462
9 0 0.00025007654981340125
10 0 0.0004905921115452572
11 0 0.0003755349515624807
12 0 0.000452679223206296
13 0 0.0005477757001750541
14 0 0.00022581398019473143
15 0 6.679924482117768e-05
0 1 0.0006241286239741644
1 1 0.0001708058360156728
2 1 4.42574131900631e-05
3 1 1.7686824927339674e-05
4 1 1.9915407329541656e-05
5 1 2.130086155759962e-05
6 1 7.55765913230973e-05
7 1 0.0005063550952123505
8 1 0.0013594705688745594
9 1 0.0021114800574751746
10 1 0.004312174262583442
11 1 0.0055117724783561774
12 1 0.004001261486301021
13 1 0.0035519344847113185
14 1 0.0020347084223526894
15 1 0.0009441537789759437
0 2 0.001462691898079106
1 2 0.0012551925827655262
2 2 0.00047842167654126304
3 2 9.108685806065614e-05
4 2 3.0120183307706135e-05
5 2 2.850793777221594e-05
6 2 0.0002063076108892631
7 2 0.0014328693855367297
8 2 0.007298576983416226
9 2 0.013701604097692307
10 2 0.016045654710105405
11 2 0.01304959679064314
12 2 0.016886238486209165
13 2 0.01536132660421373
14 2 0.007783583030232259
15 2 0.002888712316214058
0 3 0.0006144277004716639
1 3 0.0010489457513476075
2 3 0.0021541607552428526
3 3 0.0014551469710539417
4 3 9.25864018512543e-06
5 3 0.00012941221940060863
6 3 0.0008019665584892399
7 3 0.009593597158366437
8 3 0.03049168391600598
9 3 0.03348075465464216
10 3 0.023091525125069824
11 3 0.022913109631461193
12 3 0.013770367432697758
13 3 0.009556008990501196
14 3 0.0038997128058302338
15 3 0.0009384362669953197
0 4 0.0009090204623020828
1 4 0.0007478765026612742
2 4 0.0021693428894276807
3 4 0.004911576025480583
4 4 0.003906765047807136
5 4 0.0025595171191200184
6 4 0.008052562425529229
7 4 0.04229346059067653
8 4 0.03800548312298883
9 4 0.029425041564951168
10 4 0.016545203465780957
11 4 0.011930126655806221
12 4 0.008276249522798557
13 4 0.007619693696254344
14 4 0.005346946113861308
15 4 0.002178471633205455
0 5 0.0014419177175671648
1 5 0.001283665271721636
2 5 0.0015450093354954376
3 5 0.006513389966856378
4 5 0.02050350360578966
5 5 0.010919549751841498
6 5 0.031109738305691095
7 5 0.04878639821025193
8 5 0.03179942854743685
9 5 0.022591361733459544
10 5 0.010644741557959027
11 5 0.02674825725846289
12 5 0.0058926179431198055
13 5 0.00493270944232898
14 5 0.003071286836693339
15 5 0.0015482084755689693
0 6 0.0018990846317579173
1 6 0.002208359402650197
2 6 0.003131033445980937
3 6 0.014181034678663294
4 6 0.11924531153149319
5 6 0.09969634330146929
6 6 0.14235571647344158
7 6 0.03693888533465452
8 6 0.026726844601698944
9 6 0.02356657420922133
10 6 0.036842967137803224
11 6 0.07541546418782154
12 6 0.0354626053728401
13 6 0.012632621970279685
14 6 0.008038886433231274
15 6 0.0027011381640957544
0 7 0.007556595868363096
1 7 0.007811004314418613
2 7 0.009886486843123564
3 7 0.02165767828761746
4 7 0.12579753103869393
5 7 0.24091309808021466
6 7 0.15721369577181057
7 7 0.08717960613711788
8 7 0.07882007320084022
9 7 0.10184300075030844
10 7 0.1383958683931
11 7 0.17409867535810936
12 7 0.12032250670652919
13 7 0.042462557300340875
14 7 0.017492695316277757
15 7 0.009817634870681038


==> data/R2020014_oh_2.txt <==
x y C
0 0 5.971744406113641e-05
1 0 5.4614308073755135e-05
2 0 2.697378760252018e-05
3 0 1.2490151817885167e-05
4 0 1.7451157851713894e-05
5 0 8.962075235351379e-06
6 0 1.71127667810002e-05
7 0 2.5240389028965365e-05
8 0 2.9480845819404695e-05
9 0 4.610184350368243e-05
10 0 7.673497037313322e-05
11 0 0.00019361853033922442
12 0 0.0003196316940678431
13 0 0.0003678453992054537
14 0 0.0002750780267860444
15 0 0.00011570305508617946
0 1 0.0007525636296044256
1 1 0.00026762022180247595
2 1 8.448006289947262e-05
3 1 4.341798774322978e-05
4 1 3.713519542936371e-05
5 1 3.5232769661493566e-05
6 1 4.0017502600200994e-05
7 1 5.470586429770772e-05
8 1 0.00025080843457845177
9 1 0.00132824132192798
10 1 0.0030010223134168423
11 1 0.003920111287503399
12 1 0.004285196680794188
13 1 0.004118383750109363
14 1 0.0019367133905439098
15 1 0.0011674561974431288
0 2 0.0003906110772157867
1 2 0.0007659819909744535
2 2 0.0001626186741149134
3 2 6.564270756315463e-05
4 2 3.950649947303134e-05
5 2 4.767179702779032e-05
6 2 0.0001683258841966849
7 2 0.00028088379843234476
8 2 0.0008493860047160405
9 2 0.007509607812272333
10 2 0.010810746330174604
11 2 0.008304623537410454
12 2 0.008771489643473719
13 2 0.005355103388810849
14 2 0.002344356065320366
15 2 0.0010110990662168206
0 3 0.0001441945691009562
1 3 0.0005708216971670146
2 3 0.001266107642109685
3 3 0.000576589600134665
4 3 4.332897813143401e-05
5 3 0.00033238831879024987
6 3 0.0006275653528993638
7 3 0.0003296471533052874
8 3 0.0018870394369714571
9 3 0.006196309856558689
10 3 0.011133142382909997
11 3 0.008686852658872363
12 3 0.00699872692379063
13 3 0.0051596190863126305
14 3 0.004137482456023161
15 3 0.0004191424277190383
0 4 0.0006616902097841921
1 4 0.00022041495755739576
2 4 0.0009526324256375772
3 4 0.002115364091524918
4 4 0.0007811240836120283
5 4 0.0010908297581435499
6 4 0.0004949636156316968
7 4 0.0019075634287983388
8 4 0.0038447588847589586
9 4 0.007594419757366997
10 4 0.007588312301793074
11 4 0.005881601681795102
12 4 0.012957825973921437
13 4 0.015289835603361609
14 4 0.007779283543800686
15 4 0.0012805112141017437
0 5 0.0005465852750016341
1 5 0.0009755932349410864
2 5 0.001377247523621969
3 5 0.004878415401165334
4 5 0.005362523627777095
5 5 0.0026536610799763635
6 5 0.002124145545495369
7 5 0.005127833305081451
8 5 0.007983842940747436
9 5 0.01161440167189049
10 5 0.009934887016794862
11 5 0.01738809838156287
12 5 0.017548977879525106
13 5 0.03037756860179904
14 5 0.01667625371774424
15 5 0.0028079709962656814
0 6 0.0011310903069211332
1 6 0.0014779093797754844
2 6 0.004718615106217176
3 6 0.013090759823729484
4 6 0.016852307890452976
5 6 0.013254702043305948
6 6 0.021496857363109762
7 6 0.009977430805049772
8 6 0.012134199824985025
9 6 0.02450369856484855
10 6 0.0377334476786582
11 6 0.06323707959486086
12 6 0.047094703379781
13 6 0.06396151912445984
14 6 0.026791608935920707
15 6 0.004701448680297322
0 7 0.012375171813096688
1 7 0.011791344565009508
2 7 0.015137719691766255
3 7 0.028933704567389
4 7 0.038975605894765446
5 7 0.049684415957412575
6 7 0.04715844125963166
7 7 0.025308126718297734
8 7 0.02287635126652783
9 7 0.029288126933716456
10 7 0.035872361644732044
11 7 0.041303958123028825
12 7 0.04721277584436903
13 7 0.053621306327071606
14 7 0.03475804389718305
15 7 0.016507871456115125


==> data/R2020014_oh_3.txt <==
x y C
0 0 0.020267079568576936
1 0 0.024968410104734003
2 0 0.021061965883099408
3 0 0.011775365529779189
4 0 0.007788592889118374
5 0 0.004809165659633141
6 0 0.004022221383073724
7 0 0.0030758845706830578
8 0 0.0024635355966347223
9 0 0.0024828739367967236
10 0 0.0041503043544996645
11 0 0.006519484982256488
12 0 0.007001863051009576
13 0 0.011412690609032715
14 0 0.017090269271361903
15 0 0.018178229501702406
0 1 0.041991508374401444
1 1 0.03097968078988186
2 1 0.02075578605912659
3 1 0.009339222779848852
4 1 0.006743475565927682
5 1 0.008375087348320442
6 1 0.010224707141673466
7 1 0.005736677386184639
8 1 0.0031466008844826744
9 1 0.0025868757357712636
10 1 0.005775920757046246
11 1 0.0140787564334843
12 1 0.010268184215496148
13 1 0.012210565160331156
14 1 0.020958263691534897
15 1 0.03032299559559168
0 2 0.018757305246588057
1 2 0.01300634082516789
2 2 0.016492272894245694
3 2 0.015602455200119708
4 2 0.012356808779762394
5 2 0.009155580445755101
6 2 0.0063485098006175215
7 2 0.0024945726432114225
8 2 0.001603156123547944
9 2 0.001702712394720038
10 2 0.0026437771103686334
11 2 0.003602197120348592
12 2 0.003456401539850194
13 2 0.0050124736123708415
14 2 0.006065336925636475
15 2 0.010088139577158943
0 3 0.008543459779502572
1 3 0.0073400351002054194
2 3 0.01035612593257408
3 3 0.0213377767690014
4 3 0.02108476527031041
5 3 0.012739154175862376
6 3 0.0045730204628300665
7 3 0.0012108352784428117
8 3 0.0004463474124665939
9 3 0.0005154841620022102
10 3 0.0011215978066295962
11 3 0.0017137873300015261
12 3 0.001364919966361097
13 3 0.0015867917214853749
14 3 0.0032577906110281907
15 3 0.00711905770956553
0 4 0.007288215030615771
1 4 0.0055262325881100865
2 4 0.006644977846730705
3 4 0.0178702417514481
4 4 0.024629714936496395
5 4 0.011884399944563539
6 4 0.002634386974542873
7 4 0.0005475182427309428
8 4 0.0005044596681748062
9 4 0.0005921352301249833
10 4 0.0009550647903614517
11 4 0.0016428819276470303
12 4 0.0014083922230519932
13 4 0.0008839525836991781
14 4 0.0017621095503921585
15 4 0.0039303971269378886
0 5 0.0024757122276290572
1 5 0.0030447741876712974
2 5 0.0035235440427548196
3 5 0.007922385020641116
4 5 0.009247321802997253
5 5 0.006130552116776044
6 5 0.002391800986323756
7 5 0.0006516306558495935
8 5 0.0007149395512282074
9 5 0.000827802840070518
10 5 0.0011882069125447462
11 5 0.0012049901369652683
12 5 0.0008708016291210234
13 5 0.0006638577652272776
14 5 0.0004992528371994469
15 5 0.0010135586751931587
0 6 0.00044448771876769047
1 6 0.0010345846781179336
2 6 0.001416115088505863
3 6 0.00136147503493492
4 6 0.0010588811012081894
5 6 0.0014419910538127309
6 6 0.0010041099183477013
7 6 0.00023060449148816414
8 6 0.00011338243251037836
9 6 0.0001501214036215068
10 6 0.0002023174712430815
11 6 0.0004818500344481697
12 6 0.0005603869063003052
13 6 0.0006608288477545429
14 6 0.00029192236506844055
15 6 0.00022206063914919833
0 7 5.104675900719748e-05
1 7 8.999412693132643e-05
2 7 0.00010938012828494033
3 7 0.00010987478771802266
4 7 0.00012414096619478495
5 7 0.00014036239223582864
6 7 8.625814523162202e-05
7 7 3.606704212735034e-05
8 7 2.1430552165824016e-05
9 7 2.0682666769864164e-05
10 7 3.0868144950700026e-05
11 7 6.515343460271752e-05
12 7 9.638374412500214e-05
13 7 6.437113735410652e-05
14 7 8.202453303809848e-05
15 7 6.41619989052446e-05


==> data/R2020014_oh_4.txt <==
x y C
0 0 0.031815777972910866
1 0 0.04533093103430845
2 0 0.0760479977926379
3 0 0.038599472680206075
4 0 0.020248336320113386
5 0 0.015830315976637498
6 0 0.013776147472913483
7 0 0.01323165221950787
8 0 0.011453839609086447
9 0 0.010357142625403446
10 0 0.0120138929394339
11 0 0.011793052758927744
12 0 0.011893634897674614
13 0 0.017175776681738992
14 0 0.02066294207060083
15 0 0.02040635497874153
0 1 0.03699172642769089
1 1 0.04458535886278512
2 1 0.09562696555440267
3 1 0.10187029957659333
4 1 0.06737374406148303
5 1 0.04265246279025075
6 1 0.0176016006349181
7 1 0.006111381822741446
8 1 0.004513127425330933
9 1 0.004166421635773671
10 1 0.005638203002625552
11 1 0.006880509464348925
12 1 0.00834183132536612
13 1 0.011727675569678454
14 1 0.01688254278994851
15 1 0.02476589168753071
0 2 0.010800089342706138
1 2 0.01481746593728917
2 2 0.03169424777418146
3 2 0.058529927630503326
4 2 0.0394235929984828
5 2 0.020762113987877806
6 2 0.009389399205015676
7 2 0.0014218054717459441
8 2 0.0009776101083531635
9 2 0.0007327604407399682
10 2 0.0009844182621833323
11 2 0.0010063183404823673
12 2 0.0028437173899745287
13 2 0.003967396366784115
14 2 0.0035860240528893836
15 2 0.00820459466177327
0 3 0.009327787347409388
1 3 0.01999476646782945
2 3 0.025667136597660775
3 3 0.05952464605826107
4 3 0.06047182031847032
5 3 0.028393953952669113
6 3 0.008091268492822745
7 3 0.0007648143621218199
8 3 0.0005569693496834423
9 3 0.0008066129154796207
10 3 0.000797897248747512
11 3 0.0008332687606885914
12 3 0.0003887321742880952
13 3 0.0006380845745764559
14 3 0.000583844185840056
15 3 0.0006842303509363305
0 4 0.0012095110562767174
1 4 0.0023389530911987794
2 4 0.0012810461236839523
3 4 0.016585070663945274
4 4 0.0605601576304032
5 4 0.017957698410225945
6 4 0.006142557525972957
7 4 0.0008465378256418423
8 4 0.000873187320920963
9 4 0.001322693985633003
10 4 0.0005044116393298844
11 4 0.0001706321475460545
12 4 0.00033200375143692835
13 4 0.0003599419362042615
14 4 0.00035754171510937017
15 4 0.00031342755328860614
0 5 0.00021371368363076021
1 5 0.0002686294604112015
2 5 0.0005900235077381815
3 5 0.0017371416111943597
4 5 0.001514049632099741
5 5 0.000959739654148887
6 5 0.0014943172276642225
7 5 0.0007804621071797801
8 5 0.0003613262708057473
9 5 0.00018344694386384898
10 5 0.00012260806782141305
11 5 7.233963155727733e-05
12 5 7.822733283185055e-05
13 5 0.00013499383507882022
14 5 0.00035103947957453415
15 5 0.00034073345023214596
0 6 8.210703947681439e-05
1 6 8.044749252360233e-05
2 6 0.00011834416228729427
3 6 0.00037613480637815904
4 6 0.00011947670594073806
5 6 0.00014020406988359812
6 6 0.000121484849292166
7 6 0.00010457372447785256
8 6 0.00013324030820490007
9 6 6.756318457616145e-05
10 6 7.559788503703529e-05
11 6 5.1937995366894574e-05
12 6 2.675190838091545e-05
13 6 2.8283172074637532e-05
14 6 1.7194391738428915e-05
15 6 5.012242549431515e-05
0 7 1.353921218744788e-05
1 7 1.200221839382786e-05
2 7 1.6851791700993912e-05
3 7 2.339151671526673e-05
4 7 1.6948287324328325e-05
5 7 6.059428276681348e-05
6 7 3.360848139569451e-05
7 7 1.945956585993737e-05
8 7 2.326502603227258e-05
9 7 1.1767063409887644e-05
10 7 1.9023914879933436e-05
11 7 1.1204521024701417e-05
12 7 1.0169926491687384e-05
13 7 1.3342597536472214e-05
14 7 1.2533603901757865e-05
15 7 1.710592229866208e-05


==> data/R2020014_oh_5.txt <==
x y C
0 0 0.022424985423064203
1 0 0.029191946746820883
2 0 0.04342387634720014
3 0 0.04574893121761136
4 0 0.03044404453469389
5 0 0.021290154810564052
6 0 0.01862420424700255
7 0 0.017394146810183825
8 0 0.016372099683133204
9 0 0.01624634572537008
10 0 0.013609308255942485
11 0 0.013469506360140044
12 0 0.011637724423581849
13 0 0.010428936741663744
14 0 0.016360745748522833
15 0 0.02047144667191402
0 1 0.027517114875971915
1 1 0.07324180487621892
2 1 0.11430812690782288
3 1 0.18352590454377427
4 1 0.0926154096407319
5 1 0.08789579173692509
6 1 0.03595108275432585
7 1 0.013461148394324262
8 1 0.010065818181150085
9 1 0.009935293550133393
10 1 0.0074767669682646335
11 1 0.008243638038506645
12 1 0.006323706412046756
13 1 0.008537052125456478
14 1 0.013909321554730264
15 1 0.013537117972855502
0 2 0.01034324812061658
1 2 0.03870461821488684
2 2 0.08414881502869687
3 2 0.12460781808932121
4 2 0.11970664680202392
5 2 0.04419096751466366
6 2 0.01344616562724576
7 2 0.001609193359014405
8 2 0.001348982033817109
9 2 0.0023941180701593364
10 2 0.002036317403852335
11 2 0.0010533632611721968
12 2 0.002513630232671941
13 2 0.004514342814088251
14 2 0.0035291470984362156
15 2 0.005046227203356524
0 3 0.0016389845963824855
1 3 0.004596214942561058
2 3 0.024816867687421824
3 3 0.09250209349214525
4 3 0.10462019779232298
5 3 0.024277607483154245
6 3 0.00841462822058395
7 3 0.0007276412767464276
8 3 0.0007432030650529732
9 3 0.0029642284634787256
10 3 0.0016527890169952641
11 3 0.0004159567711459754
12 3 0.0008213702022307875
13 3 0.001168549987878293
14 3 0.0012136957515690363
15 3 0.0008333255196117897
0 4 0.00019687003924837444
1 4 0.00035158075426372764
2 4 0.002068418303719146
3 4 0.0182161305260346
4 4 0.03812482519580192
5 4 0.012179092873870328
6 4 0.006649095421699907
7 4 0.0007065141411517861
8 4 0.0010651370949238549
9 4 0.0027328855972376773
10 4 0.0005405898348082778
11 4 0.0002973488296399792
12 4 0.00047440851317287036
13 4 0.0004639361699852778
14 4 0.0008514092926092655
15 4 0.0003554482461708556
0 5 0.0002487837208806735
1 5 0.0003412691433141047
2 5 0.0008018832498922407
3 5 0.0020931095463613074
4 5 0.0011026950686110696
5 5 0.0009519735229717285
6 5 0.000856597101108629
7 5 0.0005788484110705681
8 5 0.000476271027227617
9 5 0.0002613062770798829
10 5 0.00018140024313382432
11 5 0.00018443228517493559
12 5 0.00021740522135649704
13 5 0.00011890892019923289
14 5 0.0003008576391408142
15 5 0.00031528556856563
0 6 0.0001212186623735143
1 6 0.00013420303246518901
2 6 0.00013866299303530493
3 6 0.0001327300417945356
4 6 0.00011003297513300994
5 6 8.619832317130672e-05
6 6 9.679673430316493e-05
7 6 0.00012626894607800982
8 6 0.00010243320943592454
9 6 0.00011528901668096169
10 6 0.00014402897376352073
11 6 0.00014310797622363392
12 6 0.00011689690073803516
13 6 9.024954217385572e-05
14 6 7.15678875821181e-05
15 6 0.00010309750130665529
0 7 2.570286308272347e-05
1 7 2.071512017280476e-05
2 7 2.998243609113535e-05
3 7 3.5133379982431774e-05
4 7 2.0790729308875643e-05
5 7 3.100070161363144e-05
6 7 1.7344665432240758e-05
7 7 2.5321689044115612e-05
8 7 2.5312669630775743e-05
9 7 3.516432575473373e-05
10 7 3.825385134349725e-05
11 7 3.8416162920101054e-05
12 7 1.992899853302248e-05
13 7 2.4133330252573356e-05
14 7 2.369037692022571e-05
15 7 2.015272917116456e-05


==> data/R2020014_oh_6.txt <==
x y C
0 0 0.005334315096269397
1 0 0.006857373147082362
2 0 0.00775004231387943
3 0 0.012744715690774119
4 0 0.009601568574926021
5 0 0.0051532960745212
6 0 0.0032751221440083227
7 0 0.0017765736717924097
8 0 0.0017707237701502184
9 0 0.00139021874149248
10 0 0.002020493264194039
11 0 0.0026340433071174703
12 0 0.0019244697028435065
13 0 0.0012559009539711893
14 0 0.0016703777740820782
15 0 0.00373195063047232
0 1 0.00712688664949478
1 1 0.019568818093081464
2 1 0.042885595364297625
3 1 0.05702727406311827
4 1 0.05988855706407963
5 1 0.09249452571119317
6 1 0.049173314859863926
7 1 0.012358102154190606
8 1 0.005543512633083676
9 1 0.005597260868028819
10 1 0.004497769232769542
11 1 0.00627845701459658
12 1 0.004105275285294839
13 1 0.0026383560166232775
14 1 0.004077226346417955
15 1 0.004774199540506816
0 2 0.011290233656310655
1 2 0.028785297738251885
2 2 0.12250144303137755
3 2 0.15412853704300078
4 2 0.16249163753155316
5 2 0.14522904826745714
6 2 0.02567747146458155
7 2 0.004886038541553669
8 2 0.0028849777210275787
9 2 0.003300783819833173
10 2 0.0024028493052648653
11 2 0.001159966664386167
12 2 0.0028095787055653636
13 2 0.007550663844778416
14 2 0.0045453953940569275
15 2 0.00736780186026268
0 3 0.0030558944204246473
1 3 0.020479807247324427
2 3 0.08096135046102015
3 3 0.23745496762220977
4 3 0.27373750694933385
5 3 0.05523267881334517
6 3 0.018279812362944712
7 3 0.0038783631350832546
8 3 0.0018274861641971226
9 3 0.0031857666469247807
10 3 0.0012239202948750164
11 3 0.0005048748258276084
12 3 0.001614328938903594
13 3 0.0017590353123293134
14 3 0.0018075603681276665
15 3 0.002126350645388733
0 4 0.0014000403793768337
1 4 0.00400397044134059
2 4 0.018117985525202853
3 4 0.0536153232104825
4 4 0.030029387532044823
5 4 0.025101492010822984
6 4 0.012149313165219491
7 4 0.0030548935744188852
8 4 0.0015881628801040506
9 4 0.0027539249375323205
10 4 0.0007668232893784266
11 4 0.00042115590084479106
12 4 0.0004919346291655762
13 4 0.0003483733250773115
14 4 0.000557134202416543
15 4 0.000588106738388139
0 5 0.0011489559015558177
1 5 0.002088080677911219
2 5 0.010546795155241153
3 5 0.0171743584741789
4 5 0.002511359228574059
5 5 0.003140897918225678
6 5 0.004917896417153874
7 5 0.0024757433415837546
8 5 0.0015145055865253027
9 5 0.0009511996888354176
10 5 0.00041445568948504684
11 5 0.00030280378678772046
12 5 0.0004596691954000714
13 5 0.0003858015313716341
14 5 0.0004614080327553857
15 5 0.0007336583308542474
0 6 0.00038770276557578134
1 6 0.0010911963578141123
2 6 0.0032236202188699486
3 6 0.0030041383163368273
4 6 0.001729314752083775
5 6 0.0014113380804466997
6 6 0.004141539247554867
7 6 0.0014170541755510152
8 6 0.0010311581595175857
9 6 0.002076759269487054
10 6 0.0020959336920812876
11 6 0.0015472265518983177
12 6 0.0012142923318782333
13 6 0.000859341272715096
14 6 0.0005629630934574107
15 6 0.0003541428383900769
0 7 0.00012654570432050352
1 7 0.00018241441343878664
2 7 0.00043143744202129826
3 7 0.0006666490860658766
4 7 0.000737048947034565
5 7 0.0007855815727241267
6 7 0.0008389038009034658
7 7 0.0005631021214408292
8 7 0.00038577056222548705
9 7 0.0005847796127631643
10 7 0.0014537086077653545
11 7 0.0015470514271535094
12 7 0.0004465024504851044
13 7 0.0002110755332915645
14 7 0.00011087709450978281
15 7 9.938783496059837e-05


==> data/R2020014_oh_7.txt <==
x y C
0 0 0.00047049721853893804
1 0 0.001130351047690315
2 0 0.0008856731141865689
3 0 0.0005062881124705763
4 0 0.0004513235794797088
5 0 0.0005659198073069035
6 0 0.000987902713070379
7 0 0.0007570455845045043
8 0 0.00042139848496567614
9 0 0.0003425477571591126
10 0 0.0002017297920589981
11 0 0.00015839062338939526
12 0 0.00020721237372486987
13 0 0.0002801931522868126
14 0 0.0002582109110088547
15 0 0.00033412499273402524
0 1 0.0007283037932625681
1 1 0.0037127532508488942
2 1 0.024009542176839465
3 1 0.011091100156599693
4 1 0.0042618220965259706
5 1 0.011466794786461832
6 1 0.024017896204673535
7 1 0.01843453547036821
8 1 0.006245127597715648
9 1 0.0018994219041980032
10 1 0.0004039797806050395
11 1 0.0002498596268693508
12 1 0.0002451068234668392
13 1 0.00015689425316234908
14 1 0.0002024302417874589
15 1 0.0004557425931979418
0 2 0.00012551030058708613
1 2 0.002581312112101532
2 2 0.033796427171062085
3 2 0.09578851115806188
4 2 0.030770203068124204
5 2 0.0989011528660226
6 2 0.08022314758414521
7 2 0.022241252929236795
8 2 0.001111924345094764
9 2 7.452970764726975e-05
10 2 0.00014714167700519116
11 2 0.00010814548407996428
12 2 1.0075117980508334e-05
13 2 1.0798086522633363e-05
14 2 1.0285404568155416e-05
15 2 2.8500353241506502e-05
0 3 3.120943491584433e-06
1 3 0.0005364334882354873
2 3 0.019799979018351982
3 3 0.05223821602969325
4 3 0.10428455783537997
5 3 0.1885571545859676
6 3 0.08542554276234318
7 3 0.012068536706167535
8 3 0.000266120770881488
9 3 4.141935137720542e-05
10 3 8.70203555335937e-05
11 3 2.0302739759386275e-05
12 3 4.975414634423292e-06
13 3 3.999356776515392e-06
14 3 3.9236121214992525e-06
15 3 3.3991018379781964e-06
0 4 0.0
1 4 6.892077028852907e-05
2 4 0.004321043202591126
3 4 0.05988222962196623
4 4 0.1877290432586029
5 4 0.16337319149203122
6 4 0.052277175000915874
7 4 0.0038358506307281715
8 4 0.00043071949254529197
9 4 0.0001921128136412798
10 4 0.00014411965864190326
11 4 6.285509417599181e-06
12 4 2.402563767605187e-06
13 4 0.0
14 4 0.0
15 4 0.0
0 5 0.0
1 5 0.00044345506748081124
2 5 0.017155088297860575
3 5 0.10421230020804985
4 5 0.1180018018369191
5 5 0.1482382882938534
6 5 0.057996738640997705
7 5 0.005004685286515847
8 5 0.0012295903963687883
9 5 0.0006400390399850714
10 5 0.0009479591798587405
11 5 0.0008290318605301169
12 5 0.0002946973960468309
13 5 0.0
14 5 0.0
15 5 0.0
0 6 0.005285216692609322
1 6 0.01995791909779689
2 6 0.07468424450917618
3 6 0.11074479999781561
4 6 0.08768462014619047
5 6 0.061050272464247914
6 6 0.06112738789452347
7 6 0.04368659832197213
8 6 0.018346041655594166
9 6 0.006483914582179006
10 6 0.0062525565544386645
11 6 0.010843693662900037
12 6 0.005693953441850178
13 6 0.0005209897858989939
14 6 0.001091177816326371
15 6 0.002649498317952922
0 7 0.011296427845049556
1 7 0.022795651597290793
2 7 0.060628990213500836
3 7 0.03784532394874587
4 7 0.02519303110872751
5 7 0.023127145223142128
6 7 0.020178027904201867
7 7 0.02673255521267518
8 7 0.02539514770266885
9 7 0.021668681264965493
10 7 0.020876047525762335
11 7 0.017264010122877673
12 7 0.011625752813044326
13 7 0.0061689313973109115
14 7 0.003799898979739277
15 7 0.00433114112681661


==> data/R2020014_oh_8.txt <==
x y C
0 0 0.00039987178223158446
1 0 0.0003792724713176025
2 0 8.936926839431031e-05
3 0 2.0754632794268582e-05
4 0 5.7806931216072726e-05
5 0 0.0006018632340162488
6 0 0.0008389735364002565
7 0 0.0008352798842581563
8 0 0.0009868232619603858
9 0 0.001083154680771658
10 0 0.001181667588957755
11 0 0.001460066854403229
12 0 0.001575127727760226
13 0 0.0013879176158235608
14 0 0.0010119784801878862
15 0 0.0005034436777947068
0 1 0.0050093757131990085
1 1 0.0029850742883074086
2 1 0.002004457197971432
3 1 0.0004287585116905651
4 1 0.00015567640257153824
5 1 0.0010926215119540599
6 1 0.0014917194786814257
7 1 0.006915081216134975
8 1 0.007093901166564543
9 1 0.01034564352849736
10 1 0.008093751861189272
11 1 0.005322290788851567
12 1 0.004040505655627985
13 1 0.005157656720116897
14 1 0.007299649054472586
15 1 0.006600647978886534
0 2 0.0026374010748839156
1 2 0.0014440472819538326
2 2 0.002483006825743718
3 2 0.0022639230767964908
4 2 0.00016317038846938982
5 2 0.0010090709230947345
6 2 0.005478942404649668
7 2 0.024066007613666715
8 2 0.03741660587155109
9 2 0.018447507044848505
10 2 0.01514846898529903
11 2 0.011170955454618237
12 2 0.01290049904571516
13 2 0.009660994288571754
14 2 0.0064829411252695125
15 2 0.0038484017897625587
0 3 0.00405409739258245
1 3 0.0030985171678728635
2 3 0.0029110495499155608
3 3 0.006229367169324546
4 3 0.0003858357756235918
5 3 0.0014556717711660914
6 3 0.03239109260964516
7 3 0.09035713428832165
8 3 0.0412530916376755
9 3 0.013473761423838588
10 3 0.013653265525499014
11 3 0.008337981837489314
12 3 0.004081194090350961
13 3 0.002348556883683057
14 3 0.003071830689318462
15 3 0.00443573876675707
0 4 0.002318529168082314
1 4 0.0038830588168096577
2 4 0.006519960688303911
3 4 0.010727658723573896
4 4 0.005085504432995544
5 4 0.01273288870288029
6 4 0.08156987620139611
7 4 0.07491838599793833
8 4 0.01039949075098919
9 4 0.012657262341457759
10 4 0.005763865930543365
11 4 0.0013151994829898495
12 4 0.0004904386115204684
13 4 0.0004069882688259322
14 4 0.0012126329255206388
15 4 0.0017873104296464745
0 5 0.0005355637374808883
1 5 0.0013167626548025563
2 5 0.004546634446840557
3 5 0.014824361039619831
4 5 0.06768364253840196
5 5 0.09779766105785886
6 5 0.097963527114324
7 5 0.028620513837388124
8 5 0.010125360984248601
9 5 0.00970919240806997
10 5 0.0033645557196499967
11 5 0.0009112199275916317
12 5 0.0004522069230903513
13 5 0.00045372569040109863
14 5 0.000632329720370738
15 5 0.000622150731331624
0 6 0.0009613018398664851
1 6 0.0010352867345602786
2 6 0.0029418269748654148
3 6 0.02430567469070062
4 6 0.31642874786500536
5 6 0.3378275930426891
6 6 0.14549254632300446
7 6 0.0630864714496963
8 6 0.04510142040149968
9 6 0.027196524189350434
10 6 0.027942299240050154
11 6 0.048581688084738006
12 6 0.006860779186140083
13 6 0.00025994577714611757
14 6 0.0004229231511536394
15 6 0.0007417907368434199
0 7 0.010180759539630067
1 7 0.017540013272105567
2 7 0.05130812506471954
3 7 0.20689156594571173
4 7 0.2413946422368046
5 7 0.15894373876966372
6 7 0.12390376673780432
7 7 0.10524451791625372
8 7 0.09264976083349553
9 7 0.09023918609400708
10 7 0.0927279881589239
11 7 0.12122257447565642
12 7 0.06886239749310956
13 7 0.045152379298011476
14 7 0.02182859069994109
15 7 0.008982624537588772


==> data/R2020014_stats.txt <==
bottleneck: p01=-2.6338 p99=0.5304
global patient oh p01=0.0000 p99=0.2079
global patient vf(xz) p01=0.0000 p99=5.9371


==> data/R2020014_vf_00_to_05.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.05 0.48 0.49 
52 28 0.09 0.59 0.60 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.03 0.30 0.30 
55 28 0.15 1.02 1.03 
55 31 0.44 3.00 3.04 
55 34 0.34 3.19 3.21 
55 37 0.25 3.86 3.87 
55 40 -0.11 4.52 4.53 
55 43 -0.29 4.79 4.80 
55 46 -0.71 4.98 5.03 
55 49 -0.98 5.15 5.25 
55 52 -0.99 5.11 5.20 
55 55 -0.81 4.21 4.29 
55 58 -0.48 2.51 2.56 
55 61 -0.42 2.39 2.43 
55 64 -0.44 2.97 3.00 
55 67 -0.37 2.15 2.18 
55 70 -0.32 1.32 1.36 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.19 3.10 3.10 
58 37 0.25 6.58 6.58 
58 40 0.10 7.69 7.69 
58 43 0.13 8.68 8.68 
58 46 -0.59 9.58 9.60 
58 49 -1.75 10.05 10.20 
58 52 -1.89 9.81 9.99 
58 55 -1.73 9.60 9.75 
58 58 -1.62 9.11 9.25 
58 61 -1.54 8.67 8.80 
58 64 -1.18 8.47 8.55 
58 67 -1.26 7.96 8.06 
58 70 -1.75 7.21 7.42 
58 73 -1.93 6.20 6.49 
58 76 -1.28 3.55 3.78 
58 79 -1.41 2.84 3.17 
58 82 -0.81 1.20 1.44 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.02 0.71 0.71 
61 37 0.06 4.86 4.86 
61 40 0.04 8.29 8.29 
61 43 0.04 9.46 9.46 
61 46 -0.15 10.80 10.80 
61 49 -0.82 11.86 11.89 
61 52 -1.40 11.78 11.86 
61 55 -1.45 11.44 11.53 
61 58 -1.30 11.05 11.13 
61 61 -1.47 10.70 10.80 
61 64 -1.36 10.26 10.35 
61 67 -1.33 9.53 9.62 
61 70 -1.79 8.65 8.83 
61 73 -2.17 7.65 7.95 
61 76 -2.18 6.43 6.79 
61 79 -2.61 4.96 5.60 
61 82 -3.23 3.79 4.98 
61 85 -2.46 2.52 3.52 
61 88 -1.89 2.00 2.75 
61 91 -1.23 1.20 1.72 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 -0.02 1.78 1.78 
64 40 -0.14 8.77 8.77 
64 43 -0.20 9.84 9.84 
64 46 -0.31 10.99 10.99 
64 49 -0.46 12.12 12.13 
64 52 -0.67 12.83 12.84 
64 55 -1.10 12.83 12.87 
64 58 -1.22 11.92 11.98 
64 61 -1.12 11.49 11.54 
64 64 -1.20 10.83 10.89 
64 67 -1.39 9.89 9.99 
64 70 -1.78 9.04 9.21 
64 73 -2.19 8.32 8.60 
64 76 -2.37 7.45 7.82 
64 79 -2.84 6.09 6.72 
64 82 -3.51 4.62 5.80 
64 85 -4.12 3.51 5.41 
64 88 -4.05 3.19 5.16 
64 91 -3.65 2.93 4.68 
64 94 -3.35 2.49 4.17 
64 97 -1.06 0.75 1.30 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 -0.23 7.17 7.17 
67 43 -0.36 10.12 10.12 
67 46 -0.44 11.12 11.13 
67 49 -0.49 12.12 12.13 
67 52 -0.52 13.12 13.13 
67 55 -0.68 13.60 13.61 
67 58 -0.99 12.30 12.34 
67 61 -0.95 11.45 11.49 
67 64 -1.11 11.05 11.10 
67 67 -1.37 9.88 9.97 
67 70 -1.72 8.91 9.07 
67 73 -2.08 8.36 8.61 
67 76 -2.37 7.83 8.18 
67 79 -2.78 6.87 7.41 
67 82 -3.29 5.52 6.42 
67 85 -4.07 4.34 5.95 
67 88 -5.00 3.78 6.26 
67 91 -5.46 3.28 6.37 
67 94 -4.87 2.77 5.61 
67 97 -3.91 2.42 4.60 
67 100 -2.60 1.76 3.14 
67 103 -0.90 0.49 1.02 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 -0.20 4.28 4.29 
70 43 -0.49 10.34 10.35 
70 46 -0.54 11.25 11.26 
70 49 -0.56 12.14 12.15 
70 52 -0.54 13.03 13.04 
70 55 -0.60 13.61 13.62 
70 58 -0.76 12.48 12.50 
70 61 -0.87 11.19 11.22 
70 64 -0.99 10.76 10.80 
70 67 -1.29 9.63 9.72 
70 70 -1.67 8.66 8.82 
70 73 -1.94 8.15 8.38 
70 76 -2.20 7.74 8.05 
70 79 -2.70 7.19 7.68 
70 82 -3.16 6.07 6.84 
70 85 -3.76 5.15 6.38 
70 88 -4.68 4.92 6.79 
70 91 -5.81 4.28 7.22 
70 94 -5.97 3.21 6.78 
70 97 -4.96 2.41 5.51 
70 100 -3.74 1.85 4.18 
70 103 -3.15 1.18 3.37 
70 106 -1.88 0.43 1.93 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 -0.19 3.32 3.33 
73 43 -0.61 10.53 10.55 
73 46 -0.64 11.37 11.39 
73 49 -0.65 12.17 12.19 
73 52 -0.62 12.93 12.94 
73 55 -0.56 13.45 13.47 
73 58 -0.48 12.61 12.62 
73 61 -0.63 10.99 11.01 
73 64 -0.83 10.41 10.44 
73 67 -1.14 9.34 9.40 
73 70 -1.49 8.46 8.59 
73 73 -1.78 8.05 8.25 
73 76 -2.10 7.62 7.90 
73 79 -2.53 7.33 7.75 
73 82 -2.83 6.58 7.16 
73 85 -3.54 5.82 6.81 
73 88 -4.32 5.67 7.13 
73 91 -5.05 5.06 7.15 
73 94 -5.21 3.57 6.31 
73 97 -4.75 2.28 5.27 
73 100 -4.41 1.67 4.71 
73 103 -3.70 0.80 3.78 
73 106 -3.11 0.30 3.12 
73 109 -2.37 -0.01 2.37 
73 112 -0.26 -0.03 0.26 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 -0.23 3.38 3.39 
76 43 -0.73 10.69 10.72 
76 46 -0.75 11.48 11.51 
76 49 -0.75 12.23 12.25 
76 52 -0.73 12.91 12.94 
76 55 -0.66 13.30 13.32 
76 58 -0.54 12.28 12.29 
76 61 -0.61 10.51 10.53 
76 64 -0.79 9.92 9.95 
76 67 -1.12 8.87 8.94 
76 70 -1.36 8.13 8.25 
76 73 -1.64 7.88 8.04 
76 76 -2.01 7.60 7.86 
76 79 -2.41 7.05 7.46 
76 82 -2.78 6.15 6.75 
76 85 -3.22 5.33 6.22 
76 88 -3.71 5.53 6.66 
76 91 -3.99 4.98 6.38 
76 94 -3.89 3.43 5.19 
76 97 -4.12 2.36 4.74 
76 100 -4.10 1.16 4.26 
76 103 -3.42 0.43 3.45 
76 106 -3.12 0.08 3.12 
76 109 -2.84 -0.35 2.86 
76 112 -1.86 -0.48 1.92 
76 115 -0.46 -0.16 0.49 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 -0.62 7.89 7.91 
79 43 -0.84 10.84 10.87 
79 46 -0.87 11.59 11.62 
79 49 -0.88 12.30 12.34 
79 52 -0.88 12.95 12.97 
79 55 -0.81 13.15 13.18 
79 58 -0.79 11.76 11.78 
79 61 -0.83 9.93 9.96 
79 64 -0.74 9.36 9.39 
79 67 -0.92 8.54 8.59 
79 70 -1.20 7.86 7.95 
79 73 -1.49 7.61 7.76 
79 76 -1.93 7.36 7.61 
79 79 -2.41 6.74 7.16 
79 82 -2.60 5.47 6.06 
79 85 -2.64 4.59 5.30 
79 88 -3.21 5.24 6.14 
79 91 -3.62 4.61 5.86 
79 94 -3.44 2.93 4.51 
79 97 -3.30 2.12 3.92 
79 100 -3.15 1.14 3.35 
79 103 -3.01 0.63 3.07 
79 106 -2.88 0.03 2.88 
79 109 -2.79 -0.64 2.86 
79 112 -2.54 -1.19 2.81 
79 115 -1.83 -1.05 2.11 
79 118 -0.38 -0.24 0.45 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 -0.19 2.16 2.17 
82 40 -0.90 10.21 10.25 
82 43 -0.97 10.96 11.00 
82 46 -1.01 11.69 11.73 
82 49 -1.02 12.37 12.42 
82 52 -0.99 12.96 13.00 
82 55 -0.64 12.83 12.84 
82 58 -0.37 11.57 11.57 
82 61 -0.66 9.63 9.65 
82 64 -0.65 8.77 8.79 
82 67 -0.73 8.16 8.20 
82 70 -0.97 7.60 7.66 
82 73 -1.35 7.33 7.45 
82 76 -1.76 7.02 7.24 
82 79 -2.13 6.20 6.55 
82 82 -2.20 4.65 5.15 
82 85 -2.48 3.96 4.67 
82 88 -2.93 4.69 5.53 
82 91 -3.00 3.79 4.84 
82 94 -3.15 3.04 4.38 
82 97 -3.05 2.38 3.87 
82 100 -2.71 1.63 3.16 
82 103 -2.53 0.96 2.70 
82 106 -2.48 -0.13 2.49 
82 109 -2.47 -0.91 2.63 
82 112 -2.38 -1.48 2.80 
82 115 -1.96 -1.68 2.58 
82 118 -0.93 -0.74 1.19 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 -0.42 4.35 4.37 
85 40 -1.01 10.33 10.38 
85 43 -1.10 11.06 11.11 
85 46 -1.16 11.76 11.82 
85 49 -1.20 12.44 12.50 
85 52 -1.10 12.93 12.98 
85 55 -0.64 12.26 12.27 
85 58 -0.35 10.94 10.95 
85 61 -0.39 9.29 9.30 
85 64 -0.53 8.19 8.21 
85 67 -0.45 7.57 7.58 
85 70 -0.72 7.28 7.32 
85 73 -1.22 7.11 7.22 
85 76 -1.63 6.68 6.87 
85 79 -2.05 5.88 6.23 
85 82 -2.16 4.36 4.86 
85 85 -2.21 3.58 4.21 
85 88 -2.28 4.00 4.60 
85 91 -2.31 3.45 4.15 
85 94 -2.46 3.35 4.16 
85 97 -2.37 2.71 3.61 
85 100 -2.08 1.69 2.68 
85 103 -2.01 1.04 2.26 
85 106 -1.89 -0.34 1.92 
85 109 -1.96 -0.96 2.18 
85 112 -2.01 -1.35 2.42 
85 115 -1.77 -1.64 2.41 
85 118 -1.60 -1.37 2.11 
85 121 -0.16 -0.13 0.20 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 -0.10 1.03 1.03 
88 37 -0.99 9.70 9.75 
88 40 -1.12 10.43 10.49 
88 43 -1.24 11.13 11.20 
88 46 -1.34 11.79 11.87 
88 49 -1.39 12.41 12.49 
88 52 -1.17 12.55 12.60 
88 55 -0.74 11.70 11.72 
88 58 -0.56 10.31 10.33 
88 61 -0.47 9.04 9.06 
88 64 -0.66 7.72 7.74 
88 67 -0.54 6.93 6.95 
88 70 -0.69 6.82 6.86 
88 73 -1.20 6.56 6.67 
88 76 -1.53 6.16 6.35 
88 79 -1.94 5.51 5.84 
88 82 -2.07 4.07 4.56 
88 85 -2.06 3.36 3.94 
88 88 -2.23 3.70 4.32 
88 91 -2.26 3.43 4.11 
88 94 -2.06 3.22 3.82 
88 97 -1.69 2.70 3.18 
88 100 -1.45 1.91 2.40 
88 103 -1.47 0.89 1.72 
88 106 -1.58 -0.40 1.63 
88 109 -1.79 -0.96 2.03 
88 112 -1.79 -1.16 2.13 
88 115 -1.68 -1.24 2.09 
88 118 -1.63 -1.20 2.03 
88 121 -0.62 -0.49 0.79 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 -0.52 5.13 5.15 
91 37 -1.07 9.81 9.87 
91 40 -1.23 10.51 10.58 
91 43 -1.37 11.16 11.24 
91 46 -1.52 11.74 11.84 
91 49 -1.51 11.98 12.07 
91 52 -1.01 11.44 11.49 
91 55 -0.65 10.67 10.69 
91 58 -0.55 9.70 9.72 
91 61 -0.60 8.61 8.63 
91 64 -0.65 6.57 6.60 
91 67 -0.48 5.58 5.60 
91 70 -0.46 6.19 6.20 
91 73 -0.88 5.94 6.01 
91 76 -1.24 5.50 5.64 
91 79 -1.62 4.95 5.21 
91 82 -1.87 3.80 4.24 
91 85 -2.07 3.34 3.93 
91 88 -2.14 3.59 4.17 
91 91 -2.20 3.42 4.07 
91 94 -1.84 3.34 3.81 
91 97 -1.24 2.75 3.01 
91 100 -1.07 1.83 2.12 
91 103 -0.97 0.63 1.16 
91 106 -1.35 -0.33 1.39 
91 109 -1.54 -0.90 1.78 
91 112 -1.55 -1.09 1.90 
91 115 -1.61 -1.01 1.90 
91 118 -1.44 -0.90 1.70 
91 121 -1.13 -1.09 1.57 
91 124 -0.19 -0.23 0.30 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 -0.18 1.93 1.94 
94 34 -0.95 9.19 9.24 
94 37 -1.14 9.92 9.98 
94 40 -1.32 10.58 10.66 
94 43 -1.50 11.15 11.25 
94 46 -1.63 11.56 11.67 
94 49 -1.47 11.32 11.41 
94 52 -0.92 10.55 10.59 
94 55 -0.76 9.73 9.76 
94 58 -0.55 9.00 9.01 
94 61 -0.61 7.94 7.97 
94 64 -0.07 0.80 0.81 
94 67 -0.04 0.63 0.63 
94 70 -0.42 4.91 4.93 
94 73 -0.81 5.32 5.38 
94 76 -1.10 4.92 5.05 
94 79 -1.59 4.52 4.79 
94 82 -2.09 3.70 4.25 
94 85 -2.15 3.40 4.02 
94 88 -2.08 3.48 4.06 
94 91 -2.11 3.41 4.01 
94 94 -1.71 3.20 3.63 
94 97 -0.80 2.38 2.51 
94 100 -0.50 1.43 1.51 
94 103 -0.52 0.61 0.80 
94 106 -0.76 -0.03 0.76 
94 109 -0.94 -0.70 1.17 
94 112 -1.22 -0.88 1.51 
94 115 -1.41 -0.87 1.65 
94 118 -1.02 -0.86 1.34 
94 121 -0.70 -1.17 1.37 
94 124 -0.33 -0.67 0.75 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 -0.13 1.78 1.79 
97 31 -0.68 7.63 7.66 
97 34 -0.97 9.33 9.38 
97 37 -1.18 10.04 10.11 
97 40 -1.39 10.65 10.74 
97 43 -1.58 11.09 11.20 
97 46 -1.44 11.04 11.14 
97 49 -1.16 10.57 10.64 
97 52 -0.80 9.80 9.84 
97 55 -0.65 8.78 8.80 
97 58 -0.60 8.07 8.09 
97 61 -0.67 7.14 7.17 
97 64 0.00 -0.00 0.00 
97 67 0.00 -0.00 0.00 
97 70 -0.07 0.57 0.58 
97 73 -0.37 2.16 2.19 
97 76 -1.05 4.40 4.53 
97 79 -1.38 4.07 4.29 
97 82 -1.94 3.76 4.23 
97 85 -2.19 3.22 3.90 
97 88 -2.16 3.43 4.05 
97 91 -2.13 3.69 4.26 
97 94 -1.53 2.86 3.24 
97 97 -0.77 1.68 1.85 
97 100 -0.59 1.28 1.40 
97 103 -0.30 0.73 0.79 
97 106 -0.22 0.08 0.24 
97 109 -0.34 -0.46 0.57 
97 112 -0.62 -0.69 0.92 
97 115 -0.80 -0.90 1.20 
97 118 -0.47 -0.97 1.08 
97 121 -0.29 -1.33 1.36 
97 124 -0.33 -1.45 1.49 
97 127 -0.06 -0.28 0.29 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 -0.07 1.61 1.61 
100 28 -0.38 6.13 6.14 
100 31 -0.73 8.69 8.72 
100 34 -0.96 9.49 9.54 
100 37 -1.18 10.20 10.27 
100 40 -1.37 10.70 10.79 
100 43 -1.28 10.72 10.80 
100 46 -0.98 10.32 10.37 
100 49 -0.65 9.71 9.73 
100 52 -0.57 8.87 8.89 
100 55 -0.51 7.89 7.90 
100 58 -0.68 7.15 7.18 
100 61 -0.98 6.42 6.49 
100 64 -0.32 2.02 2.04 
100 67 0.00 -0.00 0.00 
100 70 0.00 -0.00 0.00 
100 73 0.00 -0.00 0.00 
100 76 -0.87 4.11 4.20 
100 79 -1.14 3.66 3.83 
100 82 -1.69 3.57 3.94 
100 85 -2.07 3.45 4.03 
100 88 -2.15 3.46 4.07 
100 91 -1.67 3.33 3.73 
100 94 -0.77 2.22 2.35 
100 97 -0.63 1.59 1.71 
100 100 -0.28 1.43 1.46 
100 103 0.33 0.68 0.75 
100 106 0.48 0.11 0.49 
100 109 0.45 -0.34 0.56 
100 112 0.41 -0.83 0.92 
100 115 0.42 -1.20 1.27 
100 118 0.43 -1.21 1.28 
100 121 0.35 -1.29 1.34 
100 124 0.11 -1.47 1.47 
100 127 0.00 -1.05 1.05 
100 130 0.01 -0.11 0.11 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.01 0.71 0.71 
103 25 -0.09 6.27 6.27 
103 28 -0.38 7.97 7.98 
103 31 -0.68 8.86 8.88 
103 34 -0.87 9.71 9.75 
103 37 -0.92 10.32 10.36 
103 40 -0.76 10.29 10.32 
103 43 -0.49 9.94 9.95 
103 46 -0.34 9.50 9.50 
103 49 -0.35 8.88 8.89 
103 52 -0.26 7.96 7.96 
103 55 -0.50 6.94 6.96 
103 58 -0.78 6.34 6.39 
103 61 -0.94 5.85 5.93 
103 64 -0.30 1.85 1.88 
103 67 0.00 -0.00 0.00 
103 70 0.00 -0.00 0.00 
103 73 0.00 -0.00 0.00 
103 76 -0.34 1.78 1.81 
103 79 -0.82 3.36 3.46 
103 82 -1.40 3.64 3.90 
103 85 -1.86 3.50 3.97 
103 88 -1.91 3.23 3.75 
103 91 -1.61 2.66 3.11 
103 94 -1.04 2.11 2.35 
103 97 -0.62 1.74 1.85 
103 100 0.21 1.23 1.25 
103 103 0.68 0.77 1.02 
103 106 0.95 0.35 1.01 
103 109 1.16 -0.11 1.17 
103 112 1.08 -0.74 1.31 
103 115 0.91 -1.03 1.37 
103 118 0.87 -0.95 1.28 
103 121 0.81 -0.98 1.27 
103 124 0.75 -1.14 1.36 
103 127 0.46 -1.22 1.31 
103 130 0.08 -0.30 0.31 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.05 1.72 1.72 
106 22 0.19 5.96 5.97 
106 25 0.19 7.08 7.08 
106 28 -0.09 8.12 8.12 
106 31 -0.56 9.02 9.04 
106 34 -0.59 9.87 9.88 
106 37 0.12 9.88 9.88 
106 40 0.36 9.40 9.40 
106 43 0.36 9.01 9.02 
106 46 0.27 8.68 8.68 
106 49 0.25 7.98 7.98 
106 52 0.27 6.41 6.42 
106 55 0.00 0.74 0.74 
106 58 0.00 -0.00 0.00 
106 61 -0.48 2.94 2.98 
106 64 -0.44 2.71 2.74 
106 67 0.00 -0.00 0.00 
106 70 0.00 -0.00 0.00 
106 73 0.00 -0.00 0.00 
106 76 0.00 -0.00 0.00 
106 79 -0.27 1.26 1.28 
106 82 -0.91 3.62 3.73 
106 85 -1.24 3.45 3.66 
106 88 -1.28 3.19 3.44 
106 91 -1.30 2.42 2.74 
106 94 -1.16 2.19 2.48 
106 97 -0.33 1.51 1.54 
106 100 0.42 0.85 0.95 
106 103 0.85 0.91 1.24 
106 106 1.10 0.66 1.29 
106 109 1.09 0.37 1.15 
106 112 0.90 0.02 0.90 
106 115 0.81 -0.35 0.88 
106 118 0.81 -0.46 0.93 
106 121 0.77 -0.53 0.94 
106 124 0.73 -0.61 0.95 
106 127 0.47 -0.58 0.75 
106 130 0.04 -0.08 0.09 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.13 3.29 3.29 
109 22 0.30 5.75 5.76 
109 25 0.52 6.88 6.90 
109 28 0.56 8.10 8.12 
109 31 -0.03 8.97 8.97 
109 34 0.13 9.12 9.13 
109 37 0.91 8.77 8.82 
109 40 0.88 8.59 8.63 
109 43 0.64 8.12 8.14 
109 46 0.52 7.74 7.75 
109 49 0.27 7.19 7.19 
109 52 0.09 3.78 3.78 
109 55 0.00 -0.00 0.00 
109 58 0.00 -0.00 0.00 
109 61 -0.24 1.61 1.62 
109 64 -0.48 3.57 3.60 
109 67 0.00 -0.00 0.00 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.00 -0.00 0.00 
109 79 0.00 -0.00 0.00 
109 82 0.00 -0.00 0.00 
109 85 -0.20 0.74 0.77 
109 88 -0.63 2.68 2.76 
109 91 -0.65 2.41 2.49 
109 94 -0.52 2.18 2.24 
109 97 -0.13 1.07 1.08 
109 100 0.17 0.75 0.77 
109 103 0.60 0.90 1.08 
109 106 0.74 0.83 1.12 
109 109 0.72 0.68 0.99 
109 112 0.64 0.30 0.71 
109 115 0.68 -0.09 0.68 
109 118 0.67 -0.27 0.72 
109 121 0.56 -0.26 0.62 
109 124 0.49 -0.35 0.60 
109 127 0.15 -0.14 0.20 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.04 0.65 0.65 
112 25 0.20 2.18 2.19 
112 28 0.56 5.07 5.10 
112 31 0.64 7.99 8.02 
112 34 0.58 7.86 7.88 
112 37 0.80 7.82 7.86 
112 40 0.82 7.79 7.83 
112 43 0.56 7.48 7.50 
112 46 0.29 7.05 7.05 
112 49 0.04 4.52 4.52 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 -0.11 1.02 1.03 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 -0.05 0.62 0.62 
112 91 -0.13 1.50 1.50 
112 94 -0.15 1.85 1.85 
112 97 -0.22 1.17 1.19 
112 100 -0.08 1.08 1.08 
112 103 0.51 1.12 1.23 
112 106 0.56 1.08 1.21 
112 109 0.49 0.93 1.05 
112 112 0.40 0.47 0.62 
112 115 0.44 -0.02 0.44 
112 118 0.46 -0.16 0.48 
112 121 0.41 -0.14 0.44 
112 124 0.29 -0.19 0.35 
112 127 0.04 -0.04 0.06 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.07 0.80 0.80 
115 34 0.19 2.40 2.40 
115 37 0.36 5.53 5.54 
115 40 0.41 7.05 7.07 
115 43 0.23 4.67 4.67 
115 46 0.05 1.52 1.52 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 -0.18 1.44 1.45 
115 97 -0.09 1.63 1.63 
115 100 0.17 1.37 1.38 
115 103 0.39 1.33 1.39 
115 106 0.46 1.35 1.42 
115 109 0.37 1.17 1.22 
115 112 0.29 0.70 0.76 
115 115 0.27 0.34 0.44 
115 118 0.23 0.12 0.26 
115 121 0.17 0.05 0.18 
115 124 0.07 -0.00 0.07 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 -0.03 0.22 0.22 
118 97 -0.07 1.43 1.43 
118 100 0.11 1.64 1.64 
118 103 0.28 1.51 1.54 
118 106 0.42 1.51 1.57 
118 109 0.42 1.53 1.59 
118 112 0.25 1.03 1.06 
118 115 0.06 0.61 0.62 
118 118 0.19 0.43 0.47 
118 121 0.19 0.31 0.36 
118 124 0.11 0.13 0.17 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 -0.02 0.21 0.21 
121 100 0.04 0.98 0.98 
121 103 0.25 1.29 1.31 
121 106 0.38 1.54 1.58 
121 109 0.43 1.45 1.51 
121 112 0.35 1.11 1.17 
121 115 0.06 0.76 0.76 
121 118 0.03 0.59 0.59 
121 121 0.05 0.35 0.35 
121 124 0.01 0.04 0.04 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.07 0.23 0.24 
124 115 0.05 0.27 0.27 
124 118 0.01 0.07 0.07 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 -0.04 0.18 0.19 
130 112 -0.20 0.97 0.99 
130 115 -0.14 0.63 0.64 
130 118 -0.01 0.06 0.07 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 -0.15 0.59 0.61 
133 112 -0.28 1.75 1.78 
133 115 -0.15 1.13 1.14 
133 118 -0.05 0.36 0.37 
133 121 0.01 0.03 0.03 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.03 0.93 0.93 
136 22 0.13 3.10 3.11 
136 25 0.13 2.42 2.43 
136 28 0.10 1.43 1.43 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 -0.20 0.64 0.67 
136 112 -0.48 1.95 2.01 
136 115 -0.28 1.16 1.19 
136 118 -0.04 0.19 0.20 
136 121 0.07 -0.09 0.12 
136 124 0.02 -0.07 0.07 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.17 3.16 3.16 
139 25 0.40 5.49 5.50 
139 28 0.70 6.50 6.54 
139 31 0.77 6.20 6.25 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 -0.59 1.45 1.57 
139 112 -0.53 1.89 1.96 
139 115 -0.06 0.93 0.93 
139 118 0.08 0.01 0.08 
139 121 0.15 -0.24 0.28 
139 124 0.01 -0.03 0.04 
139 127 0.00 -0.00 0.00 
139 130 0.00 -0.00 0.00 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.03 0.54 0.54 
142 25 0.37 4.72 4.73 
142 28 0.68 6.08 6.12 
142 31 1.10 6.83 6.92 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 -1.10 2.04 2.32 
142 97 -0.98 1.68 1.94 
142 100 -0.37 0.61 0.71 
142 103 -0.18 0.46 0.49 
142 106 -0.35 0.93 0.99 
142 109 -0.67 1.56 1.70 
142 112 -0.31 1.43 1.47 
142 115 0.22 0.67 0.71 
142 118 0.19 -0.07 0.21 
142 121 0.20 -0.46 0.50 
142 124 0.12 -0.29 0.31 
142 127 0.00 -0.00 0.00 
142 130 0.00 -0.00 0.00 
142 133 0.00 -0.00 0.00 
142 136 0.00 -0.00 0.00 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.18 2.30 2.31 
145 28 0.52 5.65 5.68 
145 31 0.48 4.15 4.18 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 -0.13 0.44 0.46 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 -1.18 2.12 2.43 
145 97 -1.79 3.16 3.63 
145 100 -1.32 2.67 2.97 
145 103 -0.58 2.11 2.18 
145 106 -0.40 1.55 1.60 
145 109 -0.38 1.25 1.31 
145 112 -0.13 1.06 1.06 
145 115 0.30 0.55 0.62 
145 118 0.45 -0.13 0.47 
145 121 0.38 -0.70 0.80 
145 124 0.34 -0.98 1.03 
145 127 0.07 -0.21 0.22 
145 130 0.00 -0.00 0.00 
145 133 0.00 -0.00 0.00 
145 136 0.00 -0.00 0.00 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.25 3.56 3.57 
148 31 0.32 4.40 4.41 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 -0.13 0.47 0.49 
148 70 -1.11 3.61 3.77 
148 73 -0.42 1.29 1.36 
148 76 -0.15 0.38 0.40 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 -0.20 0.34 0.40 
148 94 -1.79 3.11 3.59 
148 97 -1.65 3.09 3.51 
148 100 -1.07 2.62 2.83 
148 103 -0.49 2.21 2.26 
148 106 -0.34 1.55 1.58 
148 109 -0.33 1.11 1.15 
148 112 -0.14 0.81 0.82 
148 115 0.26 0.38 0.46 
148 118 0.52 -0.30 0.60 
148 121 0.54 -1.00 1.13 
148 124 0.49 -1.36 1.45 
148 127 0.13 -0.41 0.43 
148 130 0.00 -0.00 0.00 
148 133 0.00 -0.00 0.00 
148 136 0.00 -0.00 0.00 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.03 0.57 0.57 
151 31 0.18 4.71 4.72 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 -0.38 1.50 1.55 
151 67 -1.22 4.37 4.54 
151 70 -1.32 4.13 4.34 
151 73 -1.16 3.24 3.44 
151 76 -1.11 2.89 3.10 
151 79 -1.02 2.54 2.74 
151 82 -1.50 3.36 3.68 
151 85 -1.63 3.38 3.75 
151 88 -1.11 2.18 2.45 
151 91 -1.56 2.69 3.11 
151 94 -1.81 2.77 3.31 
151 97 -1.57 2.71 3.13 
151 100 -1.20 2.73 2.98 
151 103 -0.59 2.35 2.42 
151 106 -0.32 1.58 1.61 
151 109 -0.20 1.06 1.08 
151 112 -0.09 0.62 0.63 
151 115 0.21 -0.03 0.22 
151 118 0.38 -0.51 0.64 
151 121 0.52 -1.29 1.40 
151 124 0.58 -1.54 1.65 
151 127 0.16 -0.44 0.47 
151 130 0.00 -0.00 0.00 
151 133 0.00 -0.00 0.00 
151 136 0.00 -0.00 0.00 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 1.68 1.68 
154 34 -0.03 2.27 2.27 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 -0.23 1.04 1.07 
154 64 -1.02 4.14 4.26 
154 67 -1.32 4.62 4.80 
154 70 -1.44 4.43 4.65 
154 73 -1.30 3.78 3.99 
154 76 -1.10 3.46 3.63 
154 79 -1.12 3.41 3.59 
154 82 -1.42 3.53 3.80 
154 85 -1.61 3.43 3.79 
154 88 -1.62 3.15 3.54 
154 91 -1.85 2.88 3.42 
154 94 -1.79 2.42 3.01 
154 97 -1.55 2.45 2.90 
154 100 -1.41 2.63 2.99 
154 103 -0.92 2.22 2.41 
154 106 -0.40 1.48 1.53 
154 109 -0.04 1.13 1.13 
154 112 0.24 0.56 0.61 
154 115 0.44 -0.43 0.61 
154 118 0.49 -0.95 1.07 
154 121 0.64 -1.29 1.44 
154 124 0.49 -1.19 1.29 
154 127 0.05 -0.13 0.14 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 -0.01 0.54 0.54 
157 34 -0.17 4.38 4.39 
157 37 -0.04 0.56 0.56 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.00 -0.00 0.00 
157 55 0.00 -0.00 0.00 
157 58 0.00 -0.00 0.00 
157 61 -0.87 4.24 4.33 
157 64 -1.20 4.88 5.02 
157 67 -1.52 5.14 5.36 
157 70 -1.61 4.94 5.20 
157 73 -1.32 4.16 4.36 
157 76 -1.03 3.80 3.94 
157 79 -0.87 3.66 3.76 
157 82 -0.97 3.90 4.02 
157 85 -1.08 3.59 3.75 
157 88 -1.30 2.99 3.26 
157 91 -1.71 3.00 3.46 
157 94 -1.79 2.37 2.97 
157 97 -1.54 2.30 2.77 
157 100 -1.42 2.44 2.82 
157 103 -0.84 1.85 2.03 
157 106 -0.20 1.05 1.07 
157 109 0.30 0.46 0.55 
157 112 0.88 -0.03 0.88 
157 115 1.01 -0.95 1.38 
157 118 0.79 -1.51 1.70 
157 121 0.74 -1.38 1.57 
157 124 0.20 -0.41 0.46 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 -0.16 2.67 2.67 
160 37 -0.22 2.72 2.73 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.00 -0.00 0.00 
160 55 0.00 -0.00 0.00 
160 58 -0.20 1.07 1.09 
160 61 -0.94 4.79 4.89 
160 64 -1.23 5.01 5.16 
160 67 -1.75 5.55 5.82 
160 70 -1.76 5.25 5.54 
160 73 -1.41 4.65 4.86 
160 76 -1.03 4.20 4.32 
160 79 -0.79 3.87 3.95 
160 82 -0.73 4.18 4.24 
160 85 -0.84 3.94 4.03 
160 88 -1.04 3.15 3.31 
160 91 -0.93 3.03 3.17 
160 94 -1.01 2.24 2.46 
160 97 -0.88 2.07 2.25 
160 100 -0.61 1.98 2.07 
160 103 0.10 1.24 1.25 
160 106 0.88 0.45 0.99 
160 109 1.15 -0.68 1.34 
160 112 1.52 -1.18 1.92 
160 115 1.63 -1.66 2.33 
160 118 1.25 -1.77 2.16 
160 121 0.64 -1.00 1.19 
160 124 0.00 -0.00 0.00 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 -0.08 1.04 1.04 
163 37 -0.47 4.76 4.78 
163 40 -0.15 1.07 1.08 
163 43 0.00 -0.00 0.00 
163 46 0.00 -0.00 0.00 
163 49 0.00 -0.00 0.00 
163 52 0.00 -0.00 0.00 
163 55 -0.21 1.11 1.13 
163 58 -0.61 3.24 3.30 
163 61 -0.96 4.81 4.91 
163 64 -1.30 5.04 5.21 
163 67 -1.76 5.67 5.94 
163 70 -1.71 5.54 5.80 
163 73 -1.37 4.97 5.16 
163 76 -0.97 4.49 4.59 
163 79 -0.82 4.19 4.27 
163 82 -0.74 4.44 4.50 
163 85 -0.71 4.42 4.48 
163 88 -0.81 3.70 3.78 
163 91 -0.45 3.17 3.20 
163 94 -0.40 2.26 2.29 
163 97 -0.01 1.71 1.71 
163 100 0.64 1.36 1.50 
163 103 1.42 0.18 1.43 
163 106 2.06 -0.52 2.13 
163 109 2.13 -1.31 2.50 
163 112 2.20 -1.92 2.92 
163 115 2.04 -2.14 2.96 
163 118 1.54 -1.90 2.45 
163 121 0.42 -0.54 0.68 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 -0.29 2.58 2.60 
166 40 -0.63 4.24 4.28 
166 43 -0.54 2.76 2.82 
166 46 -0.34 1.74 1.77 
166 49 -0.55 2.94 2.99 
166 52 -0.80 4.07 4.15 
166 55 -1.02 5.04 5.14 
166 58 -0.92 4.86 4.94 
166 61 -1.06 4.87 4.98 
166 64 -1.43 5.09 5.29 
166 67 -1.64 5.43 5.67 
166 70 -1.40 5.46 5.64 
166 73 -1.10 5.18 5.29 
166 76 -0.89 4.79 4.88 
166 79 -0.87 4.63 4.71 
166 82 -0.65 4.71 4.76 
166 85 -0.42 4.60 4.62 
166 88 -0.22 3.53 3.54 
166 91 0.18 3.12 3.13 
166 94 0.23 2.25 2.26 
166 97 0.48 1.12 1.22 
166 100 1.04 0.34 1.10 
166 103 2.13 -0.81 2.28 
166 106 2.52 -1.27 2.82 
166 109 2.59 -1.78 3.15 
166 112 2.70 -2.46 3.65 
166 115 2.28 -2.37 3.28 
166 118 1.69 -1.87 2.52 
166 121 0.30 -0.35 0.46 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 -0.11 1.02 1.02 
169 40 -0.68 4.67 4.72 
169 43 -0.98 4.87 4.97 
169 46 -1.04 5.21 5.31 
169 49 -1.02 5.38 5.48 
169 52 -1.10 5.35 5.46 
169 55 -1.04 5.01 5.12 
169 58 -0.86 4.73 4.81 
169 61 -1.05 4.85 4.96 
169 64 -1.33 5.04 5.21 
169 67 -1.44 5.25 5.44 
169 70 -1.26 5.47 5.62 
169 73 -0.99 5.39 5.49 
169 76 -0.63 4.92 4.96 
169 79 -0.56 4.74 4.77 
169 82 -0.40 4.72 4.74 
169 85 0.14 4.77 4.78 
169 88 0.49 3.19 3.23 
169 91 0.84 2.44 2.58 
169 94 1.27 2.09 2.44 
169 97 1.53 0.94 1.79 
169 100 1.88 -0.34 1.91 
169 103 2.29 -1.22 2.59 
169 106 2.60 -1.64 3.07 
169 109 2.65 -2.18 3.43 
169 112 2.77 -2.65 3.83 
169 115 2.31 -2.26 3.23 
169 118 1.20 -1.18 1.68 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 -0.57 4.57 4.61 
172 43 -0.87 4.69 4.77 
172 46 -1.05 5.14 5.24 
172 49 -1.00 5.51 5.60 
172 52 -0.93 5.49 5.57 
172 55 -0.79 4.99 5.05 
172 58 -0.70 4.65 4.70 
172 61 -0.84 4.89 4.96 
172 64 -1.12 5.15 5.27 
172 67 -1.28 5.34 5.49 
172 70 -1.20 5.50 5.63 
172 73 -0.76 5.18 5.24 
172 76 -0.45 4.78 4.80 
172 79 -0.44 4.51 4.54 
172 82 -0.13 4.38 4.38 
172 85 0.42 4.38 4.40 
172 88 0.80 2.81 2.92 
172 91 1.30 1.28 1.83 
172 94 1.92 1.33 2.34 
172 97 2.40 0.75 2.51 
172 100 2.65 -0.51 2.70 
172 103 2.98 -1.38 3.28 
172 106 3.00 -1.84 3.52 
172 109 2.94 -2.29 3.72 
172 112 2.67 -2.26 3.49 
172 115 2.12 -1.81 2.79 
172 118 0.39 -0.35 0.52 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 -0.39 4.55 4.57 
175 43 -0.60 4.89 4.93 
175 46 -0.84 5.28 5.35 
175 49 -0.94 5.45 5.53 
175 52 -0.72 5.38 5.42 
175 55 -0.52 4.82 4.84 
175 58 -0.51 4.54 4.57 
175 61 -0.58 4.84 4.88 
175 64 -0.72 5.21 5.26 
175 67 -0.96 5.30 5.39 
175 70 -0.95 5.34 5.42 
175 73 -0.65 5.01 5.05 
175 76 -0.30 4.64 4.65 
175 79 -0.21 4.24 4.24 
175 82 0.28 3.72 3.73 
175 85 1.01 3.60 3.74 
175 88 1.40 2.64 2.99 
175 91 1.47 1.33 1.98 
175 94 1.91 0.93 2.12 
175 97 2.45 0.36 2.48 
175 100 2.70 -0.63 2.77 
175 103 3.07 -1.43 3.39 
175 106 3.24 -1.92 3.77 
175 109 2.91 -1.97 3.52 
175 112 2.32 -1.68 2.87 
175 115 0.66 -0.51 0.83 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 -0.17 4.54 4.55 
178 43 -0.27 4.97 4.98 
178 46 -0.39 5.34 5.36 
178 49 -0.44 5.48 5.49 
178 52 -0.25 5.32 5.32 
178 55 -0.23 4.85 4.86 
178 58 -0.24 4.62 4.62 
178 61 -0.30 4.69 4.70 
178 64 -0.51 4.98 5.01 
178 67 -0.65 5.14 5.18 
178 70 -0.66 5.16 5.20 
178 73 -0.31 4.95 4.96 
178 76 0.20 4.45 4.46 
178 79 0.70 3.81 3.87 
178 82 1.17 3.07 3.29 
178 85 1.96 2.86 3.47 
178 88 2.37 2.47 3.42 
178 91 2.34 1.60 2.83 
178 94 2.39 0.85 2.53 
178 97 2.63 0.28 2.65 
178 100 2.87 -0.81 2.98 
178 103 3.03 -1.39 3.33 
178 106 2.86 -1.53 3.24 
178 109 2.15 -1.26 2.49 
178 112 0.70 -0.44 0.82 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.01 0.47 0.47 
181 40 0.02 4.53 4.53 
181 43 0.06 4.86 4.86 
181 46 0.13 5.18 5.18 
181 49 0.19 5.37 5.38 
181 52 0.27 5.21 5.22 
181 55 0.11 4.76 4.76 
181 58 0.00 4.63 4.63 
181 61 -0.00 4.61 4.61 
181 64 -0.18 4.75 4.75 
181 67 -0.23 4.93 4.93 
181 70 -0.21 4.89 4.89 
181 73 0.17 4.87 4.87 
181 76 0.96 4.12 4.23 
181 79 1.53 3.25 3.59 
181 82 2.18 2.59 3.38 
181 85 3.07 2.11 3.73 
181 88 3.10 1.83 3.60 
181 91 2.63 1.53 3.05 
181 94 2.40 0.93 2.58 
181 97 2.44 0.31 2.46 
181 100 2.51 -0.47 2.55 
181 103 2.32 -0.78 2.45 
181 106 1.69 -0.72 1.84 
181 109 0.23 -0.12 0.26 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.04 1.84 1.84 
184 40 0.08 4.62 4.62 
184 43 0.30 4.99 5.00 
184 46 0.68 5.10 5.15 
184 49 0.86 5.06 5.13 
184 52 0.73 5.01 5.07 
184 55 0.38 4.52 4.53 
184 58 0.14 4.44 4.44 
184 61 0.22 4.49 4.50 
184 64 0.22 4.69 4.69 
184 67 0.19 4.78 4.79 
184 70 0.26 4.54 4.54 
184 73 0.73 4.44 4.50 
184 76 1.47 3.74 4.02 
184 79 1.87 3.12 3.64 
184 82 2.35 2.28 3.28 
184 85 2.97 1.55 3.35 
184 88 3.04 1.41 3.35 
184 91 2.42 1.21 2.71 
184 94 1.97 0.81 2.13 
184 97 1.74 0.29 1.77 
184 100 1.33 -0.10 1.34 
184 103 0.63 -0.12 0.64 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.06 1.03 1.03 
187 37 0.06 3.83 3.83 
187 40 0.06 4.64 4.64 
187 43 0.54 4.79 4.82 
187 46 1.05 4.52 4.64 
187 49 1.08 4.48 4.61 
187 52 0.77 4.43 4.50 
187 55 0.43 4.10 4.13 
187 58 0.31 3.95 3.96 
187 61 0.61 3.98 4.02 
187 64 0.73 4.09 4.16 
187 67 0.46 4.08 4.10 
187 70 0.69 3.68 3.74 
187 73 1.21 3.40 3.61 
187 76 1.37 3.01 3.31 
187 79 1.16 2.62 2.86 
187 82 1.32 2.04 2.43 
187 85 1.68 1.46 2.23 
187 88 1.97 1.14 2.28 
187 91 1.32 0.78 1.53 
187 94 0.63 0.32 0.71 
187 97 0.17 0.05 0.18 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.06 0.89 0.89 
190 37 0.02 1.16 1.16 
190 40 0.03 1.36 1.36 
190 43 0.16 1.35 1.36 
190 46 0.50 2.03 2.09 
190 49 0.29 1.25 1.28 
190 52 0.14 1.22 1.22 
190 55 0.08 1.16 1.16 
190 58 0.11 1.12 1.13 
190 61 0.20 1.12 1.14 
190 64 0.16 1.12 1.13 
190 67 0.07 1.07 1.08 
190 70 0.17 0.99 1.00 
190 73 0.44 1.17 1.25 
190 76 0.29 0.82 0.87 
190 79 0.15 0.70 0.72 
190 82 0.22 0.57 0.61 
190 85 0.37 0.43 0.57 
190 88 0.15 0.12 0.19 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2020014_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.14 -0.65 0.67 
55 43 0.39 -1.89 1.93 
55 46 0.31 -1.17 1.22 
55 49 0.42 -1.65 1.71 
55 52 0.35 -1.62 1.66 
55 55 0.00 -0.00 0.00 
55 58 0.07 -0.49 0.49 
55 61 0.32 -1.39 1.43 
55 64 0.13 -0.44 0.46 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.14 -0.72 0.74 
58 43 0.55 -2.83 2.88 
58 46 1.30 -6.34 6.47 
58 49 1.08 -5.81 5.91 
58 52 1.02 -5.77 5.86 
58 55 0.91 -5.83 5.90 
58 58 0.66 -5.45 5.49 
58 61 0.99 -4.95 5.05 
58 64 1.31 -4.41 4.60 
58 67 1.68 -3.88 4.23 
58 70 1.17 -2.38 2.65 
58 73 1.41 -2.18 2.60 
58 76 1.49 -1.73 2.28 
58 79 0.34 -0.35 0.49 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.27 -2.27 2.29 
61 49 0.65 -6.51 6.54 
61 52 0.76 -6.73 6.77 
61 55 1.01 -6.68 6.75 
61 58 0.91 -6.18 6.25 
61 61 1.01 -5.46 5.55 
61 64 1.20 -4.77 4.92 
61 67 1.51 -4.36 4.62 
61 70 1.58 -3.88 4.19 
61 73 1.84 -3.50 3.96 
61 76 2.48 -3.47 4.26 
61 79 3.09 -3.41 4.60 
61 82 2.78 -2.42 3.69 
61 85 2.79 -1.79 3.31 
61 88 0.47 -0.26 0.54 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.21 -2.19 2.20 
64 52 0.58 -7.16 7.18 
64 55 0.84 -7.14 7.19 
64 58 1.03 -6.43 6.51 
64 61 1.04 -5.53 5.62 
64 64 1.00 -4.81 4.91 
64 67 1.20 -4.47 4.63 
64 70 1.36 -4.02 4.24 
64 73 1.63 -3.68 4.02 
64 76 2.12 -3.68 4.25 
64 79 2.73 -3.92 4.77 
64 82 3.60 -4.04 5.41 
64 85 4.18 -3.48 5.44 
64 88 4.01 -2.36 4.65 
64 91 3.24 -1.39 3.53 
64 94 0.76 -0.29 0.81 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.00 -0.00 0.00 
67 49 0.00 -0.00 0.00 
67 52 0.37 -6.49 6.50 
67 55 0.79 -7.31 7.35 
67 58 0.96 -6.60 6.67 
67 61 0.90 -5.51 5.59 
67 64 0.79 -4.70 4.77 
67 67 1.01 -4.40 4.52 
67 70 1.04 -3.98 4.11 
67 73 1.40 -3.66 3.92 
67 76 1.99 -3.78 4.27 
67 79 2.71 -4.32 5.10 
67 82 3.39 -4.68 5.78 
67 85 3.61 -4.28 5.60 
67 88 3.48 -2.91 4.53 
67 91 3.25 -1.69 3.67 
67 94 3.02 -1.06 3.20 
67 97 2.23 -0.67 2.32 
67 100 1.06 -0.22 1.09 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.00 -0.00 0.00 
70 49 0.00 -0.00 0.00 
70 52 0.15 -4.11 4.12 
70 55 0.50 -7.34 7.36 
70 58 0.66 -6.62 6.65 
70 61 0.67 -5.31 5.35 
70 64 0.70 -4.52 4.58 
70 67 0.99 -4.38 4.49 
70 70 1.00 -4.12 4.24 
70 73 1.15 -3.88 4.05 
70 76 1.81 -4.09 4.48 
70 79 2.58 -4.52 5.21 
70 82 2.96 -4.57 5.44 
70 85 3.04 -4.02 5.03 
70 88 2.76 -2.81 3.94 
70 91 2.63 -1.65 3.10 
70 94 2.54 -0.99 2.73 
70 97 2.50 -0.71 2.59 
70 100 2.58 -0.49 2.63 
70 103 2.29 -0.10 2.29 
70 106 0.27 0.03 0.27 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.00 -0.00 0.00 
73 52 0.02 -2.45 2.45 
73 55 0.20 -7.40 7.40 
73 58 0.31 -6.59 6.60 
73 61 0.43 -5.15 5.16 
73 64 0.67 -4.46 4.51 
73 67 0.84 -4.43 4.51 
73 70 0.90 -4.24 4.33 
73 73 1.11 -4.06 4.21 
73 76 1.73 -4.21 4.55 
73 79 2.31 -4.34 4.92 
73 82 2.58 -4.11 4.86 
73 85 2.61 -3.69 4.52 
73 88 2.59 -2.56 3.64 
73 91 2.46 -1.54 2.90 
73 94 2.39 -1.15 2.65 
73 97 2.50 -0.87 2.65 
73 100 2.34 -0.36 2.37 
73 103 2.42 0.04 2.42 
73 106 2.02 0.14 2.03 
73 109 0.24 0.03 0.24 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.00 -0.00 0.00 
76 52 0.03 -2.41 2.41 
76 55 0.16 -7.25 7.25 
76 58 0.36 -6.54 6.55 
76 61 0.57 -5.14 5.17 
76 64 0.66 -4.45 4.50 
76 67 0.65 -4.58 4.63 
76 70 0.75 -4.28 4.34 
76 73 1.19 -3.94 4.12 
76 76 1.69 -4.00 4.34 
76 79 2.01 -4.10 4.56 
76 82 2.27 -3.94 4.55 
76 85 2.37 -3.65 4.35 
76 88 2.22 -2.34 3.23 
76 91 2.20 -1.39 2.61 
76 94 2.14 -1.25 2.48 
76 97 1.89 -0.78 2.04 
76 100 1.99 -0.28 2.01 
76 103 2.25 -0.10 2.25 
76 106 2.22 -0.02 2.22 
76 109 2.04 0.14 2.05 
76 112 0.77 0.10 0.78 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.00 -0.00 0.00 
79 52 0.09 -3.90 3.90 
79 55 0.08 -6.94 6.94 
79 58 0.15 -6.47 6.47 
79 61 0.31 -5.25 5.26 
79 64 0.50 -4.60 4.63 
79 67 0.64 -4.59 4.64 
79 70 0.79 -4.17 4.25 
79 73 1.24 -3.76 3.96 
79 76 2.07 -3.84 4.36 
79 79 2.62 -3.83 4.64 
79 82 2.53 -3.72 4.50 
79 85 2.24 -3.39 4.06 
79 88 2.11 -2.38 3.18 
79 91 2.21 -1.65 2.76 
79 94 2.12 -1.20 2.43 
79 97 1.92 -0.80 2.08 
79 100 1.85 -0.55 1.93 
79 103 2.03 -0.35 2.06 
79 106 2.13 -0.16 2.14 
79 109 2.27 0.08 2.27 
79 112 2.27 0.56 2.34 
79 115 0.48 0.24 0.54 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.00 -0.00 0.00 
82 52 -0.17 -6.15 6.15 
82 55 -0.02 -6.61 6.61 
82 58 0.03 -6.33 6.33 
82 61 0.12 -5.41 5.41 
82 64 0.39 -4.73 4.74 
82 67 0.66 -4.46 4.50 
82 70 0.95 -4.08 4.19 
82 73 1.35 -3.66 3.91 
82 76 2.08 -3.80 4.33 
82 79 2.41 -3.60 4.33 
82 82 2.25 -3.33 4.02 
82 85 1.87 -2.96 3.50 
82 88 1.92 -2.40 3.07 
82 91 1.97 -1.96 2.78 
82 94 1.83 -1.47 2.35 
82 97 1.85 -0.93 2.07 
82 100 1.70 -0.68 1.83 
82 103 1.68 -0.56 1.77 
82 106 1.77 -0.06 1.77 
82 109 1.90 0.29 1.93 
82 112 2.06 0.77 2.20 
82 115 1.32 0.91 1.60 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 -0.21 -2.41 2.42 
85 52 -0.46 -6.89 6.90 
85 55 -0.15 -6.48 6.48 
85 58 -0.02 -6.15 6.15 
85 61 0.03 -5.30 5.30 
85 64 0.34 -4.71 4.72 
85 67 0.76 -4.15 4.22 
85 70 1.02 -3.81 3.95 
85 73 1.30 -3.61 3.84 
85 76 1.82 -3.54 3.99 
85 79 2.24 -3.12 3.84 
85 82 2.12 -2.91 3.60 
85 85 1.88 -2.80 3.38 
85 88 1.84 -2.51 3.12 
85 91 1.82 -2.16 2.83 
85 94 1.56 -1.59 2.23 
85 97 1.25 -0.99 1.59 
85 100 1.26 -0.78 1.48 
85 103 1.36 -0.52 1.46 
85 106 1.56 0.11 1.56 
85 109 1.92 0.48 1.98 
85 112 2.09 0.80 2.23 
85 115 1.95 1.22 2.30 
85 118 0.40 0.30 0.50 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 -0.30 -5.27 5.27 
88 52 -0.32 -6.74 6.75 
88 55 -0.13 -6.43 6.43 
88 58 0.14 -5.90 5.91 
88 61 0.27 -4.99 4.99 
88 64 0.45 -4.37 4.39 
88 67 0.81 -4.04 4.12 
88 70 1.13 -3.67 3.84 
88 73 1.32 -3.40 3.65 
88 76 1.50 -3.32 3.65 
88 79 1.77 -3.00 3.48 
88 82 1.89 -2.81 3.39 
88 85 1.88 -2.79 3.37 
88 88 1.87 -2.59 3.20 
88 91 1.77 -2.38 2.97 
88 94 1.45 -1.60 2.16 
88 97 1.17 -0.94 1.51 
88 100 1.27 -0.93 1.57 
88 103 1.30 -0.41 1.36 
88 106 1.47 0.16 1.48 
88 109 1.85 0.43 1.89 
88 112 2.00 0.62 2.09 
88 115 1.96 0.88 2.15 
88 118 1.04 0.55 1.18 
88 121 0.00 -0.00 0.00 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.02 -2.02 2.02 
91 49 -0.11 -6.28 6.28 
91 52 -0.13 -6.40 6.40 
91 55 -0.01 -6.27 6.27 
91 58 0.24 -5.62 5.63 
91 61 0.33 -4.51 4.52 
91 64 0.52 -3.90 3.94 
91 67 0.75 -3.72 3.80 
91 70 0.99 -3.44 3.58 
91 73 1.24 -3.07 3.31 
91 76 1.55 -2.96 3.34 
91 79 1.79 -2.87 3.39 
91 82 1.76 -2.67 3.20 
91 85 1.61 -2.66 3.11 
91 88 1.53 -2.64 3.05 
91 91 1.38 -2.53 2.88 
91 94 1.17 -1.61 1.99 
91 97 0.83 -1.02 1.31 
91 100 0.69 -0.82 1.07 
91 103 0.89 -0.35 0.95 
91 106 1.26 0.07 1.26 
91 109 1.57 0.33 1.61 
91 112 1.73 0.52 1.80 
91 115 1.82 0.68 1.94 
91 118 1.88 0.79 2.04 
91 121 0.77 0.46 0.90 
91 124 0.00 -0.00 0.00 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.66 -4.38 4.43 
94 49 0.34 -5.87 5.88 
94 52 0.01 -6.09 6.09 
94 55 0.00 -5.89 5.89 
94 58 0.13 -5.19 5.19 
94 61 0.27 -4.17 4.18 
94 64 0.57 -3.52 3.57 
94 67 0.65 -2.56 2.64 
94 70 0.32 -1.05 1.09 
94 73 0.98 -2.53 2.71 
94 76 1.35 -2.75 3.06 
94 79 1.67 -2.73 3.21 
94 82 1.76 -2.42 2.99 
94 85 1.66 -2.53 3.03 
94 88 1.65 -2.56 3.05 
94 91 1.42 -2.27 2.68 
94 94 0.97 -1.42 1.72 
94 97 0.50 -0.96 1.08 
94 100 0.55 -0.66 0.86 
94 103 0.87 -0.39 0.95 
94 106 1.15 -0.09 1.15 
94 109 1.39 0.17 1.40 
94 112 1.58 0.41 1.63 
94 115 1.84 0.59 1.94 
94 118 1.79 0.77 1.95 
94 121 1.34 0.97 1.65 
94 124 0.28 0.29 0.40 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.65 -3.84 3.89 
97 46 0.87 -5.63 5.69 
97 49 0.43 -5.75 5.76 
97 52 0.12 -5.68 5.68 
97 55 -0.09 -5.44 5.44 
97 58 0.12 -4.93 4.93 
97 61 0.51 -4.03 4.06 
97 64 0.79 -3.21 3.31 
97 67 0.57 -1.98 2.06 
97 70 0.00 -0.00 0.00 
97 73 0.33 -0.89 0.95 
97 76 0.92 -2.10 2.29 
97 79 1.49 -2.69 3.08 
97 82 1.65 -2.58 3.07 
97 85 1.67 -2.59 3.08 
97 88 1.64 -2.53 3.01 
97 91 1.34 -1.90 2.32 
97 94 0.72 -1.07 1.29 
97 97 0.64 -0.77 1.00 
97 100 0.82 -0.67 1.06 
97 103 0.99 -0.38 1.06 
97 106 1.06 -0.07 1.06 
97 109 1.17 0.06 1.17 
97 112 1.28 0.23 1.30 
97 115 1.33 0.65 1.48 
97 118 1.13 0.96 1.48 
97 121 0.94 1.11 1.45 
97 124 0.70 1.11 1.31 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.32 -3.89 3.90 
100 43 0.68 -5.59 5.63 
100 46 0.58 -5.37 5.40 
100 49 0.17 -5.26 5.27 
100 52 0.03 -5.15 5.15 
100 55 0.03 -4.91 4.91 
100 58 0.23 -4.55 4.56 
100 61 0.61 -3.76 3.81 
100 64 0.84 -2.97 3.08 
100 67 0.60 -1.81 1.91 
100 70 0.00 -0.00 0.00 
100 73 0.00 -0.00 0.00 
100 76 0.42 -0.86 0.95 
100 79 1.50 -2.64 3.04 
100 82 1.68 -2.63 3.12 
100 85 1.71 -2.51 3.03 
100 88 1.55 -2.51 2.95 
100 91 1.13 -1.91 2.22 
100 94 0.79 -1.37 1.58 
100 97 0.73 -1.16 1.37 
100 100 0.61 -0.87 1.06 
100 103 0.62 -0.35 0.71 
100 106 0.75 -0.00 0.75 
100 109 0.86 0.13 0.87 
100 112 0.73 0.35 0.81 
100 115 0.48 0.76 0.89 
100 118 0.42 1.09 1.17 
100 121 0.43 1.28 1.35 
100 124 0.54 1.54 1.63 
100 127 0.21 0.55 0.59 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 -0.37 -4.12 4.13 
103 40 0.21 -5.56 5.57 
103 43 0.35 -5.24 5.25 
103 46 0.30 -5.04 5.05 
103 49 0.18 -4.73 4.73 
103 52 0.11 -4.67 4.68 
103 55 0.11 -4.54 4.54 
103 58 0.31 -4.17 4.18 
103 61 0.65 -3.49 3.55 
103 64 0.82 -2.77 2.89 
103 67 0.60 -1.68 1.78 
103 70 0.00 -0.00 0.00 
103 73 0.00 -0.00 0.00 
103 76 0.13 -0.28 0.31 
103 79 0.82 -1.78 1.96 
103 82 1.27 -2.68 2.97 
103 85 1.37 -2.46 2.82 
103 88 1.22 -2.28 2.58 
103 91 1.06 -1.89 2.17 
103 94 0.84 -1.56 1.77 
103 97 0.56 -1.08 1.22 
103 100 0.31 -0.71 0.78 
103 103 0.36 -0.35 0.50 
103 106 0.48 0.03 0.48 
103 109 0.42 0.21 0.47 
103 112 0.33 0.33 0.46 
103 115 0.20 0.51 0.55 
103 118 0.18 0.82 0.84 
103 121 0.29 1.05 1.09 
103 124 0.39 1.17 1.24 
103 127 0.18 0.49 0.52 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 -0.75 -3.82 3.89 
106 37 -0.98 -6.31 6.39 
106 40 -0.47 -5.37 5.39 
106 43 -0.30 -5.00 5.01 
106 46 -0.37 -4.84 4.85 
106 49 -0.35 -4.49 4.50 
106 52 -0.17 -4.39 4.39 
106 55 0.10 -4.24 4.24 
106 58 0.32 -3.44 3.46 
106 61 0.48 -2.17 2.22 
106 64 0.68 -2.02 2.14 
106 67 0.62 -1.62 1.73 
106 70 0.00 -0.00 0.00 
106 73 0.00 -0.00 0.00 
106 76 0.00 -0.00 0.00 
106 79 0.00 -0.00 0.00 
106 82 0.47 -1.13 1.23 
106 85 1.12 -2.40 2.65 
106 88 0.94 -2.04 2.24 
106 91 0.85 -1.83 2.01 
106 94 0.56 -1.53 1.63 
106 97 0.20 -0.87 0.89 
106 100 0.20 -0.62 0.65 
106 103 0.21 -0.26 0.34 
106 106 0.32 -0.14 0.35 
106 109 0.41 -0.10 0.43 
106 112 0.49 -0.07 0.50 
106 115 0.53 0.15 0.55 
106 118 0.57 0.42 0.71 
106 121 0.67 0.57 0.88 
106 124 0.60 0.65 0.88 
106 127 0.17 0.21 0.27 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 -0.76 -3.16 3.25 
109 34 -1.54 -6.50 6.68 
109 37 -1.13 -5.84 5.95 
109 40 -0.67 -5.32 5.36 
109 43 -0.35 -4.89 4.90 
109 46 -0.39 -4.53 4.55 
109 49 -0.40 -4.15 4.17 
109 52 -0.21 -4.06 4.06 
109 55 0.08 -3.10 3.11 
109 58 0.00 -0.00 0.00 
109 61 0.00 -0.00 0.00 
109 64 0.11 -0.28 0.30 
109 67 0.56 -1.37 1.48 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.00 -0.00 0.00 
109 79 0.00 -0.00 0.00 
109 82 0.00 -0.00 0.00 
109 85 0.10 -0.24 0.26 
109 88 0.32 -1.04 1.09 
109 91 0.36 -1.42 1.46 
109 94 0.24 -1.44 1.46 
109 97 0.14 -0.75 0.76 
109 100 0.22 -0.67 0.71 
109 103 0.30 -0.55 0.63 
109 106 0.42 -0.54 0.68 
109 109 0.52 -0.38 0.64 
109 112 0.57 -0.14 0.59 
109 115 0.55 0.04 0.55 
109 118 0.61 0.24 0.66 
109 121 0.69 0.36 0.78 
109 124 0.57 0.46 0.73 
109 127 0.05 0.06 0.08 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 -1.20 -5.76 5.88 
112 34 -1.04 -4.69 4.81 
112 37 -0.31 -1.85 1.87 
112 40 -0.16 -1.71 1.71 
112 43 -0.18 -3.59 3.59 
112 46 -0.20 -4.25 4.26 
112 49 -0.20 -3.46 3.47 
112 52 -0.06 -2.13 2.13 
112 55 0.01 -0.43 0.43 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.01 -1.33 1.33 
112 97 -0.05 -1.11 1.11 
112 100 0.14 -0.84 0.85 
112 103 0.37 -0.83 0.91 
112 106 0.59 -0.77 0.97 
112 109 0.70 -0.56 0.90 
112 112 0.63 -0.23 0.67 
112 115 0.62 0.13 0.63 
112 118 0.79 0.23 0.82 
112 121 0.66 0.20 0.69 
112 124 0.07 0.04 0.08 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 -0.03 -0.57 0.57 
115 97 -0.16 -1.32 1.33 
115 100 0.16 -1.06 1.07 
115 103 0.59 -0.92 1.09 
115 106 0.64 -0.85 1.07 
115 109 0.80 -0.76 1.11 
115 112 0.74 -0.45 0.87 
115 115 0.72 -0.12 0.73 
115 118 0.94 -0.03 0.94 
115 121 0.94 -0.02 0.94 
115 124 0.20 -0.01 0.20 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.01 -0.15 0.15 
118 100 0.34 -1.05 1.10 
118 103 0.70 -0.91 1.14 
118 106 0.65 -0.80 1.03 
118 109 0.92 -0.80 1.22 
118 112 1.02 -0.65 1.21 
118 115 0.89 -0.46 1.00 
118 118 1.06 -0.44 1.14 
118 121 1.24 -0.47 1.33 
118 124 0.96 -0.26 0.99 
118 127 0.07 -0.01 0.07 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.10 -0.24 0.26 
121 103 0.32 -0.59 0.68 
121 106 0.66 -0.75 1.00 
121 109 0.86 -0.65 1.08 
121 112 0.96 -0.60 1.13 
121 115 0.93 -0.47 1.04 
121 118 0.98 -0.53 1.11 
121 121 0.99 -0.54 1.13 
121 124 0.57 -0.26 0.63 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.19 -0.15 0.24 
124 112 0.30 -0.19 0.36 
124 115 0.29 -0.16 0.33 
124 118 0.27 -0.15 0.31 
124 121 0.16 -0.09 0.19 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.09 -0.16 0.19 
130 115 0.07 -0.17 0.19 
130 118 0.01 -0.04 0.04 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.25 -0.61 0.66 
133 115 0.16 -0.45 0.48 
133 118 -0.06 -0.30 0.30 
133 121 -0.10 -0.19 0.21 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.20 -0.53 0.57 
136 115 0.13 -0.42 0.44 
136 118 -0.17 -0.23 0.29 
136 121 -0.23 -0.26 0.34 
136 124 -0.05 -0.06 0.08 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.02 -0.11 0.11 
139 112 0.05 -0.81 0.82 
139 115 -0.24 -0.30 0.39 
139 118 -0.40 -0.27 0.48 
139 121 -0.41 -0.19 0.45 
139 124 -0.05 -0.01 0.05 
139 127 0.00 -0.00 0.00 
139 130 0.00 -0.00 0.00 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.27 -0.38 0.47 
142 100 0.21 -0.34 0.40 
142 103 0.00 -0.00 0.00 
142 106 0.07 -0.20 0.21 
142 109 0.16 -0.70 0.72 
142 112 -0.14 -0.67 0.69 
142 115 -0.42 -0.29 0.51 
142 118 -0.54 -0.17 0.56 
142 121 -0.59 0.00 0.59 
142 124 -0.28 0.05 0.28 
142 127 0.00 -0.00 0.00 
142 130 0.00 -0.00 0.00 
142 133 0.00 -0.00 0.00 
142 136 0.00 -0.00 0.00 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.87 -1.48 1.72 
145 100 0.57 -1.41 1.52 
145 103 0.43 -1.07 1.16 
145 106 0.19 -0.94 0.96 
145 109 0.03 -0.81 0.81 
145 112 -0.21 -0.58 0.61 
145 115 -0.42 -0.24 0.48 
145 118 -0.59 0.08 0.59 
145 121 -0.61 0.35 0.70 
145 124 -0.45 0.42 0.62 
145 127 -0.07 0.12 0.14 
145 130 0.00 -0.00 0.00 
145 133 0.00 -0.00 0.00 
145 136 0.00 -0.00 0.00 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 0.00 -0.00 0.00 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 0.26 -0.40 0.48 
148 97 0.92 -1.72 1.96 
148 100 0.59 -1.52 1.63 
148 103 0.49 -1.19 1.28 
148 106 0.41 -0.95 1.03 
148 109 0.24 -0.71 0.75 
148 112 0.08 -0.43 0.44 
148 115 -0.28 -0.09 0.29 
148 118 -0.56 0.22 0.60 
148 121 -0.57 0.50 0.76 
148 124 -0.44 0.71 0.84 
148 127 -0.09 0.25 0.26 
148 130 0.00 -0.00 0.00 
148 133 0.00 -0.00 0.00 
148 136 0.00 -0.00 0.00 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.21 -0.32 0.39 
151 73 0.72 -1.25 1.44 
151 76 0.57 -1.24 1.37 
151 79 0.44 -0.97 1.07 
151 82 0.61 -1.01 1.18 
151 85 0.67 -0.94 1.15 
151 88 0.64 -0.64 0.90 
151 91 0.66 -0.49 0.82 
151 94 0.84 -0.99 1.30 
151 97 0.95 -1.73 1.97 
151 100 0.80 -1.60 1.78 
151 103 0.67 -1.12 1.30 
151 106 0.42 -0.86 0.96 
151 109 0.26 -0.72 0.76 
151 112 0.33 -0.30 0.45 
151 115 -0.05 0.33 0.33 
151 118 -0.50 0.63 0.80 
151 121 -0.50 0.94 1.07 
151 124 -0.38 0.94 1.02 
151 127 -0.03 0.09 0.09 
151 130 0.00 -0.00 0.00 
151 133 0.00 -0.00 0.00 
151 136 0.00 -0.00 0.00 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 0.24 -0.38 0.45 
154 70 0.88 -1.38 1.64 
154 73 0.85 -1.69 1.89 
154 76 0.77 -1.92 2.07 
154 79 0.71 -1.81 1.94 
154 82 1.03 -2.06 2.31 
154 85 1.38 -2.04 2.46 
154 88 1.73 -1.95 2.61 
154 91 1.82 -1.49 2.35 
154 94 1.32 -1.32 1.87 
154 97 1.11 -1.49 1.86 
154 100 0.94 -1.27 1.58 
154 103 0.63 -0.76 0.99 
154 106 0.41 -0.53 0.67 
154 109 0.07 -0.60 0.61 
154 112 -0.10 -0.22 0.24 
154 115 -0.30 0.71 0.77 
154 118 -0.36 1.09 1.14 
154 121 -0.35 1.25 1.30 
154 124 -0.14 0.46 0.48 
154 127 0.00 -0.00 0.00 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.00 -0.00 0.00 
157 55 0.00 -0.00 0.00 
157 58 0.00 -0.00 0.00 
157 61 0.00 -0.00 0.00 
157 64 0.00 -0.00 0.00 
157 67 0.73 -1.31 1.50 
157 70 1.10 -1.84 2.14 
157 73 0.86 -1.91 2.09 
157 76 0.70 -2.07 2.19 
157 79 0.65 -2.48 2.56 
157 82 0.63 -2.41 2.49 
157 85 0.89 -2.08 2.26 
157 88 1.22 -2.13 2.45 
157 91 1.26 -1.79 2.19 
157 94 0.97 -1.32 1.64 
157 97 0.90 -1.21 1.51 
157 100 0.71 -0.89 1.14 
157 103 0.34 -0.62 0.71 
157 106 0.31 -0.28 0.42 
157 109 0.06 -0.07 0.09 
157 112 -0.34 0.09 0.35 
157 115 -0.52 0.80 0.96 
157 118 -0.52 1.42 1.52 
157 121 -0.23 0.82 0.85 
157 124 0.00 -0.00 0.00 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.00 -0.00 0.00 
160 55 0.00 -0.00 0.00 
160 58 0.00 -0.00 0.00 
160 61 0.00 -0.00 0.00 
160 64 0.29 -0.56 0.64 
160 67 1.14 -2.17 2.45 
160 70 0.97 -2.00 2.22 
160 73 0.89 -2.07 2.25 
160 76 0.83 -2.15 2.30 
160 79 0.69 -2.72 2.81 
160 82 0.74 -2.70 2.80 
160 85 0.91 -2.12 2.31 
160 88 0.88 -2.22 2.39 
160 91 0.74 -1.83 1.97 
160 94 0.61 -1.33 1.46 
160 97 0.43 -1.10 1.18 
160 100 0.11 -0.45 0.47 
160 103 -0.08 -0.26 0.27 
160 106 -0.19 -0.10 0.22 
160 109 -0.28 0.55 0.61 
160 112 -0.49 0.73 0.88 
160 115 -0.82 1.05 1.34 
160 118 -0.69 1.37 1.53 
160 121 -0.07 0.17 0.19 
160 124 0.00 -0.00 0.00 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.00 -0.00 0.00 
163 46 0.00 -0.00 0.00 
163 49 0.00 -0.00 0.00 
163 52 0.00 -0.00 0.00 
163 55 0.00 -0.00 0.00 
163 58 0.00 -0.00 0.00 
163 61 0.18 -0.34 0.39 
163 64 1.28 -2.44 2.75 
163 67 1.12 -2.21 2.47 
163 70 0.88 -2.06 2.24 
163 73 0.84 -2.10 2.26 
163 76 0.86 -2.14 2.30 
163 79 0.88 -2.76 2.90 
163 82 0.87 -2.89 3.01 
163 85 0.91 -2.35 2.52 
163 88 0.69 -2.25 2.35 
163 91 0.72 -1.85 1.99 
163 94 0.51 -0.98 1.10 
163 97 -0.05 -0.75 0.76 
163 100 -0.41 -0.10 0.42 
163 103 -0.33 0.09 0.34 
163 106 -0.63 0.29 0.69 
163 109 -0.89 0.98 1.33 
163 112 -0.84 1.38 1.61 
163 115 -0.89 1.44 1.69 
163 118 -0.40 0.71 0.82 
163 121 0.00 -0.00 0.00 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 0.00 -0.00 0.00 
166 46 0.00 -0.00 0.00 
166 49 0.00 -0.00 0.00 
166 52 0.00 -0.00 0.00 
166 55 0.20 -0.38 0.43 
166 58 0.59 -1.15 1.29 
166 61 1.53 -2.81 3.20 
166 64 1.48 -2.60 2.99 
166 67 1.20 -2.15 2.46 
166 70 0.92 -2.06 2.25 
166 73 0.75 -2.07 2.20 
166 76 0.78 -2.15 2.28 
166 79 0.71 -2.78 2.87 
166 82 0.68 -2.91 2.99 
166 85 0.57 -2.06 2.13 
166 88 0.32 -1.97 2.00 
166 91 0.32 -1.79 1.81 
166 94 0.19 -0.60 0.63 
166 97 -0.14 -0.22 0.26 
166 100 -0.25 0.13 0.29 
166 103 -0.37 0.61 0.71 
166 106 -1.01 1.23 1.59 
166 109 -1.36 1.37 1.93 
166 112 -1.09 1.62 1.95 
166 115 -1.08 1.97 2.25 
166 118 -0.26 0.43 0.50 
166 121 0.00 -0.00 0.00 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 2.01 -2.10 2.91 
169 46 1.63 -1.42 2.16 
169 49 1.50 -1.62 2.21 
169 52 1.50 -2.47 2.89 
169 55 1.81 -3.36 3.81 
169 58 1.76 -3.21 3.66 
169 61 1.78 -2.74 3.27 
169 64 1.41 -2.24 2.65 
169 67 1.07 -2.08 2.34 
169 70 0.80 -2.06 2.21 
169 73 0.66 -1.99 2.09 
169 76 0.46 -2.02 2.07 
169 79 0.47 -2.56 2.60 
169 82 0.28 -2.81 2.83 
169 85 0.09 -1.86 1.87 
169 88 0.16 -1.50 1.51 
169 91 -0.28 -1.37 1.40 
169 94 -0.45 -0.47 0.65 
169 97 -0.43 0.02 0.43 
169 100 -0.45 0.47 0.65 
169 103 -0.47 1.32 1.40 
169 106 -0.93 1.98 2.18 
169 109 -1.17 1.72 2.07 
169 112 -1.05 1.84 2.12 
169 115 -0.70 1.60 1.75 
169 118 0.00 -0.00 0.00 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 1.79 -1.53 2.35 
172 46 2.38 -2.16 3.22 
172 49 2.12 -2.48 3.26 
172 52 1.73 -3.14 3.59 
172 55 1.55 -3.34 3.69 
172 58 1.62 -2.98 3.40 
172 61 1.52 -2.29 2.75 
172 64 1.26 -1.92 2.30 
172 67 0.99 -1.75 2.01 
172 70 0.81 -1.65 1.84 
172 73 0.66 -1.75 1.87 
172 76 0.55 -1.82 1.90 
172 79 0.38 -2.12 2.16 
172 82 0.19 -2.41 2.42 
172 85 -0.08 -1.65 1.65 
172 88 -0.15 -0.88 0.90 
172 91 -0.67 -0.48 0.82 
172 94 -0.84 -0.11 0.85 
172 97 -0.83 0.41 0.92 
172 100 -1.07 0.89 1.39 
172 103 -1.22 1.58 2.00 
172 106 -1.18 2.28 2.57 
172 109 -1.31 2.36 2.70 
172 112 -1.18 2.14 2.44 
172 115 -0.15 0.28 0.31 
172 118 0.00 -0.00 0.00 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.00 -0.00 0.00 
175 43 0.70 -0.54 0.88 
175 46 2.13 -2.00 2.92 
175 49 1.85 -2.65 3.23 
175 52 1.47 -3.31 3.62 
175 55 1.22 -3.35 3.56 
175 58 1.17 -2.88 3.11 
175 61 1.05 -2.23 2.47 
175 64 0.95 -1.81 2.04 
175 67 0.74 -1.51 1.68 
175 70 0.63 -1.39 1.52 
175 73 0.47 -1.53 1.60 
175 76 0.44 -1.62 1.67 
175 79 0.38 -1.63 1.67 
175 82 0.06 -1.84 1.84 
175 85 -0.31 -1.39 1.42 
175 88 -0.27 -0.74 0.78 
175 91 -0.51 -0.19 0.55 
175 94 -0.79 0.16 0.81 
175 97 -0.98 0.59 1.14 
175 100 -1.26 1.06 1.65 
175 103 -1.49 1.58 2.17 
175 106 -1.64 2.35 2.86 
175 109 -1.33 2.04 2.44 
175 112 -0.17 0.29 0.33 
175 115 0.00 -0.00 0.00 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 0.00 -0.00 0.00 
178 43 0.61 -0.55 0.82 
178 46 1.84 -1.85 2.61 
178 49 1.59 -2.47 2.93 
178 52 1.40 -3.10 3.40 
178 55 1.33 -3.02 3.30 
178 58 0.99 -2.81 2.98 
178 61 0.64 -2.24 2.33 
178 64 0.63 -1.68 1.80 
178 67 0.61 -1.24 1.38 
178 70 0.50 -1.28 1.37 
178 73 0.23 -1.34 1.36 
178 76 0.04 -1.35 1.35 
178 79 0.15 -1.40 1.41 
178 82 0.02 -1.47 1.47 
178 85 -0.57 -1.30 1.42 
178 88 -0.85 -0.84 1.19 
178 91 -0.82 -0.23 0.85 
178 94 -0.85 0.36 0.92 
178 97 -0.88 0.89 1.25 
178 100 -0.90 1.08 1.41 
178 103 -1.15 1.59 1.96 
178 106 -1.07 1.71 2.02 
178 109 -0.19 0.28 0.34 
178 112 0.00 -0.00 0.00 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.00 -0.00 0.00 
181 40 0.00 -0.00 0.00 
181 43 0.80 -0.95 1.24 
181 46 1.38 -1.73 2.21 
181 49 1.36 -2.22 2.61 
181 52 1.31 -2.77 3.06 
181 55 1.11 -2.69 2.91 
181 58 0.81 -2.68 2.80 
181 61 0.26 -2.24 2.26 
181 64 0.09 -1.64 1.64 
181 67 0.32 -1.15 1.19 
181 70 0.28 -1.35 1.38 
181 73 -0.12 -1.12 1.12 
181 76 -0.17 -0.96 0.97 
181 79 -0.06 -1.22 1.22 
181 82 -0.26 -1.32 1.35 
181 85 -0.78 -0.87 1.17 
181 88 -1.36 -0.59 1.48 
181 91 -1.32 -0.20 1.33 
181 94 -1.03 0.32 1.08 
181 97 -1.05 0.70 1.26 
181 100 -1.10 0.95 1.45 
181 103 -0.99 1.16 1.52 
181 106 0.00 -0.00 0.00 
181 109 0.00 -0.00 0.00 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.00 -0.00 0.00 
184 40 0.10 -0.20 0.23 
184 43 0.85 -1.63 1.84 
184 46 0.74 -1.51 1.69 
184 49 1.15 -2.07 2.37 
184 52 1.09 -2.54 2.76 
184 55 0.69 -2.54 2.63 
184 58 0.37 -2.68 2.71 
184 61 -0.15 -2.31 2.31 
184 64 -0.13 -1.76 1.77 
184 67 0.10 -1.06 1.06 
184 70 -0.08 -1.02 1.02 
184 73 -0.45 -0.74 0.87 
184 76 -0.35 -0.74 0.82 
184 79 -0.27 -1.24 1.27 
184 82 -0.66 -1.07 1.25 
184 85 -1.22 -0.42 1.29 
184 88 -1.58 -0.19 1.59 
184 91 -1.42 0.03 1.42 
184 94 -1.14 0.21 1.16 
184 97 -0.74 0.33 0.81 
184 100 -0.42 0.25 0.48 
184 103 0.00 -0.00 0.00 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.12 -0.17 0.21 
187 40 0.51 -1.07 1.19 
187 43 0.37 -1.46 1.50 
187 46 0.16 -1.36 1.37 
187 49 0.65 -1.72 1.84 
187 52 0.69 -2.09 2.20 
187 55 0.34 -2.28 2.30 
187 58 -0.09 -2.36 2.36 
187 61 -0.29 -1.93 1.95 
187 64 -0.18 -1.50 1.51 
187 67 -0.39 -0.88 0.96 
187 70 -0.70 -0.60 0.92 
187 73 -0.96 -0.49 1.08 
187 76 -0.74 -0.69 1.01 
187 79 -0.42 -1.13 1.21 
187 82 -0.75 -0.75 1.06 
187 85 -1.42 -0.12 1.42 
187 88 -1.11 -0.03 1.11 
187 91 -0.55 -0.00 0.55 
187 94 -0.10 0.00 0.10 
187 97 0.00 -0.00 0.00 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.30 -0.42 0.52 
190 40 0.48 -0.87 0.99 
190 43 0.08 -0.68 0.68 
190 46 -0.03 -0.41 0.41 
190 49 0.15 -0.48 0.50 
190 52 0.18 -0.56 0.59 
190 55 0.08 -0.63 0.63 
190 58 -0.09 -0.62 0.62 
190 61 -0.07 -0.51 0.52 
190 64 -0.02 -0.40 0.40 
190 67 -0.13 -0.25 0.28 
190 70 -0.26 -0.17 0.31 
190 73 -0.33 -0.16 0.37 
190 76 -0.19 -0.22 0.29 
190 79 -0.08 -0.27 0.28 
190 82 -0.15 -0.18 0.23 
190 85 -0.09 -0.03 0.10 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2022020_bottleneck.txt <==
x y C
0 0 0.057784195989370346
1 0 0.15049335360527039
2 0 0.21075937151908875
3 0 0.03902239352464676
4 0 0.04119757190346718
5 0 0.0012996866134926677
6 0 0.14114680886268616
7 0 0.12263167649507523
8 0 0.01982102356851101
9 0 0.014473600313067436
10 0 0.09456104040145874
11 0 0.01712772250175476
12 0 0.04733549430966377
13 0 0.022432168945670128
14 0 0.14329487085342407
15 0 0.06500045210123062
0 1 0.15204448997974396
1 1 0.09995535016059875
2 1 0.11705581843852997
3 1 -0.014103799127042294
4 1 0.13888680934906006
5 1 0.05792988836765289
6 1 0.004112978000193834
7 1 0.039027921855449677
8 1 0.06842101365327835
9 1 0.014509799890220165
10 1 0.04476243257522583
11 1 0.139216348528862
12 1 0.11358779668807983
13 1 0.030055837705731392
14 1 0.03668993338942528
15 1 0.0954270139336586
0 2 0.001930652535520494
1 2 0.1936539113521576
2 2 0.5090436935424805
3 2 0.020724598318338394
4 2 0.24927322566509247
5 2 0.08041863888502121
6 2 -0.08691589534282684
7 2 -0.04878309741616249
8 2 -0.032745927572250366
9 2 -0.0011254746932536364
10 2 -0.015364181250333786
11 2 -0.03545268252491951
12 2 -0.03395337238907814
13 2 -0.010126347653567791
14 2 0.027419261634349823
15 2 0.04596957936882973
0 3 0.028892161324620247
1 3 0.19032128155231476
2 3 0.06379140913486481
3 3 0.33477622270584106
4 3 0.113394595682621
5 3 0.07610830664634705
6 3 -0.0028955992311239243
7 3 -0.056272584944963455
8 3 -0.051120392978191376
9 3 0.025263484567403793
10 3 0.0355084165930748
11 3 0.01400317344814539
12 3 0.014221570454537868
13 3 0.006063250359147787
14 3 0.032848261296749115
15 3 0.047610435634851456
0 4 -0.09392918646335602
1 4 0.3041556775569916
2 4 0.2405705749988556
3 4 0.029678763821721077
4 4 -0.9583454728126526
5 4 -0.08570189028978348
6 4 -0.24364955723285675
7 4 -0.13291215896606445
8 4 -0.022528186440467834
9 4 0.057925671339035034
10 4 -0.00629081018269062
11 4 0.04198849946260452
12 4 -0.001484262989833951
13 4 0.039084985852241516
14 4 0.011827101930975914
15 4 0.07108043134212494
0 5 0.04341328516602516
1 5 -0.06076281517744064
2 5 0.28119853138923645
3 5 0.022772766649723053
4 5 -1.5424703359603882
5 5 -0.24807603657245636
6 5 -0.02709248848259449
7 5 -0.016891147941350937
8 5 -0.04911557957530022
9 5 0.00683097168803215
10 5 0.012383229099214077
11 5 -0.015711290761828423
12 5 0.01283977273851633
13 5 0.023702183738350868
14 5 0.015401219949126244
15 5 0.009171584621071815
0 6 -0.04098310321569443
1 6 0.3100951313972473
2 6 -0.0018748202128335834
3 6 -0.18004681169986725
4 6 -3.017322301864624
5 6 -1.7551140785217285
6 6 -0.41935521364212036
7 6 -0.09997574239969254
8 6 -0.11099635809659958
9 6 -0.034392911940813065
10 6 -0.10039772838354111
11 6 -0.10335998237133026
12 6 -0.07593948394060135
13 6 -0.044781479984521866
14 6 -0.06942935287952423
15 6 -0.025257494300603867
0 7 -0.10634268075227737
1 7 0.16637440025806427
2 7 -0.041599370539188385
3 7 -0.02012815698981285
4 7 -0.29369044303894043
5 7 -0.2324531078338623
6 7 -0.09429284185171127
7 7 -0.18657955527305603
8 7 -0.09276691824197769
9 7 -0.07753434032201767
10 7 -0.08559021353721619
11 7 -0.06237943097949028
12 7 -0.0808306634426117
13 7 -0.10461143404245377
14 7 -0.09535527229309082
15 7 -0.07828422635793686


==> data/R2022020_oh_0.txt <==
x y C
0 0 0.0002351017250967882
1 0 0.00022005759373919617
2 0 0.0002121824745768544
3 0 0.0001859108489355018
4 0 0.00015359583288243725
5 0 0.00019327567805600083
6 0 0.0002478982229800539
7 0 0.0003336732394355988
8 0 0.00037305725998538006
9 0 0.0003689399916328833
10 0 0.00031318206537819473
11 0 0.0003678030481099077
12 0 0.0005658924518253788
13 0 0.0006241500543610306
14 0 0.0008218114808071091
15 0 0.0005282999912152692
0 1 0.0005950026145822956
1 1 0.0007188302413269445
2 1 0.0007368540881385737
3 1 0.0005437760442918618
4 1 0.0005238073430777654
5 1 0.0005638704027972526
6 1 0.00040976620366342173
7 1 0.00038788430238096425
8 1 0.00033296230308389795
9 1 0.00022542614891110516
10 1 0.00017635291237289548
11 1 0.00039513484583453317
12 1 0.0008195500097728122
13 1 0.0018669034369121855
14 1 0.002638932444002439
15 1 0.001718821309501435
0 2 0.002291397566882749
1 2 0.0018834911569004045
2 2 0.0016301386132088437
3 2 0.0009826532199224236
4 2 0.0008615621523491718
5 2 0.0003420516804481509
6 2 0.0002418233957216994
7 2 0.0002138732121128057
8 2 0.00011576963735680937
9 2 7.486775592795086e-05
10 2 7.515118442397956e-05
11 2 0.00018365817890291558
12 2 0.0009658536966354737
13 2 0.005188465581140687
14 2 0.009593981540512839
15 2 0.007320606280389041
0 3 0.015505043004308784
1 3 0.002392758003855816
2 3 0.0015490724272698652
3 3 0.0013173353977773755
4 3 0.0011213203881011214
5 3 0.0005539357588197167
6 3 0.00021782983661775
7 3 0.0001927578730552067
8 3 0.00017751374187575757
9 3 0.00011709039909714293
10 3 0.00015728262369563218
11 3 0.0003549264434669556
12 3 0.0009224026583026409
13 3 0.005340044567139745
14 3 0.012165973325016158
15 3 0.02868062778074625
0 4 0.09389400603708628
1 4 0.02221881111916989
2 4 0.0017428157633378938
3 4 0.0012169116643251164
4 4 0.0010526041456439734
5 4 0.0005749309305955627
6 4 0.0002626981896615713
7 4 0.0002186953071058719
8 4 0.00023347644952949987
9 4 0.00013093405125516754
10 4 0.00020039776227855172
11 4 0.00041669873829248933
12 4 0.0005534126624271153
13 4 0.0013177506537634552
14 4 0.006235189221206802
15 4 0.04243303034826201
0 5 0.05430471982878638
1 5 0.0801905617008843
2 5 0.05985601176931111
3 5 0.05329922508998867
4 5 0.0399384563000607
5 5 0.01039465260804268
6 5 0.00028304386095477527
7 5 0.0001775872852640505
8 5 0.0001652882863397543
9 5 0.00014635386426426904
10 5 0.0007584847520383786
11 5 0.0001561741054350353
12 5 0.00024799091927914946
13 5 0.00044418098439608295
14 5 0.0023460225103584197
15 5 0.02536044343137667
0 6 0.02172818885371229
1 6 0.04214341193311573
2 6 0.07495648047908628
3 6 0.09174805055640926
4 6 0.15112272746181277
5 6 0.05350351135484774
6 6 0.005156645547254913
7 6 0.000651063199683465
8 6 0.0017319418661395547
9 6 0.021057888473791846
10 6 0.012671516538681229
11 6 0.0015492359616649661
12 6 0.0001912044978021864
13 6 0.000219645329733145
14 6 0.0009841916641115678
15 6 0.0030489281865927432
0 7 0.0143177575110235
1 7 0.040358296241211594
2 7 0.0785406756647615
3 7 0.15998659881957372
4 7 0.4795482352318035
5 7 0.613891497621981
6 7 0.3606565674084847
7 7 0.20982547083170486
8 7 0.2030380139997262
9 7 0.2124113259075813
10 7 0.18793930303291348
11 7 0.11535607702424212
12 7 0.029942219137796128
13 7 0.013840992330598878
14 7 0.00922981988254828
15 7 0.009244752239203746


==> data/R2022020_oh_1.txt <==
x y C
0 0 0.000744578406457525
1 0 0.0006468662599764636
2 0 0.0004171846413047321
3 0 0.0003960588795919213
4 0 0.00029904693618824224
5 0 0.0002719666232794407
6 0 0.00024253235397255017
7 0 0.00037244642716831197
8 0 0.00043341274059645454
9 0 0.0009114017924098232
10 0 0.0008824199672817319
11 0 0.0009367813075614934
12 0 0.001129317187110782
13 0 0.0013072721680002638
14 0 0.0011601573117815667
15 0 0.0010235160021282302
0 1 0.0018555713463156564
1 1 0.0010447524677628408
2 1 0.0006523746023390775
3 1 0.0007204573268270689
4 1 0.0007486053732332792
5 1 0.0004981458167311568
6 1 0.0005046555527928596
7 1 0.0007997278792512693
8 1 0.0011457430045851635
9 1 0.0011865079537089205
10 1 0.0013438834944610456
11 1 0.001816556627100808
12 1 0.0027391512784732575
13 1 0.00403500189019854
14 1 0.004826900135672409
15 1 0.003836881580607262
0 2 0.00327925399231399
1 2 0.0013498777338983913
2 2 0.0008285112893320543
3 2 0.0007132625568915357
4 2 0.0005896811642914112
5 2 0.0007648077511780963
6 2 0.000546495921306912
7 2 0.00040322166369460936
8 2 0.0002939495234928613
9 2 0.0003579561739691675
10 2 0.0005345389104292833
11 2 0.0006235687195781303
12 2 0.0009858532094197548
13 2 0.003072730072478021
14 2 0.008066980660483612
15 2 0.00867793257122571
0 3 0.01940371555638532
1 3 0.00400663016081252
2 3 0.0011531160498932703
3 3 0.0009516861784166478
4 3 0.0006882968813837074
5 3 0.001133368157166071
6 3 0.0004036286768910649
7 3 0.00031390606298795955
8 3 0.0002727096767837826
9 3 0.00017743285447474147
10 3 0.00019605449469000636
11 3 0.00019700471971817915
12 3 0.00035705353660435933
13 3 0.0014208272506294342
14 3 0.007249980352427508
15 3 0.018747063277883773
0 4 0.06609391877960659
1 4 0.01794175618359372
2 4 0.004908251548116059
3 4 0.0027316383170087563
4 4 0.001954130745599634
5 4 0.0013857124832004858
6 4 0.00035703233760021506
7 4 0.00017892034048572563
8 4 0.00018392432049542186
9 4 0.0001523004967259731
10 4 0.0002015420540737693
11 4 0.00023339151255235448
12 4 0.00047008920790858497
13 4 0.0005817271917742711
14 4 0.00386002471783862
15 4 0.031144707398338346
0 5 0.025398628096717387
1 5 0.05069419198541296
2 5 0.05389283835431987
3 5 0.04820322042168697
4 5 0.04650881829074006
5 5 0.014018356638266805
6 5 0.0009567449418659539
7 5 0.0002432640101110204
8 5 0.00018854913536629515
9 5 0.00010286139501215767
10 5 0.00025705919026688864
11 5 0.00043894885809472314
12 5 0.00037080349576662763
13 5 0.00021254608791145406
14 5 0.000817758626434141
15 5 0.006789632732218802
0 6 0.006128613187065665
1 6 0.026036723865393695
2 6 0.041518589949275014
3 6 0.04694167241633504
4 6 0.08323484185002943
5 6 0.028431653754011188
6 6 0.003410905010311514
7 6 0.0005926332580016415
8 6 0.00016895665675644597
9 6 0.0005469286560961326
10 6 0.0015026656675304994
11 6 0.0004095141416182657
12 6 0.0005706546531164562
13 6 0.0013917676183654894
14 6 0.0009499050217384698
15 6 0.0016997262755401544
0 7 0.020417855877121603
1 7 0.03890692147410062
2 7 0.08583021658506823
3 7 0.18303910454954234
4 7 0.3045738012833737
5 7 0.3668952532648917
6 7 0.20079943786256554
7 7 0.1212776648549842
8 7 0.09810245548125225
9 7 0.09411544552004693
10 7 0.09835546981124874
11 7 0.058358855309716774
12 7 0.036482436237763136
13 7 0.014653079818223102
14 7 0.010312607193969169
15 7 0.01145731376595546


==> data/R2022020_oh_2.txt <==
x y C
0 0 0.00032173400057335284
1 0 0.0003044435434321376
2 0 0.00030519232753200046
3 0 0.0003501859809649269
4 0 0.000457951561952593
5 0 0.0005391987332707918
6 0 0.0005007283816125021
7 0 0.0005562781708893166
8 0 0.0006162412710109563
9 0 0.0006770292712594546
10 0 0.0005826839155127444
11 0 0.00040854620559708
12 0 0.0003362316574430693
13 0 0.0003624985445695464
14 0 0.00037726666062874395
15 0 0.00029590378651462646
0 1 0.0014859784045185222
1 1 0.0018354258187213881
2 1 0.0016754417655132374
3 1 0.0010945966043079626
4 1 0.000978559271580854
5 1 0.0010320490338372205
6 1 0.0011223878181339402
7 1 0.001467450739293908
8 1 0.0016267639148653558
9 1 0.0014514500854831542
10 1 0.0015849035006748687
11 1 0.0012937468433070187
12 1 0.0010810880549887581
13 1 0.0014615380843680853
14 1 0.0016840264341574703
15 1 0.0012907324736252386
0 2 0.004395802824077558
1 2 0.0060236213025553105
2 2 0.0033933256839227136
3 2 0.0018799060605674707
4 2 0.0014693138213111856
5 2 0.0013389910599876768
6 2 0.001277040503059845
7 2 0.001391163185767338
8 2 0.0013463343488938357
9 2 0.0011820972584544824
10 2 0.0015054733892220287
11 2 0.0014488465240385165
12 2 0.0015155024267294237
13 2 0.002745186804215224
14 2 0.004158511194475507
15 2 0.003348743957671164
0 3 0.007410418729485389
1 3 0.010121853880591567
2 3 0.003896623118211911
3 3 0.0028356342511377387
4 3 0.0014703318755063845
5 3 0.0018029102093565905
6 3 0.0015334180929507993
7 3 0.00088853655685976
8 3 0.0009132661890879258
9 3 0.0012003776108928837
10 3 0.0017080937524007924
11 3 0.0013888567264579116
12 3 0.0008396235046758199
13 3 0.0013620919313234398
14 3 0.004583820619192138
15 3 0.008845019141250791
0 4 0.01673288136000436
1 4 0.016340100269245726
2 4 0.013573283650840155
3 4 0.00447099451246225
4 4 0.0023322341642838806
5 4 0.0031692635303327567
6 4 0.004560860796762025
7 4 0.0009420370683282978
8 4 0.0008666339562337646
9 4 0.0016440924963714472
10 4 0.002859103614545966
11 4 0.001021513505163312
12 4 0.0004211007152278235
13 4 0.0006520432857545342
14 4 0.0015895436777983065
15 4 0.008474868540760244
0 5 0.00917076091268824
1 5 0.013331806197836346
2 5 0.016549943710141433
3 5 0.01304128955126576
4 5 0.022360254602366604
5 5 0.015752492421366015
6 5 0.004972809800323839
7 5 0.0009494286401951133
8 5 0.001694902244955375
9 5 0.005266745046917794
10 5 0.006433787309168564
11 5 0.0014153715475596425
12 5 0.0010822093370909769
13 5 0.0009410013514883902
14 5 0.001552758067386049
15 5 0.004951456079664434
0 6 0.006843951063762564
1 6 0.010688710565650138
2 6 0.022654960272485286
3 6 0.01669817087698769
4 6 0.025618342398050612
5 6 0.025805882965409734
6 6 0.008353319727671362
7 6 0.004496925765342672
8 6 0.008584187698489076
9 6 0.01635655408483819
10 6 0.02307323234850832
11 6 0.014214074842437538
12 6 0.009726164277957592
13 6 0.006550250770558503
14 6 0.005190095139263801
15 6 0.005127408455866351
0 7 0.018966662543542852
1 7 0.028013634930196946
2 7 0.04983373694458911
3 7 0.07639344528121453
4 7 0.09882161367843723
5 7 0.10308452875481532
6 7 0.0804292247735853
7 7 0.051355804211047455
8 7 0.04018068331250128
9 7 0.0452949266861131
10 7 0.04451174875954718
11 7 0.0460737613291342
12 7 0.03309063757484843
13 7 0.024256815964889714
14 7 0.017689290962459175
15 7 0.015892931503883097


==> data/R2022020_oh_3.txt <==
x y C
0 0 0.0351595764982191
1 0 0.08570014303287116
2 0 0.15536547176334703
3 0 0.1565124347588932
4 0 0.12421850682567617
5 0 0.09130700888507125
6 0 0.05594064443604288
7 0 0.04641519589712824
8 0 0.038383759358611956
9 0 0.029071046014802364
10 0 0.033739280723420695
11 0 0.04676549873092842
12 0 0.05699466176413603
13 0 0.04017502897453646
14 0 0.020852237633223
15 0 0.020784208789951072
0 1 0.007011280534474573
1 1 0.025158210175695056
2 1 0.039851795951048596
3 1 0.0105671816493881
4 1 0.005551978781768303
5 1 0.007849247485180726
6 1 0.01545366330780962
7 1 0.0228837496731529
8 1 0.016932100218197466
9 1 0.010284035718648278
10 1 0.011397998761591095
11 1 0.02109037578465029
12 1 0.02137642166359208
13 1 0.010578063901106992
14 1 0.0014252750308647027
15 1 0.0032785422249811923
0 2 0.001000724374578381
1 2 0.004177118363495115
2 2 0.0041983442552892564
3 2 0.0020550582436093174
4 2 0.0018796267395567432
5 2 0.0022762461873331143
6 2 0.012865673691890794
7 2 0.03464361655554365
8 2 0.011496512379241522
9 2 0.003965399408927655
10 2 0.0023719731099423815
11 2 0.003557112868260247
12 2 0.003606486207122336
13 2 0.0012264154520779946
14 2 0.0003910118427314871
15 2 0.0007923579853478203
0 3 0.0007251994619616012
1 3 0.0012597767668940725
2 3 0.001760629823145942
3 3 0.001958857094263035
4 3 0.001826697330308444
5 3 0.0018119942316606014
6 3 0.00832027092181127
7 3 0.015553945419650715
8 3 0.0027589773434747986
9 3 0.00040179238636178305
10 3 0.00028751923115648823
11 3 0.00016429880050955492
12 3 0.00044730913111030876
13 3 0.0003041794384427898
14 3 0.00043257866460564713
15 3 0.0006632939110353814
0 4 0.0013012322706029275
1 4 0.0017359384268230379
2 4 0.003106164228746889
3 4 0.002742284239150545
4 4 0.0015819892082207369
5 4 0.001142235282011244
6 4 0.0017476049484161074
7 4 0.0023803061567654895
8 4 0.0005437876816659429
9 4 0.00013628384876949835
10 4 0.00014463175825524924
11 4 0.0001419001275130294
12 4 0.00027491492010503683
13 4 0.0004023035947140774
14 4 0.001215855128174445
15 4 0.0016331744131749591
0 5 0.00103232571247115
1 5 0.0018302835680694793
2 5 0.0034212499133740343
3 5 0.002402651997709065
4 5 0.0015121182757331711
5 5 0.0009348870015628751
6 5 0.0009272425872492872
7 5 0.0004567730972982796
8 5 0.000259058712722413
9 5 0.00019305561275371276
10 5 0.00016961352302268483
11 5 0.00011819934364152782
12 5 0.00024461368776972867
13 5 0.0008396823661236933
14 5 0.0017271575556964225
15 5 0.0013706666752643423
0 6 0.00045247156092201313
1 6 0.0005733991946997942
2 6 0.000758835565365399
3 6 0.0013578323758053606
4 6 0.000886987839184612
5 6 0.00036650261277472587
6 6 0.00021370637019215674
7 6 0.00022519463468002627
8 6 0.00018350735214591604
9 6 0.00015189626095703213
10 6 7.545574330471879e-05
11 6 6.702263913171691e-05
12 6 0.00020804317636204624
13 6 0.00042883350362137046
14 6 0.0006314007511818613
15 6 0.0005366555417337368
0 7 0.00016088799392423875
1 7 0.00013921595956204803
2 7 0.00011252384733161182
3 7 9.055895632669021e-05
4 7 9.985898256788879e-05
5 7 0.00010287372144484146
6 7 8.589321422924334e-05
7 7 6.518541627798228e-05
8 7 8.201190460526871e-05
9 7 6.695574959117587e-05
10 7 6.372380799294626e-05
11 7 6.383764964960621e-05
12 7 7.873198793030023e-05
13 7 0.0001407155899589237
14 7 0.0001561752888805545
15 7 0.00015554913558862623


==> data/R2022020_oh_4.txt <==
x y C
0 0 0.004649721965022728
1 0 0.007592085150488468
2 0 0.014112827091408583
3 0 0.07082889909033308
4 0 0.10908589505306819
5 0 0.12483198229130334
6 0 0.08679465111141604
7 0 0.06076492527306979
8 0 0.042042698265536194
9 0 0.03075120977999804
10 0 0.03553432751740494
11 0 0.027493498953299066
12 0 0.025569878599026673
13 0 0.007008945328121632
14 0 0.0035472902034417377
15 0 0.003284768747409778
0 1 0.003567235081050546
1 1 0.07355259487088887
2 1 0.2886420072272261
3 1 0.4347534101871931
4 1 0.4681390025875909
5 1 0.3046481136375877
6 1 0.09916890238537279
7 1 0.02978883185362046
8 1 0.013148360828621839
9 1 0.007988086162507938
10 1 0.013415717136211041
11 1 0.01957085655803251
12 1 0.01178090866796751
13 1 0.006119133553869776
14 1 0.0010097053783709794
15 1 0.002286787436423185
0 2 0.014649183469762666
1 2 0.06531528908985276
2 2 0.14650950861489073
3 2 0.15866686843306665
4 2 0.08286093131744088
5 2 0.06833380037633084
6 2 0.016091959676942956
7 2 0.003226885475280892
8 2 0.0019748999894141496
9 2 0.00158962540835662
10 2 0.0017872799587469771
11 2 0.0024557463754580643
12 2 0.00134145722858288
13 2 0.000766437344287041
14 2 0.0007465008442850067
15 2 0.0032391115338860784
0 3 0.006915736195320085
1 3 0.0035931584574722506
2 3 0.002467248359880492
3 3 0.002642351288342708
4 3 0.015408100736121753
5 3 0.00861155351238643
6 3 0.0030667418141671994
7 3 0.0026951625358357504
8 3 0.002124628696587392
9 3 0.001208006705327821
10 3 0.0009069103953169548
11 3 0.0006279838797302176
12 3 0.0007063589873158977
13 3 0.000537493288544633
14 3 0.000468054360427942
15 3 0.003431608794339371
0 4 0.0035614107169996234
1 4 0.0020646184425726025
2 4 0.0010868938576365102
3 4 0.002002663462186769
4 4 0.0013684581873207365
5 4 0.000887168045200973
6 4 0.0005423154299314187
7 4 0.0005942166895316486
8 4 0.0007665633471095149
9 4 0.0007086690880528895
10 4 0.0008128250698043597
11 4 0.0009408022666947581
12 4 0.0006243410393447295
13 4 0.0005944840372133497
14 4 0.0004662843322204518
15 4 0.0010211759335192424
0 5 0.0005909160866912205
1 5 0.001117373103042857
2 5 0.0008751993378691846
3 5 0.0005678730169391747
4 5 0.0005402150893870112
5 5 0.0003074518039067986
6 5 0.0002783585651092136
7 5 0.0004852087167676045
8 5 0.0005125724263520471
9 5 0.00031529198942188317
10 5 0.0004807039541899169
11 5 0.0006471238832690001
12 5 0.0004397472856750422
13 5 0.0004569836747837237
14 5 0.00042120044646945173
15 5 0.0004360652909078854
0 6 0.00032058878615899295
1 6 0.0003905206242208964
2 6 0.0005846698258923476
3 6 0.0006030592272666226
4 6 0.00041066953483192425
5 6 0.00019085877740290154
6 6 0.0002241492682599051
7 6 0.00024652301810523537
8 6 0.00024080913169916585
9 6 0.00016012599926802757
10 6 0.00014597018838726145
11 6 0.00019831192854257454
12 6 0.00012555627260858474
13 6 0.00011733855856873927
14 6 0.000101198478735135
15 6 0.00020849569325384268
0 7 4.498064222267136e-05
1 7 4.850408011900718e-05
2 7 5.6561978981316324e-05
3 7 8.928724792370163e-05
4 7 0.00010753694293363805
5 7 8.195944191344711e-05
6 7 7.30409317826963e-05
7 7 5.51118001714248e-05
8 7 6.722694281313974e-05
9 7 5.390926631645273e-05
10 7 4.611803945200788e-05
11 7 5.480706297481377e-05
12 7 3.913140927870954e-05
13 7 5.4215988080023103e-05
14 7 5.275176504052284e-05
15 7 4.961011007691436e-05


==> data/R2022020_oh_5.txt <==
x y C
0 0 0.0002844782961407294
1 0 0.0003729620256523301
2 0 0.0005097996505392935
3 0 0.0004637613365186246
4 0 0.0005309651283493599
5 0 0.0010025545759442536
6 0 0.0010711431061043524
7 0 0.0009200917663769396
8 0 0.0010703324819421342
9 0 0.00124559171513606
10 0 0.0010503777495156068
11 0 0.0006621115414349625
12 0 0.0004797651276585702
13 0 0.0003688073860645898
14 0 0.0002742319404563566
15 0 0.00025611116044594706
0 1 0.0008836724678980396
1 1 0.0020138899082478286
2 1 0.0019865806573177627
3 1 0.003705038969018867
4 1 0.0025807927911312
5 1 0.003102031701906901
6 1 0.004440367788219196
7 1 0.004510354908368681
8 1 0.004920754073252038
9 1 0.0051177657181978725
10 1 0.005469316664265121
11 1 0.0035538047399380737
12 1 0.0028875822695561422
13 1 0.0018997962764909873
14 1 0.0005558292022934425
15 1 0.000638697532713604
0 2 0.052221216302986324
1 2 0.09608489904485111
2 2 0.12187760315577127
3 2 0.09926840486255664
4 2 0.07313182136666878
5 2 0.027265601897081194
6 2 0.011728277025609796
7 2 0.005047188998760307
8 2 0.004078402086079359
9 2 0.002302004735547793
10 2 0.0019819353529199933
11 2 0.0014287946396103958
12 2 0.0005096624334057649
13 2 0.0006094217499831818
14 2 0.0010644840310562683
15 2 0.012137924340449455
0 3 0.04371232113061502
1 3 0.10162279787109293
2 3 0.14626480021703453
3 3 0.12859889638733132
4 3 0.13040480215351663
5 3 0.05779199465255553
6 3 0.01658757859235621
7 3 0.007064287971997206
8 3 0.004215877436823723
9 3 0.002591310593592614
10 3 0.0016976269597142634
11 3 0.0008767479289450422
12 3 0.0006369025997636613
13 3 0.00030873825572127057
14 3 0.00042120907083328284
15 3 0.005369369904152736
0 4 0.00024086602554439712
1 4 0.0063262882660008474
2 4 0.04653363876361073
3 4 0.09590819020245497
4 4 0.14309202240004346
5 4 0.09465760754739877
6 4 0.028984961719925425
7 4 0.009967481695462868
8 4 0.0041994027717166356
9 4 0.0019382099972140832
10 4 0.0021549197306267296
11 4 0.0008961900863591303
12 4 0.0006005595413110814
13 4 0.00021325390483254702
14 4 0.0001415717866694834
15 4 5.5308952397417624e-05
0 5 4.947512383100147e-05
1 5 0.0018163765444814152
2 5 0.007018003093722381
3 5 0.03162253689873243
4 5 0.1263002254641311
5 5 0.10526732722003054
6 5 0.028604847823696742
7 5 0.010936834396316278
8 5 0.0062804402227907095
9 5 0.0014562198481637815
10 5 0.0010151397719964633
11 5 0.0007932891756868126
12 5 0.0006615191054241624
13 5 9.862231265901343e-05
14 5 0.00011942250300223257
15 5 5.501744185481682e-05
0 6 2.330002912513092e-05
1 6 0.00017418432546218866
2 6 0.0023713419894430595
3 6 0.014345925233751163
4 6 0.04380753981847093
5 6 0.05841503250738684
6 6 0.045033588821198456
7 6 0.026323035994192296
8 6 0.018982191333973397
9 6 0.022534471110281763
10 6 0.016363639296096997
11 6 0.0022872438377133653
12 6 0.002058273749464054
13 6 0.000178782452339694
14 6 2.2633090184919755e-05
15 6 2.295622004506335e-05
0 7 0.00018601057128930294
1 7 0.000279111708989424
2 7 0.001756978855033155
3 7 0.0037449169257997325
4 7 0.009359446132020846
5 7 0.01676913073559675
6 7 0.018758574601199694
7 7 0.015547674799081932
8 7 0.018875508300843575
9 7 0.017226888581998983
10 7 0.006940757760637573
11 7 0.004642719842125285
12 7 0.004779962881666012
13 7 0.0011078822206238405
14 7 0.00018006702598912509
15 7 0.00022133049312330282


==> data/R2022020_oh_6.txt <==
x y C
0 0 0.000475727082937827
1 0 0.0005348541860687175
2 0 0.0005903048875555379
3 0 0.0007180199142308183
4 0 0.0006071864036285779
5 0 0.0007202400058349979
6 0 0.0007187504960301441
7 0 0.0007805303905624574
8 0 0.0007308594854681522
9 0 0.0007704253666329913
10 0 0.0008948521930739994
11 0 0.0010518293500459163
12 0 0.00067982463829361
13 0 0.0005200030231431221
14 0 0.00041843278681202595
15 0 0.0003951456504942065
0 1 0.002085979375857325
1 1 0.004463072324240638
2 1 0.004434718177435126
3 1 0.004140396338662815
4 1 0.0017656636400336023
5 1 0.002055919947859213
6 1 0.0011642176727665503
7 1 0.0010495589479378505
8 1 0.0011561640690603747
9 1 0.0015733998440501918
10 1 0.003264776656299143
11 1 0.003530682376004842
12 1 0.002866454975584406
13 1 0.0015390308629295696
14 1 0.0016091400807034173
15 1 0.0019352966251725032
0 2 0.04004062615845048
1 2 0.06685938911452984
2 2 0.034258263496921675
3 2 0.02666531752502236
4 2 0.01116528031688865
5 2 0.0029691242863988682
6 2 0.0009044834167407792
7 2 0.0007039434857518338
8 2 0.0012054325042359362
9 2 0.0024440174793897685
10 2 0.0026826572625787293
11 2 0.0029591859381151568
12 2 0.002160437115326906
13 2 0.000929290557459058
14 2 0.004628253154833617
15 2 0.015813723543089676
0 3 0.06090761221385685
1 3 0.12133472988197723
2 3 0.09657337596842788
3 3 0.059862686188362824
4 3 0.033837306758843486
5 3 0.010260580553460791
6 3 0.001642219777761493
7 3 0.0009425540815503193
8 3 0.0008973144453889665
9 3 0.0015495897350870892
10 3 0.0011451248940268462
11 3 0.0014771963877350189
12 3 0.0012408625974996439
13 3 0.00041883621734137733
14 3 0.00047491747015623815
15 3 0.007832844722127363
0 4 0.0013130049060529898
1 4 0.04115687151620754
2 4 0.06253447450464396
3 4 0.0773615540609092
4 4 0.08861725517652859
5 4 0.03244490155088831
6 4 0.0057459136532506585
7 4 0.001294562888478262
8 4 0.0006147719117355397
9 4 0.00034226144642458383
10 4 0.0001786595936628712
11 4 0.00032926861157984294
12 4 0.0005256044836262667
13 4 0.0003964778754108988
14 4 0.00023972942685190093
15 4 0.00016746355801506644
0 5 0.0012450101091330652
1 5 0.004203141689647789
2 5 0.0303064998004827
3 5 0.09876513065127136
4 5 0.17817684082681157
5 5 0.1211481663459719
6 5 0.024458226932814096
7 5 0.0032455014535200696
8 5 0.000694306913936542
9 5 0.00026843691249183767
10 5 0.00010160559156622163
11 5 7.40988453129941e-05
12 5 0.00019058570244478512
13 5 0.0003173279677156366
14 5 0.00013694712731714408
15 5 0.00010582999637983443
0 6 0.0015053197250354622
1 6 0.007179675127949333
2 6 0.012460930703031434
3 6 0.035255266715282764
4 6 0.18481090013449786
5 6 0.26818433679495135
6 6 0.11587558477263266
7 6 0.036835973597736736
8 6 0.02044620320310377
9 6 0.019693514870780034
10 6 0.024784597331844453
11 6 0.0009311228527133918
12 6 0.0005072294963959126
13 6 0.00016851046332617753
14 6 4.4696844091995777e-05
15 6 6.276110224285407e-05
0 7 0.0009461084093323641
1 7 0.0020207439761856
2 7 0.003022209407107202
3 7 0.0070453074391619765
4 7 0.01954162767902073
5 7 0.05650972102016063
6 7 0.10846252862664174
7 7 0.09733446459107943
8 7 0.07133737349235902
9 7 0.07053452870927347
10 7 0.05476329963109676
11 7 0.024499174819516606
12 7 0.017203959052946773
13 7 0.0031109932773705487
14 7 0.0012146349097686675
15 7 0.000872677101222208


==> data/R2022020_oh_7.txt <==
x y C
0 0 0.0004847500625915148
1 0 0.0005121291629175111
2 0 0.00042645614968050743
3 0 0.0003621786602783141
4 0 0.0003210888294705103
5 0 0.0003320555459469516
6 0 0.00038241996813702855
7 0 0.0004076588548522556
8 0 0.00046342711028630974
9 0 0.000427320946439377
10 0 0.00041969409750226616
11 0 0.0003477169684740474
12 0 0.00035650058620966766
13 0 0.00042188710420337387
14 0 0.0004835729238891316
15 0 0.0005620642651001963
0 1 0.003618198307311895
1 1 0.003452780948800674
2 1 0.0014012312218059572
3 1 0.0006260279511935863
4 1 0.0005714850030916791
5 1 0.0004395884992112421
6 1 0.0005762814042987089
7 1 0.000879923494232645
8 1 0.0010298121368210952
9 1 0.001340584658835336
10 1 0.0011294707690081172
11 1 0.0008890406599720958
12 1 0.001012274605660285
13 1 0.0012685746497765075
14 1 0.0018294880913645253
15 1 0.0033330591202927738
0 2 0.014913392424959208
1 2 0.027032630498520668
2 2 0.008725359088303963
3 2 0.001944824521813937
4 2 0.0009623418584198583
5 2 0.0010392470096537679
6 2 0.0014704278217629865
7 2 0.0016987309649624737
8 2 0.0015338589378145944
9 2 0.0018925063258874233
10 2 0.000973612192202116
11 2 0.0011829588553128744
12 2 0.0012754522808681266
13 2 0.0015453555940277293
14 2 0.0053274216500431544
15 2 0.014296141910404755
0 3 0.0932482598798109
1 3 0.058376438422092475
2 3 0.018263104346458284
3 3 0.007186691970293088
4 3 0.003738826237003143
5 3 0.0009496667729869349
6 3 0.0013971184833564065
7 3 0.001930644743524562
8 3 0.0032574989657338594
9 3 0.001110247550674636
10 3 0.000657176679278043
11 3 0.0009202684396357093
12 3 0.0009605459035173204
13 3 0.0009345560532423111
14 3 0.002624325909407376
15 3 0.020939015001185442
0 4 0.04464156472550277
1 4 0.0937163477375186
2 4 0.0704122848729156
3 4 0.0414898942856006
4 4 0.017478314362834976
5 4 0.013086853708803813
6 4 0.0016861305861905764
7 4 0.0017854505939370697
8 4 0.001955270679476891
9 4 0.0006843678596053245
10 4 0.0003145643210903735
11 4 0.0006438414848004767
12 4 0.0005485740254668858
13 4 0.00034830283463505165
14 4 0.00042795332005470183
15 4 0.0025797679560771443
0 5 0.008176496437808049
1 5 0.044729577238663054
2 5 0.076642061949076
3 5 0.10294612989459702
4 5 0.09352172603650173
5 5 0.03576315051713207
6 5 0.003215636554499035
7 5 0.000624430301709528
8 5 0.00032454137217300576
9 5 0.00020785911406135491
10 5 0.00012202894369716698
11 5 0.00019154492422813744
12 5 0.0003393302237847241
13 5 0.0003643686603492304
14 5 0.00042065621055845304
15 5 0.0006323206330824244
0 6 0.0015875399799141613
1 6 0.010070693558381503
2 6 0.054052454420140915
3 6 0.16210188687874594
4 6 0.38352349696853755
5 6 0.3279334329624402
6 6 0.04276804909889543
7 6 0.0037366937961966534
8 6 0.004151112651786361
9 6 0.008841475907824869
10 6 0.009209703922812324
11 6 0.00024017496645525728
12 6 0.00039061873430074273
13 6 0.00015319847727507396
14 6 0.0003506632659319321
15 6 0.0003227817176762137
0 7 0.004074796912390973
1 7 0.010559169841825743
2 7 0.013129835713638112
3 7 0.026104217149289875
4 7 0.15061732246915085
5 7 0.3247274852152616
6 7 0.2580570487022402
7 7 0.17728431147192317
8 7 0.1197428788228527
9 7 0.12529092466195865
10 7 0.10883470672025566
11 7 0.048527921270193716
12 7 0.015436441117551693
13 7 0.003784718991011188
14 7 0.0022346057983820824
15 7 0.0027178655987889827


==> data/R2022020_oh_8.txt <==
x y C
0 0 0.0004939157017283756
1 0 0.000497345417540683
2 0 0.000489638388762099
3 0 0.0004309562732918998
4 0 0.000541081371580832
5 0 0.000560887014113702
6 0 0.0007206696162764172
7 0 0.0007168938097079653
8 0 0.0007797305039033436
9 0 0.0008422800350865107
10 0 0.0008100818307978436
11 0 0.0006637325976446535
12 0 0.0006019589479848248
13 0 0.0008323125801280533
14 0 0.0012855099032131189
15 0 0.0007600415136088246
0 1 0.0010722006557131675
1 1 0.001028704653728051
2 1 0.0008880883805036455
3 1 0.0010463697758172842
4 1 0.0012454418674783152
5 1 0.0015650429022487334
6 1 0.0021150531956256008
7 1 0.0017560748726684389
8 1 0.00183432485826079
9 1 0.0019711539224861623
10 1 0.0015977422776932728
11 1 0.001444280998743252
12 1 0.0017119268062162378
13 1 0.0028365805410313118
14 1 0.0046215730752563865
15 1 0.0026907654887801656
0 2 0.008848190422900786
1 2 0.0026159226757705273
2 2 0.0015640453227673855
3 2 0.001652320993509073
4 2 0.0012309767045903554
5 2 0.0014434085578384679
6 2 0.0012388939034341786
7 2 0.0012898544927399352
8 2 0.0018318101439854337
9 2 0.001815805686405975
10 2 0.0014409181576707337
11 2 0.0008228318952551352
12 2 0.0008814283644768482
13 2 0.003014771262448859
14 2 0.01273636141412861
15 2 0.016399480981419984
0 3 0.051405967825742076
1 3 0.010792917430279098
2 3 0.00235940157875831
3 3 0.0014978923705187789
4 3 0.0015486268700752495
5 3 0.0013971581878613787
6 3 0.0010691072061291967
7 3 0.0006504659202740544
8 3 0.0011569393603361115
9 3 0.0015725720343093674
10 3 0.0009290419986990654
11 3 0.0004973711266068978
12 3 0.00023153056122565742
13 3 0.0005936653976079437
14 3 0.006464094386239744
15 3 0.036450864763356496
0 4 0.08765708076380031
1 4 0.048755186227716546
2 4 0.010212740857861493
3 4 0.005420293191863001
4 4 0.00426203310662248
5 4 0.0010073532440389012
6 4 0.0005047913809421853
7 4 0.0002249236778828671
8 4 0.0002464899159527073
9 4 0.0004235095733562926
10 4 0.0002642082486634628
11 4 0.00018847490106930543
12 4 0.00015991668025832733
13 4 6.0222405112755205e-05
14 4 0.0014129516770815444
15 4 0.02768849508458475
0 5 0.027492484500689873
1 5 0.07502216939210674
2 5 0.07503185986427827
3 5 0.07928001658193153
4 5 0.07156137861207437
5 5 0.0361694156981803
6 5 0.0006622689471692981
7 5 7.973839151187477e-05
8 5 0.0001166516140640986
9 5 0.00019068650059444916
10 5 0.0001111195063157661
11 5 8.860866947043031e-05
12 5 0.00018789187154497067
13 5 0.00028486898790614526
14 5 0.00034008495547585213
15 5 0.008661941054248683
0 6 0.009729103732268072
1 6 0.027019151680851488
2 6 0.09464010125031184
3 6 0.14830136758595852
4 6 0.20489629961942948
5 6 0.09768840145190895
6 6 0.007639723656538675
7 6 0.0004594027309868895
8 6 0.000113019527617434
9 6 0.0018195819907910857
10 6 0.002989680302354556
11 6 0.0027616355654983596
12 6 0.0023232625249480373
13 6 0.00110180718954782
14 6 9.439677612875589e-05
15 6 0.0004642895979680421
0 7 0.009111096979640297
1 7 0.016760001679936163
2 7 0.05427028201657141
3 7 0.12317772155887101
4 7 0.34677423973453775
5 7 0.7046147406137319
6 7 0.4066718225185892
7 7 0.18312386854175425
8 7 0.15582804121411922
9 7 0.1728546144932182
10 7 0.14635254785415266
11 7 0.097934489288491
12 7 0.03471311124006654
13 7 0.007426939013399315
14 7 0.007601332343736304
15 7 0.008763883617623614


==> data/R2022020_stats.txt <==
bottleneck: p01=-1.6977 p99=0.3281
global patient oh p01=0.0001 p99=0.3145
global patient vf(xz) p01=0.0000 p99=7.7939


==> data/R2022020_vf_00_to_05.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.00 -0.00 0.00 
61 49 0.00 -0.00 0.00 
61 52 0.00 -0.00 0.00 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.00 -0.00 0.00 
64 52 0.00 -0.00 0.00 
64 55 0.00 -0.00 0.00 
64 58 0.00 -0.00 0.00 
64 61 0.00 -0.00 0.00 
64 64 0.00 -0.00 0.00 
64 67 0.00 -0.00 0.00 
64 70 0.00 -0.00 0.00 
64 73 0.00 -0.00 0.00 
64 76 0.00 -0.00 0.00 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.00 -0.00 0.00 
67 49 0.00 -0.00 0.00 
67 52 0.00 -0.00 0.00 
67 55 0.00 -0.00 0.00 
67 58 0.00 -0.00 0.00 
67 61 0.00 -0.00 0.00 
67 64 0.00 -0.00 0.00 
67 67 0.00 -0.00 0.00 
67 70 0.00 -0.00 0.00 
67 73 0.00 -0.00 0.00 
67 76 0.00 -0.00 0.00 
67 79 0.00 -0.00 0.00 
67 82 0.00 -0.00 0.00 
67 85 0.00 -0.00 0.00 
67 88 0.00 -0.00 0.00 
67 91 0.00 -0.00 0.00 
67 94 0.00 -0.00 0.00 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.00 -0.00 0.00 
70 49 0.00 -0.00 0.00 
70 52 0.00 -0.00 0.00 
70 55 0.00 -0.00 0.00 
70 58 0.00 -0.00 0.00 
70 61 0.00 -0.00 0.00 
70 64 0.00 -0.00 0.00 
70 67 0.00 -0.00 0.00 
70 70 0.00 -0.00 0.00 
70 73 0.00 -0.00 0.00 
70 76 0.00 -0.00 0.00 
70 79 0.00 -0.00 0.00 
70 82 0.00 -0.00 0.00 
70 85 0.00 -0.00 0.00 
70 88 0.00 -0.00 0.00 
70 91 0.00 -0.00 0.00 
70 94 0.00 -0.00 0.00 
70 97 0.00 -0.00 0.00 
70 100 0.00 -0.00 0.00 
70 103 0.00 -0.00 0.00 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.00 -0.00 0.00 
73 52 0.00 -0.00 0.00 
73 55 0.00 -0.00 0.00 
73 58 0.00 -0.00 0.00 
73 61 0.00 -0.00 0.00 
73 64 0.00 -0.00 0.00 
73 67 0.00 -0.00 0.00 
73 70 0.00 -0.00 0.00 
73 73 0.00 -0.00 0.00 
73 76 0.00 -0.00 0.00 
73 79 0.00 -0.00 0.00 
73 82 0.00 -0.00 0.00 
73 85 0.00 -0.00 0.00 
73 88 0.00 -0.00 0.00 
73 91 0.00 -0.00 0.00 
73 94 0.00 -0.00 0.00 
73 97 0.00 -0.00 0.00 
73 100 0.00 -0.00 0.00 
73 103 0.00 -0.00 0.00 
73 106 0.00 -0.00 0.00 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.00 -0.00 0.00 
76 52 0.00 -0.00 0.00 
76 55 0.00 -0.00 0.00 
76 58 0.00 -0.00 0.00 
76 61 0.00 -0.00 0.00 
76 64 0.00 -0.00 0.00 
76 67 0.00 -0.00 0.00 
76 70 0.00 -0.00 0.00 
76 73 0.00 -0.00 0.00 
76 76 0.00 -0.00 0.00 
76 79 0.00 -0.00 0.00 
76 82 0.00 -0.00 0.00 
76 85 0.00 -0.00 0.00 
76 88 0.00 -0.00 0.00 
76 91 0.00 -0.00 0.00 
76 94 0.04 -0.03 0.05 
76 97 0.03 -0.06 0.07 
76 100 0.00 -0.00 0.00 
76 103 0.00 -0.00 0.00 
76 106 0.00 -0.00 0.00 
76 109 0.00 -0.00 0.00 
76 112 0.00 -0.00 0.00 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.00 -0.00 0.00 
79 52 0.00 -0.00 0.00 
79 55 0.00 -0.00 0.00 
79 58 0.00 -0.00 0.00 
79 61 0.00 -0.00 0.00 
79 64 0.00 -0.00 0.00 
79 67 0.00 -0.00 0.00 
79 70 0.00 -0.00 0.00 
79 73 0.00 -0.00 0.00 
79 76 0.00 -0.00 0.00 
79 79 0.00 -0.00 0.00 
79 82 0.00 -0.00 0.00 
79 85 0.00 -0.00 0.00 
79 88 0.45 -0.00 0.00 
79 91 0.31 -0.00 0.00 
79 94 0.02 --0.00 0.00 
79 97 0.04 -0.00 0.00 
79 100 -0.01 -0.00 0.00  
79 103 -0.08 -0.00 0.00 
79 106 0.00 -0.00 0.00 
79 109 0.00 -0.00 0.00 
79 112 0.00 -0.00 0.00 
79 115 0.00 -0.00 0.00 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.00 -0.00 0.00 
82 52 0.00 -0.00 0.00 
82 55 0.00 -0.00 0.00 
82 58 0.00 -0.00 0.00 
82 61 0.00 -0.00 0.00 
82 64 0.00 -0.00 0.00 
82 67 0.00 -0.00 0.00 
82 70 0.00 -0.00 0.00 
82 73 0.00 -0.00 0.00 
82 76 0.00 -0.00 0.00 
82 79 0.00 -0.00 0.00 
82 82 0.00 -0.00 0.00 
82 85 0.00 -0.00 0.00 
82 88 0.15 -0.00 0.00 
82 91 -0.02 -0.00 0.00 
82 94 -0.14 -0.00 0.00 
82 97 0.12 -0.00 0.00 
82 100 0.16 -0.00 0.00 
82 103 -0.31 -0.00 0.00 
82 106 -0.49 -0.00 0.00 
82 109 -0.13 -0.00 0.00 
82 112 0.00 -0.00 0.00 
82 115 0.00 -0.00 0.00 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 0.00 -0.00 0.00 
85 52 0.00 -0.00 0.00 
85 55 0.00 -0.00 0.00 
85 58 0.00 -0.00 0.00 
85 61 0.00 -0.00 0.00 
85 64 0.00 -0.00 0.00 
85 67 0.00 -0.00 0.00 
85 70 0.00 -0.00 0.00 
85 73 0.00 -0.00 0.00 
85 76 0.00 -0.00 0.00 
85 79 0.00 -0.00 0.00 
85 82 0.00 -0.00 0.00 
85 85 0.00 -0.00 0.00 
85 88 -0.15 -0.00 0.00  
85 91 -0.33 -0.00 0.00  
85 94 -0.06 -0.00 0.00 
85 97 0.29 -0.00 0.00 
85 100 0.36 -0.00 0.00 
85 103 -0.12 -0.00 0.00 
85 106 -0.59 -0.00 0.00 
85 109 -0.54 -0.00 0.00 
85 112 -0.08 -0.00 0.00 
85 115 0.00 -0.00 0.00 
85 118 0.00 -0.00 0.00 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 0.00 -0.00 0.00 
88 52 0.00 -0.00 0.00 
88 55 0.00 -0.00 0.00 
88 58 0.00 -0.00 0.00 
88 61 0.00 -0.00 0.00 
88 64 0.00 -0.00 0.00 
88 67 0.00 -0.00 0.00 
88 70 0.00 -0.00 0.00 
88 73 0.00 -0.00 0.00 
88 76 0.00 -0.00 0.00 
88 79 0.00 -0.00 0.00 
88 82 0.00 -0.00 0.00 
88 85 0.00 -0.00 0.00 
88 88 -0.08 -0.00 0.00 
88 91 -0.07 -0.00 0.00  
88 94 0.20 -0.00 0.00 
88 97 0.19 -0.00 0.00 
88 100 0.20 -0.00 0.00 
88 103 -0.07 -0.00 0.00 
88 106 -0.39 -0.00 0.00 
88 109 -0.50 -0.00 0.00 
88 112 -0.31 -0.00 0.00 
88 115 -0.04 -0.00 0.00 
88 118 0.00 -0.00 0.00 
88 121 0.00 -0.00 0.00 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.00 -0.00 0.00 
91 49 0.00 -0.00 0.00 
91 52 0.00 -0.00 0.00 
91 55 0.00 -0.00 0.00 
91 58 0.00 -0.00 0.00 
91 61 0.00 -0.00 0.00 
91 64 0.00 -0.00 0.00 
91 67 0.00 -0.00 0.00 
91 70 0.00 -0.00 0.00 
91 73 0.00 -0.00 0.00 
91 76 0.00 -0.00 0.00 
91 79 0.00 -0.00 0.00 
91 82 0.00 -0.00 0.00 
91 85 0.00 -0.00 0.00 
91 88 0.00 -0.00 0.00 
91 91 0.09 -0.00 0.00 
91 94 0.24 -0.00 0.00  
91 97 0.09 -0.02 0.09 
91 100 -0.12 -0.00 0.00 
91 103 -0.43 -0.00 0.00 
91 106 -0.50 -0.00 0.00  
91 109 -0.53 -0.00 0.00  
91 112 -0.46 -0.00 0.00  
91 115 -0.28 -0.00 0.00  
91 118 -0.18 -0.00 0.00  
91 121 -0.03 -0.00 0.00 
91 124 0.00 -0.00 0.00 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.00 -0.00 0.00 
94 49 0.00 -0.00 0.00 
94 52 0.00 -0.00 0.00 
94 55 0.00 -0.00 0.00 
94 58 0.00 -0.00 0.00 
94 61 0.00 -0.00 0.00 
94 64 0.00 -0.00 0.00 
94 67 0.00 -0.00 0.00 
94 70 0.00 -0.00 0.00 
94 73 0.00 -0.00 0.00 
94 76 0.00 -0.00 0.00 
94 79 0.00 -0.00 0.00 
94 82 0.00 -0.00 0.00 
94 85 0.00 -0.00 0.00 
94 88 0.00 -0.00 0.00 
94 91 0.22 -0.00 0.00 
94 94 0.31 -0.00 0.00 
94 97 0.22 -0.00 0.00 
94 100 -0.23 -0.00 0.00 
94 103 -0.55 -0.00 0.00 
94 106 -0.58 -0.00 0.00 
94 109 -0.48 -0.00 0.00 
94 112 -0.43 --0.00 0.00 
94 115 -0.35 -0.00 0.00 
94 118 -0.37 -0.00 0.00 
94 121 -0.26 -0.00 0.00 
94 124 -0.04 -0.00 0.00 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 0.00 -0.00 0.00 
97 49 0.00 -0.00 0.00 
97 52 0.00 -0.00 0.00 
97 55 0.00 -0.00 0.00 
97 58 0.00 -0.00 0.00 
97 61 0.00 -0.00 0.00 
97 64 0.00 -0.00 0.00 
97 67 0.00 -0.00 0.00 
97 70 0.00 -0.00 0.00 
97 73 0.00 -0.00 0.00 
97 76 0.00 -0.00 0.00 
97 79 0.00 -0.00 0.00 
97 82 0.00 -0.00 0.00 
97 85 0.00 -0.00 0.00 
97 88 0.00 -0.00 0.00 
97 91 0.14 -0.00 0.00  
97 94 0.16 --0.00 0.00  
97 97 0.08 0.00 0.08 
97 100 -0.24 -0.00 0.00  
97 103 -0.53 -0.00 0.00 
97 106 -0.44 -0.00 0.00  
97 109 -0.29 -0.00 0.00  
97 112 -0.33 -0.00 0.00  
97 115 -0.44 -0.00 0.00  
97 118 -0.65 -0.00 0.00  
97 121 -0.46 -0.00 0.00  
97 124 -0.15 -0.00 0.00 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.00 -0.00 0.00 
100 46 0.00 -0.00 0.00 
100 49 0.00 -0.00 0.00 
100 52 0.00 -0.00 0.00 
100 55 0.00 -0.00 0.00 
100 58 0.00 -0.00 0.00 
100 61 0.00 -0.00 0.00 
100 64 0.00 -0.00 0.00 
100 67 0.00 -0.00 0.00 
100 70 0.00 -0.00 0.00 
100 73 0.00 -0.00 0.00 
100 76 0.00 -0.00 0.00 
100 79 0.00 -0.00 0.00 
100 82 0.00 -0.00 0.00 
100 85 0.00 -0.00 0.00 
100 88 0.00 -0.00 0.00 
100 91 0.03 -0.00 0.00  
100 94 -0.15 -0.00 0.00  
100 97 -0.36 -0.00 0.00 
100 100 -0.29 -0.00 0.00 
100 103 -0.47 -0.00 0.00 
100 106 -0.42 -0.00 0.00 
100 109 -0.48 -0.00 0.00  
100 112 -0.39 -0.00 0.00  
100 115 -0.32 -0.00 0.00  
100 118 -0.47 -0.00 0.00 
100 121 -0.35 -0.00 0.00 
100 124 -0.19 -0.00 0.00  
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.00 -0.00 0.00 
103 46 0.00 -0.00 0.00 
103 49 0.00 -0.00 0.00 
103 52 0.00 -0.00 0.00 
103 55 0.00 -0.00 0.00 
103 58 0.00 -0.00 0.00 
103 61 0.00 -0.00 0.00 
103 64 0.00 -0.00 0.00 
103 67 0.00 -0.00 0.00 
103 70 0.00 -0.00 0.00 
103 73 0.00 -0.00 0.00 
103 76 0.00 -0.00 0.00 
103 79 0.00 -0.00 0.00 
103 82 0.00 -0.00 0.00 
103 85 0.00 -0.00 0.00 
103 88 0.00 -0.00 0.00 
103 91 0.00 -0.00 0.00 
103 94 0.00 -0.00 0.00 
103 97 -0.07 -0.00 0.00  
103 100 -0.13 -0.00 0.00 
103 103 -0.17 -0.00 0.00 
103 106 -0.16 0.00 0.16 
103 109 -0.18 0.03 0.18 
103 112 -0.23 -0.00 0.00  
103 115 -0.21 -0.00 0.00  
103 118 -0.20 -0.00 0.00  
103 121 -0.18 -0.00 0.00  
103 124 -0.12 -0.00 0.00  
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 0.00 -0.00 0.00 
106 49 0.00 -0.00 0.00 
106 52 0.00 -0.00 0.00 
106 55 0.00 -0.00 0.00 
106 58 0.00 -0.00 0.00 
106 61 0.00 -0.00 0.00 
106 64 0.00 -0.00 0.00 
106 67 0.00 -0.00 0.00 
106 70 0.00 -0.00 0.00 
106 73 0.00 -0.00 0.00 
106 76 0.00 -0.00 0.00 
106 79 0.00 -0.00 0.00 
106 82 0.00 -0.00 0.00 
106 85 0.00 -0.00 0.00 
106 88 0.00 -0.00 0.00 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 0.00 -0.00 0.00 
106 100 0.00 -0.00 0.00 
106 103 0.00 -0.00 0.00 
106 106 0.00 -0.00 0.00 
106 109 0.00 -0.00 0.00 
106 112 0.00 -0.00 0.00 
106 115 0.00 -0.00 0.00 
106 118 0.00 -0.00 0.00 
106 121 0.00 -0.00 0.00 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 0.00 -0.00 0.00 
109 58 0.00 -0.00 0.00 
109 61 0.00 -0.00 0.00 
109 64 0.00 -0.00 0.00 
109 67 0.00 -0.00 0.00 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.00 -0.00 0.00 
109 79 0.00 -0.00 0.00 
109 82 0.00 -0.00 0.00 
109 85 0.00 -0.00 0.00 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 0.00 -0.00 0.00 
109 100 0.00 -0.00 0.00 
109 103 0.00 -0.00 0.00 
109 106 0.00 -0.00 0.00 
109 109 0.00 -0.00 0.00 
109 112 0.00 -0.00 0.00 
109 115 0.00 -0.00 0.00 
109 118 0.00 -0.00 0.00 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 0.00 -0.00 0.00 
112 100 0.00 -0.00 0.00 
112 103 0.00 -0.00 0.00 
112 106 0.00 -0.00 0.00 
112 109 0.00 -0.00 0.00 
112 112 0.00 -0.00 0.00 
112 115 0.00 -0.00 0.00 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.00 -0.00 0.00 
115 106 0.00 -0.00 0.00 
115 109 0.00 -0.00 0.00 
115 112 0.00 -0.00 0.00 
115 115 0.00 -0.00 0.00 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 0.00 -0.00 0.00 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 -0.05 0.08 0.09 
133 130 -0.12 0.20 0.23 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 -0.32 0.66 0.73 
136 130 -0.44 0.64 0.78 
136 133 -0.15 0.21 0.26 
136 136 -0.01 0.03 0.03 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 -0.22 1.29 1.30 
139 40 -0.42 1.93 1.97 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.00 -0.00 0.00 
139 121 0.00 -0.00 0.00 
139 124 -0.07 0.42 0.42 
139 127 -0.10 1.12 1.12 
139 130 0.04 0.61 0.61 
139 133 0.12 0.18 0.22 
139 136 0.14 -0.01 0.14 
139 139 0.05 -0.01 0.05 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 -0.11 1.33 1.34 
142 34 -0.50 4.16 4.19 
142 37 -0.99 6.30 6.38 
142 40 -1.42 6.34 6.50 
142 43 -1.80 5.45 5.74 
142 46 -1.49 3.59 3.88 
142 49 -0.23 0.56 0.61 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 -0.09 0.89 0.90 
142 85 -0.26 2.16 2.17 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 -0.07 0.54 0.54 
142 112 -0.13 0.77 0.78 
142 115 -0.04 0.23 0.23 
142 118 0.00 -0.00 0.00 
142 121 -0.06 0.36 0.37 
142 124 -0.16 1.33 1.34 
142 127 0.31 1.24 1.28 
142 130 0.60 0.54 0.81 
142 133 0.55 0.00 0.55 
142 136 0.46 -0.03 0.46 
142 139 0.23 -0.07 0.24 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 -0.04 0.69 0.70 
145 31 -0.53 6.44 6.46 
145 34 -0.76 6.99 7.03 
145 37 -1.02 7.39 7.46 
145 40 -1.53 7.49 7.65 
145 43 -2.33 6.92 7.30 
145 46 -2.68 5.72 6.31 
145 49 -1.14 2.31 2.58 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 -0.20 2.88 2.89 
145 82 -0.42 4.18 4.20 
145 85 -0.44 3.26 3.29 
145 88 -0.07 0.48 0.49 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.00 -0.00 0.00 
145 100 0.00 -0.00 0.00 
145 103 0.00 -0.00 0.00 
145 106 -0.01 0.29 0.29 
145 109 -0.16 2.26 2.26 
145 112 -0.28 2.54 2.55 
145 115 -0.11 2.10 2.11 
145 118 0.11 1.46 1.46 
145 121 -0.02 1.88 1.88 
145 124 0.12 1.66 1.66 
145 127 0.72 1.26 1.45 
145 130 1.10 0.73 1.32 
145 133 0.91 0.06 0.91 
145 136 0.71 -0.01 0.71 
145 139 0.61 -0.18 0.64 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 -0.14 2.20 2.21 
148 31 -0.54 7.12 7.14 
148 34 -0.75 7.92 7.96 
148 37 -0.96 8.88 8.93 
148 40 -1.38 9.14 9.24 
148 43 -1.97 8.29 8.52 
148 46 -2.63 7.16 7.62 
148 49 -1.96 4.14 4.58 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 -0.02 2.55 2.55 
148 79 -0.16 4.28 4.28 
148 82 -0.52 4.29 4.32 
148 85 -0.63 4.50 4.55 
148 88 -0.40 2.48 2.51 
148 91 -0.09 0.48 0.48 
148 94 0.00 -0.00 0.00 
148 97 0.00 -0.00 0.00 
148 100 0.00 -0.00 0.00 
148 103 0.00 -0.00 0.00 
148 106 -0.03 1.80 1.80 
148 109 0.02 2.57 2.57 
148 112 0.01 2.62 2.62 
148 115 0.09 2.34 2.34 
148 118 0.46 2.18 2.23 
148 121 0.64 2.15 2.24 
148 124 0.77 1.79 1.95 
148 127 1.03 1.20 1.58 
148 130 1.35 0.71 1.52 
148 133 1.22 0.32 1.26 
148 136 0.81 0.04 0.81 
148 139 0.73 -0.16 0.75 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 -0.31 5.39 5.40 
151 31 -0.55 7.73 7.75 
151 34 -0.72 8.76 8.79 
151 37 -0.88 10.11 10.15 
151 40 -1.22 10.67 10.74 
151 43 -1.84 9.55 9.73 
151 46 -2.57 8.89 9.25 
151 49 -2.74 6.99 7.51 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.14 2.89 2.90 
151 76 0.46 4.62 4.64 
151 79 0.03 4.20 4.20 
151 82 -0.31 2.36 2.38 
151 85 0.00 -0.00 0.00 
151 88 -0.17 1.00 1.02 
151 91 -0.17 0.96 0.98 
151 94 -0.31 2.29 2.31 
151 97 -0.05 0.43 0.44 
151 100 0.00 -0.00 0.00 
151 103 -0.02 1.01 1.01 
151 106 0.02 2.78 2.78 
151 109 0.13 2.61 2.61 
151 112 0.08 2.75 2.75 
151 115 0.04 2.88 2.88 
151 118 0.63 3.01 3.07 
151 121 0.92 2.39 2.56 
151 124 1.01 1.88 2.13 
151 127 1.19 0.98 1.54 
151 130 1.53 0.60 1.64 
151 133 1.53 0.48 1.61 
151 136 1.25 0.29 1.29 
151 139 0.89 0.04 0.89 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 -0.40 7.23 7.24 
154 31 -0.56 8.22 8.24 
154 34 -0.71 9.39 9.42 
154 37 -0.84 10.83 10.87 
154 40 -1.10 11.82 11.87 
154 43 -1.93 10.68 10.86 
154 46 -2.67 10.02 10.37 
154 49 -2.94 9.12 9.58 
154 52 -2.10 5.56 5.94 
154 55 0.00 -0.00 0.00 
154 58 -1.17 4.18 4.34 
154 61 -0.55 2.55 2.61 
154 64 -0.52 3.29 3.33 
154 67 -0.45 4.57 4.59 
154 70 0.01 4.69 4.69 
154 73 0.54 5.25 5.28 
154 76 0.85 4.82 4.89 
154 79 0.07 4.76 4.76 
154 82 -0.29 2.08 2.10 
154 85 0.00 -0.00 0.00 
154 88 -0.09 0.52 0.52 
154 91 -0.48 2.99 3.02 
154 94 -0.63 4.26 4.31 
154 97 -0.44 3.85 3.88 
154 100 -0.16 2.66 2.66 
154 103 -0.02 2.74 2.74 
154 106 0.04 2.83 2.83 
154 109 0.02 2.69 2.69 
154 112 -0.10 2.88 2.88 
154 115 -0.13 3.44 3.45 
154 118 0.54 3.96 3.99 
154 121 1.01 2.98 3.15 
154 124 1.25 1.91 2.28 
154 127 1.66 1.03 1.96 
154 130 1.71 0.66 1.84 
154 133 1.79 0.56 1.87 
154 136 1.57 0.42 1.63 
154 139 0.58 0.12 0.59 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 -0.29 5.13 5.14 
157 31 -0.57 8.58 8.60 
157 34 -0.73 9.76 9.79 
157 37 -0.84 11.17 11.20 
157 40 -0.97 12.46 12.50 
157 43 -1.74 11.68 11.81 
157 46 -2.69 10.69 11.03 
157 49 -3.30 10.02 10.55 
157 52 -3.45 9.05 9.68 
157 55 -2.95 8.03 8.55 
157 58 -2.17 8.08 8.37 
157 61 -1.67 8.21 8.38 
157 64 -1.19 7.95 8.04 
157 67 -0.67 7.24 7.27 
157 70 0.01 6.31 6.31 
157 73 0.35 5.84 5.86 
157 76 0.23 5.39 5.40 
157 79 -0.27 5.00 5.00 
157 82 -0.46 2.70 2.74 
157 85 0.00 -0.00 0.00 
157 88 -0.70 3.74 3.80 
157 91 -0.81 4.72 4.79 
157 94 -0.79 4.42 4.49 
157 97 -0.52 3.80 3.83 
157 100 -0.23 3.24 3.25 
157 103 -0.16 2.98 2.98 
157 106 -0.07 2.81 2.81 
157 109 -0.08 2.57 2.58 
157 112 -0.06 2.71 2.71 
157 115 -0.07 3.57 3.57 
157 118 0.28 4.28 4.29 
157 121 0.81 3.79 3.88 
157 124 1.40 2.29 2.69 
157 127 1.90 1.32 2.31 
157 130 2.02 0.57 2.10 
157 133 1.90 0.41 1.94 
157 136 1.11 0.29 1.15 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 -0.15 2.70 2.71 
160 31 -0.58 8.81 8.83 
160 34 -0.76 9.95 9.98 
160 37 -0.90 11.20 11.23 
160 40 -1.05 12.37 12.41 
160 43 -1.66 11.95 12.06 
160 46 -2.56 11.12 11.41 
160 49 -3.18 10.63 11.09 
160 52 -3.24 9.91 10.43 
160 55 -2.77 9.09 9.51 
160 58 -1.91 9.05 9.25 
160 61 -1.61 9.23 9.37 
160 64 -1.55 8.67 8.81 
160 67 -1.21 7.94 8.03 
160 70 -0.82 7.45 7.50 
160 73 -0.39 7.05 7.06 
160 76 -0.11 6.40 6.40 
160 79 -0.40 5.57 5.59 
160 82 -1.02 5.32 5.41 
160 85 -0.67 2.99 3.07 
160 88 -0.99 5.07 5.17 
160 91 -0.91 5.04 5.12 
160 94 -0.88 4.59 4.68 
160 97 -0.58 3.73 3.77 
160 100 -0.39 3.17 3.20 
160 103 -0.31 2.84 2.86 
160 106 -0.10 2.76 2.76 
160 109 -0.15 2.42 2.43 
160 112 -0.01 2.44 2.44 
160 115 0.31 3.06 3.08 
160 118 0.88 3.94 4.04 
160 121 1.25 3.59 3.80 
160 124 1.79 2.14 2.78 
160 127 2.19 1.16 2.48 
160 130 2.26 0.58 2.34 
160 133 2.04 0.25 2.05 
160 136 0.61 0.10 0.62 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 -0.10 1.83 1.83 
163 31 -0.59 8.96 8.97 
163 34 -0.78 10.03 10.06 
163 37 -0.96 11.12 11.16 
163 40 -1.14 12.12 12.17 
163 43 -1.45 12.16 12.25 
163 46 -1.84 11.47 11.62 
163 49 -2.14 10.80 11.02 
163 52 -2.39 10.37 10.64 
163 55 -2.19 9.91 10.15 
163 58 -1.52 10.06 10.17 
163 61 -1.46 10.27 10.38 
163 64 -1.94 9.29 9.49 
163 67 -1.73 8.66 8.83 
163 70 -1.28 8.75 8.84 
163 73 -0.87 8.24 8.29 
163 76 -0.45 7.47 7.49 
163 79 -0.58 6.50 6.52 
163 82 -0.87 6.26 6.32 
163 85 -0.66 5.83 5.86 
163 88 -0.52 5.41 5.44 
163 91 -0.76 5.35 5.41 
163 94 -0.73 4.91 4.96 
163 97 -0.50 3.84 3.87 
163 100 -0.14 3.41 3.42 
163 103 0.40 2.95 2.97 
163 106 0.59 2.81 2.87 
163 109 0.24 2.52 2.53 
163 112 0.10 2.29 2.29 
163 115 0.68 2.64 2.72 
163 118 1.79 3.30 3.75 
163 121 2.22 3.44 4.10 
163 124 2.30 2.06 3.09 
163 127 2.35 0.89 2.51 
163 130 2.36 0.54 2.42 
163 133 2.05 0.32 2.08 
163 136 0.20 0.03 0.21 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 -0.58 9.06 9.08 
166 34 -0.80 10.08 10.11 
166 37 -0.97 11.09 11.14 
166 40 -1.08 12.05 12.10 
166 43 -1.12 12.45 12.50 
166 46 -1.14 11.84 11.89 
166 49 -1.20 11.08 11.15 
166 52 -1.68 11.08 11.21 
166 55 -2.09 10.63 10.84 
166 58 -2.16 10.48 10.70 
166 61 -1.82 10.43 10.59 
166 64 -1.65 9.92 10.06 
166 67 -1.85 9.38 9.56 
166 70 -1.70 9.65 9.80 
166 73 -1.24 9.34 9.42 
166 76 -0.83 8.34 8.38 
166 79 -0.63 7.06 7.09 
166 82 -0.56 6.66 6.69 
166 85 -0.30 6.16 6.16 
166 88 -0.06 5.67 5.67 
166 91 -0.22 5.51 5.51 
166 94 -0.37 5.24 5.25 
166 97 -0.23 4.23 4.23 
166 100 0.12 3.65 3.65 
166 103 0.80 3.29 3.39 
166 106 0.99 3.15 3.30 
166 109 0.80 2.73 2.85 
166 112 0.60 2.27 2.34 
166 115 1.10 2.20 2.46 
166 118 1.90 2.70 3.30 
166 121 2.62 2.77 3.82 
166 124 2.95 1.95 3.54 
166 127 2.72 0.92 2.88 
166 130 2.44 0.60 2.52 
166 133 1.38 0.30 1.41 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 -0.56 9.14 9.16 
169 34 -0.82 10.15 10.18 
169 37 -0.98 11.12 11.16 
169 40 -1.01 11.96 12.00 
169 43 -0.92 12.54 12.57 
169 46 -1.03 12.24 12.28 
169 49 -1.11 11.37 11.42 
169 52 -1.48 11.27 11.36 
169 55 -2.12 10.80 11.01 
169 58 -2.62 10.68 10.99 
169 61 -2.34 10.94 11.19 
169 64 -1.76 10.77 10.91 
169 67 -2.15 10.17 10.40 
169 70 -2.13 10.45 10.67 
169 73 -1.38 9.86 9.95 
169 76 -0.97 8.82 8.87 
169 79 -0.67 7.33 7.36 
169 82 -0.48 6.84 6.86 
169 85 -0.33 6.54 6.55 
169 88 -0.17 6.14 6.15 
169 91 -0.18 5.63 5.63 
169 94 -0.23 5.34 5.35 
169 97 0.12 4.56 4.57 
169 100 0.61 3.84 3.89 
169 103 1.05 3.45 3.61 
169 106 1.25 3.45 3.67 
169 109 1.39 3.10 3.40 
169 112 1.31 2.52 2.84 
169 115 1.42 1.99 2.45 
169 118 1.83 2.22 2.88 
169 121 2.79 1.85 3.35 
169 124 3.06 1.60 3.45 
169 127 2.82 0.88 2.96 
169 130 2.42 0.65 2.50 
169 133 0.46 0.13 0.48 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 -0.10 2.84 2.84 
172 31 -0.56 9.21 9.23 
172 34 -0.88 10.24 10.28 
172 37 -1.06 11.21 11.26 
172 40 -1.00 11.98 12.03 
172 43 -0.75 12.57 12.60 
172 46 -0.72 12.52 12.54 
172 49 -0.90 11.21 11.25 
172 52 -1.39 10.95 11.04 
172 55 -2.07 10.58 10.78 
172 58 -2.69 11.04 11.36 
172 61 -2.45 11.33 11.59 
172 64 -1.67 11.25 11.38 
172 67 -1.77 10.76 10.90 
172 70 -1.91 10.51 10.68 
172 73 -1.24 9.69 9.77 
172 76 -1.21 8.80 8.88 
172 79 -1.12 7.59 7.67 
172 82 -0.72 6.86 6.90 
172 85 -0.44 6.86 6.87 
172 88 -0.44 6.87 6.89 
172 91 -0.28 5.84 5.85 
172 94 -0.00 5.45 5.45 
172 97 0.54 4.69 4.72 
172 100 0.88 4.15 4.25 
172 103 0.90 3.91 4.01 
172 106 1.14 3.52 3.70 
172 109 1.59 3.22 3.59 
172 112 1.77 2.84 3.35 
172 115 1.69 2.12 2.71 
172 118 1.76 1.37 2.23 
172 121 2.46 0.90 2.62 
172 124 2.83 0.82 2.95 
172 127 2.73 0.57 2.79 
172 130 1.32 0.28 1.35 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 -0.05 5.54 5.54 
175 31 -0.60 9.28 9.29 
175 34 -1.06 10.37 10.42 
175 37 -1.30 11.43 11.50 
175 40 -1.19 12.29 12.35 
175 43 -0.76 13.04 13.06 
175 46 -0.46 12.92 12.92 
175 49 -0.75 11.32 11.34 
175 52 -1.39 10.60 10.69 
175 55 -2.15 10.40 10.62 
175 58 -2.44 10.74 11.02 
175 61 -2.14 10.92 11.13 
175 64 -1.63 11.12 11.24 
175 67 -1.21 10.88 10.95 
175 70 -0.90 9.98 10.02 
175 73 -0.68 9.05 9.08 
175 76 -0.96 8.44 8.49 
175 79 -1.06 7.39 7.47 
175 82 -0.69 6.77 6.81 
175 85 -0.41 6.85 6.86 
175 88 -0.13 7.09 7.09 
175 91 0.12 6.10 6.10 
175 94 0.29 5.57 5.57 
175 97 0.69 4.84 4.89 
175 100 0.74 4.48 4.54 
175 103 0.78 4.49 4.56 
175 106 1.16 3.80 3.98 
175 109 1.62 3.27 3.65 
175 112 1.98 3.05 3.63 
175 115 2.01 2.18 2.96 
175 118 2.05 0.86 2.23 
175 121 2.42 0.10 2.42 
175 124 2.70 0.12 2.70 
175 127 1.70 0.20 1.72 
175 130 0.26 0.04 0.26 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.18 1.64 1.65 
178 28 0.15 8.16 8.16 
178 31 -0.72 9.31 9.34 
178 34 -1.43 10.52 10.62 
178 37 -1.82 11.78 11.92 
178 40 -1.65 12.93 13.03 
178 43 -0.99 13.92 13.96 
178 46 -0.36 13.23 13.23 
178 49 -0.28 11.25 11.25 
178 52 -0.74 9.94 9.96 
178 55 -1.39 9.78 9.88 
178 58 -1.55 10.11 10.23 
178 61 -1.34 10.01 10.10 
178 64 -1.32 10.04 10.13 
178 67 -0.86 9.90 9.94 
178 70 -0.46 9.07 9.08 
178 73 -0.33 8.10 8.11 
178 76 -0.29 7.55 7.56 
178 79 -0.49 6.64 6.66 
178 82 -0.47 6.45 6.47 
178 85 -0.16 6.74 6.75 
178 88 0.24 6.92 6.92 
178 91 0.36 6.37 6.38 
178 94 0.37 5.75 5.76 
178 97 0.44 5.04 5.06 
178 100 0.53 4.70 4.73 
178 103 0.85 4.58 4.66 
178 106 1.43 3.87 4.12 
178 109 1.72 3.30 3.73 
178 112 2.10 3.10 3.74 
178 115 2.28 2.38 3.30 
178 118 2.21 0.97 2.41 
178 121 2.41 0.17 2.42 
178 124 2.38 0.17 2.39 
178 127 0.51 0.05 0.51 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.35 0.53 0.63 
181 22 1.38 2.56 2.90 
181 25 2.00 6.98 7.26 
181 28 0.53 8.10 8.12 
181 31 -0.92 9.32 9.36 
181 34 -2.08 10.69 10.89 
181 37 -2.60 12.04 12.32 
181 40 -1.89 12.81 12.95 
181 43 -0.80 13.25 13.28 
181 46 0.01 12.61 12.61 
181 49 0.40 10.57 10.57 
181 52 0.54 8.97 8.98 
181 55 -0.12 8.63 8.63 
181 58 -0.73 9.07 9.10 
181 61 -0.77 8.94 8.98 
181 64 -1.03 8.66 8.73 
181 67 -1.00 8.55 8.60 
181 70 -0.49 8.04 8.06 
181 73 -0.06 7.03 7.03 
181 76 -0.06 6.42 6.42 
181 79 -0.06 5.95 5.95 
181 82 -0.03 5.83 5.83 
181 85 0.02 6.49 6.49 
181 88 0.38 6.98 6.99 
181 91 0.48 6.73 6.74 
181 94 0.53 6.21 6.23 
181 97 0.40 5.34 5.35 
181 100 0.38 5.00 5.01 
181 103 0.77 4.51 4.58 
181 106 1.42 4.00 4.25 
181 109 1.90 3.38 3.88 
181 112 2.46 2.97 3.85 
181 115 2.39 2.37 3.37 
181 118 2.29 1.19 2.58 
181 121 2.21 0.56 2.28 
181 124 0.71 0.13 0.72 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.16 0.27 0.31 
184 16 0.90 1.33 1.60 
184 19 2.89 3.92 4.87 
184 22 3.27 5.11 6.07 
184 25 2.95 6.57 7.20 
184 28 1.80 7.90 8.10 
184 31 0.10 9.11 9.11 
184 34 -1.67 10.42 10.55 
184 37 -2.10 11.07 11.26 
184 40 -1.01 11.16 11.21 
184 43 0.39 11.24 11.25 
184 46 1.29 10.68 10.76 
184 49 1.72 9.01 9.18 
184 52 1.46 7.71 7.84 
184 55 0.40 7.45 7.46 
184 58 -0.04 7.88 7.88 
184 61 -0.06 7.63 7.63 
184 64 -0.34 7.08 7.09 
184 67 -0.33 6.90 6.91 
184 70 0.17 6.75 6.75 
184 73 0.27 5.95 5.96 
184 76 0.15 5.61 5.61 
184 79 0.31 5.50 5.51 
184 82 0.32 5.50 5.51 
184 85 0.10 5.81 5.81 
184 88 0.22 6.30 6.30 
184 91 0.48 6.40 6.42 
184 94 0.55 6.25 6.28 
184 97 0.39 5.38 5.40 
184 100 0.35 4.97 4.99 
184 103 0.56 4.27 4.31 
184 106 1.23 3.52 3.73 
184 109 2.13 2.80 3.52 
184 112 2.56 2.44 3.54 
184 115 2.43 1.86 3.06 
184 118 1.74 0.92 1.97 
184 121 0.68 0.26 0.73 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.15 0.25 0.29 
187 16 0.58 0.89 1.06 
187 19 1.41 2.19 2.61 
187 22 1.56 2.82 3.23 
187 25 1.49 3.59 3.89 
187 28 1.23 4.43 4.60 
187 31 0.75 5.26 5.31 
187 34 0.07 5.86 5.87 
187 37 -0.12 5.94 5.94 
187 40 0.33 6.67 6.68 
187 43 1.04 7.33 7.41 
187 46 1.12 5.41 5.53 
187 49 1.07 4.80 4.92 
187 52 0.58 4.23 4.27 
187 55 0.09 4.63 4.63 
187 58 0.08 5.86 5.86 
187 61 0.26 5.71 5.72 
187 64 0.45 5.43 5.44 
187 67 0.44 5.16 5.18 
187 70 0.54 5.04 5.07 
187 73 0.27 4.76 4.77 
187 76 0.18 4.71 4.71 
187 79 0.27 4.71 4.72 
187 82 0.55 4.59 4.62 
187 85 0.52 4.53 4.56 
187 88 0.45 4.81 4.83 
187 91 0.50 5.08 5.11 
187 94 0.53 5.26 5.29 
187 97 0.52 4.69 4.72 
187 100 0.32 4.04 4.06 
187 103 0.61 3.34 3.40 
187 106 1.34 2.61 2.94 
187 109 1.97 1.99 2.80 
187 112 1.62 1.38 2.13 
187 115 0.92 0.66 1.13 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.00 -0.00 0.00 
190 49 0.00 -0.00 0.00 
190 52 0.00 -0.00 0.00 
190 55 0.00 -0.00 0.00 
190 58 0.00 -0.00 0.00 
190 61 0.05 0.97 0.97 
190 64 0.04 0.48 0.48 
190 67 0.05 0.91 0.91 
190 70 0.01 1.28 1.28 
190 73 -0.03 1.22 1.22 
190 76 0.05 1.23 1.23 
190 79 0.12 1.25 1.26 
190 82 0.16 1.22 1.23 
190 85 0.13 1.19 1.20 
190 88 0.12 1.59 1.59 
190 91 0.30 2.39 2.41 
190 94 0.31 1.68 1.71 
190 97 0.24 1.20 1.22 
190 100 0.18 1.02 1.04 
190 103 0.25 0.85 0.88 
190 106 0.40 0.68 0.79 
190 109 0.16 0.19 0.25 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/R2022020_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.00 -0.00 0.00 
61 49 0.00 -0.00 0.00 
61 52 0.00 -0.00 0.00 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.00 -0.00 0.00 
64 52 0.00 -0.00 0.00 
64 55 0.00 -0.00 0.00 
64 58 0.00 -0.00 0.00 
64 61 0.00 -0.00 0.00 
64 64 0.00 -0.00 0.00 
64 67 0.00 -0.00 0.00 
64 70 0.00 -0.00 0.00 
64 73 0.00 -0.00 0.00 
64 76 0.00 -0.00 0.00 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.00 -0.00 0.00 
67 49 0.00 -0.00 0.00 
67 52 0.00 -0.00 0.00 
67 55 0.00 -0.00 0.00 
67 58 0.00 -0.00 0.00 
67 61 0.00 -0.00 0.00 
67 64 0.00 -0.00 0.00 
67 67 0.00 -0.00 0.00 
67 70 0.00 -0.00 0.00 
67 73 0.00 -0.00 0.00 
67 76 0.00 -0.00 0.00 
67 79 0.00 -0.00 0.00 
67 82 0.00 -0.00 0.00 
67 85 0.00 -0.00 0.00 
67 88 0.00 -0.00 0.00 
67 91 0.00 -0.00 0.00 
67 94 0.00 -0.00 0.00 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.00 -0.00 0.00 
70 49 0.00 -0.00 0.00 
70 52 0.00 -0.00 0.00 
70 55 0.00 -0.00 0.00 
70 58 0.00 -0.00 0.00 
70 61 0.00 -0.00 0.00 
70 64 0.00 -0.00 0.00 
70 67 0.00 -0.00 0.00 
70 70 0.00 -0.00 0.00 
70 73 0.00 -0.00 0.00 
70 76 0.00 -0.00 0.00 
70 79 0.00 -0.00 0.00 
70 82 0.00 -0.00 0.00 
70 85 0.00 -0.00 0.00 
70 88 0.00 -0.00 0.00 
70 91 0.00 -0.00 0.00 
70 94 0.00 -0.00 0.00 
70 97 0.00 -0.00 0.00 
70 100 0.00 -0.00 0.00 
70 103 0.00 -0.00 0.00 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.00 -0.00 0.00 
73 52 0.00 -0.00 0.00 
73 55 0.00 -0.00 0.00 
73 58 0.00 -0.00 0.00 
73 61 0.00 -0.00 0.00 
73 64 0.00 -0.00 0.00 
73 67 0.00 -0.00 0.00 
73 70 0.00 -0.00 0.00 
73 73 0.00 -0.00 0.00 
73 76 0.00 -0.00 0.00 
73 79 0.00 -0.00 0.00 
73 82 0.00 -0.00 0.00 
73 85 0.00 -0.00 0.00 
73 88 0.00 -0.00 0.00 
73 91 0.00 -0.00 0.00 
73 94 0.00 -0.00 0.00 
73 97 0.00 -0.00 0.00 
73 100 0.00 -0.00 0.00 
73 103 0.00 -0.00 0.00 
73 106 0.00 -0.00 0.00 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.00 -0.00 0.00 
76 52 0.00 -0.00 0.00 
76 55 0.00 -0.00 0.00 
76 58 0.00 -0.00 0.00 
76 61 0.00 -0.00 0.00 
76 64 0.00 -0.00 0.00 
76 67 0.00 -0.00 0.00 
76 70 0.00 -0.00 0.00 
76 73 0.00 -0.00 0.00 
76 76 0.00 -0.00 0.00 
76 79 0.00 -0.00 0.00 
76 82 0.00 -0.00 0.00 
76 85 0.00 -0.00 0.00 
76 88 0.00 -0.00 0.00 
76 91 0.00 -0.00 0.00 
76 94 0.01 0.04 0.04 
76 97 0.02 0.04 0.04 
76 100 0.00 -0.00 0.00 
76 103 0.00 -0.00 0.00 
76 106 0.00 -0.00 0.00 
76 109 0.00 -0.00 0.00 
76 112 0.00 -0.00 0.00 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.00 -0.00 0.00 
79 52 0.00 -0.00 0.00 
79 55 0.00 -0.00 0.00 
79 58 0.00 -0.00 0.00 
79 61 0.00 -0.00 0.00 
79 64 0.00 -0.00 0.00 
79 67 0.00 -0.00 0.00 
79 70 0.00 -0.00 0.00 
79 73 0.00 -0.00 0.00 
79 76 0.00 -0.00 0.00 
79 79 0.00 -0.00 0.00 
79 82 0.00 -0.00 0.00 
79 85 -0.03 0.05 0.06 
79 88 -0.13 0.20 0.23 
79 91 -0.07 0.15 0.17 
79 94 -0.03 0.22 0.22 
79 97 0.28 0.12 0.31 
79 100 0.36 0.16 0.40 
79 103 0.28 0.03 0.28 
79 106 0.05 -0.01 0.05 
79 109 0.00 -0.00 0.00 
79 112 0.00 -0.00 0.00 
79 115 0.00 -0.00 0.00 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.00 -0.00 0.00 
82 52 0.00 -0.00 0.00 
82 55 0.00 -0.00 0.00 
82 58 0.00 -0.00 0.00 
82 61 0.00 -0.00 0.00 
82 64 0.00 -0.00 0.00 
82 67 0.00 -0.00 0.00 
82 70 0.00 -0.00 0.00 
82 73 0.00 -0.00 0.00 
82 76 0.00 -0.00 0.00 
82 79 0.00 -0.00 0.00 
82 82 0.00 -0.00 0.00 
82 85 0.00 -0.00 0.00 
82 88 -0.23 0.34 0.41 
82 91 -0.15 0.27 0.31 
82 94 -0.11 0.15 0.19 
82 97 0.17 0.06 0.18 
82 100 0.41 0.17 0.45 
82 103 0.52 -0.14 0.54 
82 106 0.36 -0.03 0.36 
82 109 0.12 0.07 0.14 
82 112 0.00 -0.00 0.00 
82 115 0.00 -0.00 0.00 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 0.00 -0.00 0.00 
85 52 0.00 -0.00 0.00 
85 55 0.00 -0.00 0.00 
85 58 0.00 -0.00 0.00 
85 61 0.00 -0.00 0.00 
85 64 0.00 -0.00 0.00 
85 67 0.00 -0.00 0.00 
85 70 0.00 -0.00 0.00 
85 73 0.00 -0.00 0.00 
85 76 0.00 -0.00 0.00 
85 79 0.00 -0.00 0.00 
85 82 0.00 -0.00 0.00 
85 85 0.00 -0.00 0.00 
85 88 -0.09 0.27 0.29 
85 91 -0.03 0.41 0.41 
85 94 0.04 0.26 0.27 
85 97 0.32 0.22 0.39 
85 100 0.55 0.17 0.58 
85 103 0.74 -0.05 0.74 
85 106 0.62 0.08 0.63 
85 109 0.40 0.50 0.64 
85 112 0.04 0.12 0.13 
85 115 0.00 -0.00 0.00 
85 118 0.00 -0.00 0.00 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 0.00 -0.00 0.00 
88 52 0.00 -0.00 0.00 
88 55 0.00 -0.00 0.00 
88 58 0.00 -0.00 0.00 
88 61 0.00 -0.00 0.00 
88 64 0.00 -0.00 0.00 
88 67 0.00 -0.00 0.00 
88 70 0.00 -0.00 0.00 
88 73 0.00 -0.00 0.00 
88 76 0.00 -0.00 0.00 
88 79 0.00 -0.00 0.00 
88 82 0.00 -0.00 0.00 
88 85 0.00 -0.00 0.00 
88 88 -0.02 0.17 0.17 
88 91 0.14 0.53 0.55 
88 94 0.43 0.57 0.72 
88 97 0.45 0.50 0.67 
88 100 0.52 0.33 0.62 
88 103 0.61 0.25 0.66 
88 106 0.49 0.22 0.54 
88 109 -0.01 0.40 0.40 
88 112 -0.10 0.37 0.38 
88 115 0.01 0.09 0.09 
88 118 0.00 -0.00 0.00 
88 121 0.00 -0.00 0.00 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.00 -0.00 0.00 
91 49 0.00 -0.00 0.00 
91 52 0.00 -0.00 0.00 
91 55 0.00 -0.00 0.00 
91 58 0.00 -0.00 0.00 
91 61 0.00 -0.00 0.00 
91 64 0.00 -0.00 0.00 
91 67 0.00 -0.00 0.00 
91 70 0.00 -0.00 0.00 
91 73 0.00 -0.00 0.00 
91 76 0.00 -0.00 0.00 
91 79 0.00 -0.00 0.00 
91 82 0.00 -0.00 0.00 
91 85 0.00 -0.00 0.00 
91 88 -0.02 0.10 0.10 
91 91 0.02 0.57 0.57 
91 94 0.40 0.68 0.79 
91 97 0.55 0.69 0.88 
91 100 0.56 0.70 0.90 
91 103 0.38 0.47 0.60 
91 106 0.33 0.33 0.47 
91 109 -0.01 0.36 0.36 
91 112 0.03 0.43 0.43 
91 115 0.09 0.38 0.40 
91 118 0.12 0.08 0.14 
91 121 0.00 -0.00 0.00 
91 124 0.00 -0.00 0.00 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.00 -0.00 0.00 
94 49 0.00 -0.00 0.00 
94 52 0.00 -0.00 0.00 
94 55 0.00 -0.00 0.00 
94 58 0.00 -0.00 0.00 
94 61 0.00 -0.00 0.00 
94 64 0.00 -0.00 0.00 
94 67 0.00 -0.00 0.00 
94 70 0.00 -0.00 0.00 
94 73 0.00 -0.00 0.00 
94 76 0.00 -0.00 0.00 
94 79 0.00 -0.00 0.00 
94 82 0.00 -0.00 0.00 
94 85 0.00 -0.00 0.00 
94 88 0.00 -0.00 0.00 
94 91 -0.09 0.32 0.34 
94 94 0.13 0.38 0.40 
94 97 0.43 0.63 0.76 
94 100 0.41 0.92 1.00 
94 103 -0.04 0.76 0.76 
94 106 0.04 0.45 0.45 
94 109 0.07 0.43 0.43 
94 112 0.05 0.29 0.29 
94 115 -0.15 0.17 0.23 
94 118 0.11 0.09 0.14 
94 121 0.16 0.10 0.19 
94 124 0.00 -0.00 0.00 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 0.00 -0.00 0.00 
97 49 0.00 -0.00 0.00 
97 52 0.00 -0.00 0.00 
97 55 0.00 -0.00 0.00 
97 58 0.00 -0.00 0.00 
97 61 0.00 -0.00 0.00 
97 64 0.00 -0.00 0.00 
97 67 0.00 -0.00 0.00 
97 70 0.00 -0.00 0.00 
97 73 0.00 -0.00 0.00 
97 76 0.00 -0.00 0.00 
97 79 0.00 -0.00 0.00 
97 82 0.00 -0.00 0.00 
97 85 0.00 -0.00 0.00 
97 88 0.00 -0.00 0.00 
97 91 -0.07 0.08 0.11 
97 94 0.13 0.23 0.27 
97 97 0.20 0.57 0.60 
97 100 -0.12 0.87 0.88 
97 103 -0.41 0.79 0.89 
97 106 -0.41 0.28 0.50 
97 109 -0.29 0.26 0.39 
97 112 -0.31 0.18 0.35 
97 115 -0.39 0.09 0.40 
97 118 -0.02 0.13 0.13 
97 121 0.27 0.29 0.39 
97 124 0.05 0.07 0.09 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.00 -0.00 0.00 
100 46 0.00 -0.00 0.00 
100 49 0.00 -0.00 0.00 
100 52 0.00 -0.00 0.00 
100 55 0.00 -0.00 0.00 
100 58 0.00 -0.00 0.00 
100 61 0.00 -0.00 0.00 
100 64 0.00 -0.00 0.00 
100 67 0.00 -0.00 0.00 
100 70 0.00 -0.00 0.00 
100 73 0.00 -0.00 0.00 
100 76 0.00 -0.00 0.00 
100 79 0.00 -0.00 0.00 
100 82 0.00 -0.00 0.00 
100 85 0.00 -0.00 0.00 
100 88 0.00 -0.00 0.00 
100 91 -0.00 -0.00 0.00 
100 94 0.12 -0.04 0.12 
100 97 0.21 0.25 0.33 
100 100 -0.18 0.62 0.65 
100 103 -0.40 0.56 0.69 
100 106 -0.44 -0.03 0.44 
100 109 -0.37 -0.05 0.38 
100 112 -0.37 0.03 0.37 
100 115 -0.32 0.18 0.37 
100 118 -0.22 0.18 0.29 
100 121 0.08 0.24 0.25 
100 124 0.16 0.26 0.30 
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.00 -0.00 0.00 
103 46 0.00 -0.00 0.00 
103 49 0.00 -0.00 0.00 
103 52 0.00 -0.00 0.00 
103 55 0.00 -0.00 0.00 
103 58 0.00 -0.00 0.00 
103 61 0.00 -0.00 0.00 
103 64 0.00 -0.00 0.00 
103 67 0.00 -0.00 0.00 
103 70 0.00 -0.00 0.00 
103 73 0.00 -0.00 0.00 
103 76 0.00 -0.00 0.00 
103 79 0.00 -0.00 0.00 
103 82 0.00 -0.00 0.00 
103 85 0.00 -0.00 0.00 
103 88 0.00 -0.00 0.00 
103 91 0.00 -0.00 0.00 
103 94 0.00 -0.00 0.00 
103 97 0.07 0.05 0.08 
103 100 -0.06 0.25 0.26 
103 103 -0.21 0.27 0.34 
103 106 -0.23 0.01 0.23 
103 109 -0.16 -0.05 0.17 
103 112 -0.11 -0.06 0.12 
103 115 -0.18 -0.02 0.18 
103 118 -0.17 0.07 0.18 
103 121 0.01 0.14 0.14 
103 124 0.06 0.10 0.12 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 0.00 -0.00 0.00 
106 49 0.00 -0.00 0.00 
106 52 0.00 -0.00 0.00 
106 55 0.00 -0.00 0.00 
106 58 0.00 -0.00 0.00 
106 61 0.00 -0.00 0.00 
106 64 0.00 -0.00 0.00 
106 67 0.00 -0.00 0.00 
106 70 0.00 -0.00 0.00 
106 73 0.00 -0.00 0.00 
106 76 0.00 -0.00 0.00 
106 79 0.00 -0.00 0.00 
106 82 0.00 -0.00 0.00 
106 85 0.00 -0.00 0.00 
106 88 0.00 -0.00 0.00 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 0.00 -0.00 0.00 
106 100 0.00 -0.00 0.00 
106 103 0.00 -0.00 0.00 
106 106 0.00 -0.00 0.00 
106 109 0.00 -0.00 0.00 
106 112 0.00 -0.00 0.00 
106 115 0.00 -0.00 0.00 
106 118 0.00 -0.00 0.00 
106 121 0.00 -0.00 0.00 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 0.00 -0.00 0.00 
109 58 0.00 -0.00 0.00 
109 61 0.00 -0.00 0.00 
109 64 0.00 -0.00 0.00 
109 67 0.00 -0.00 0.00 
109 70 0.00 -0.00 0.00 
109 73 0.00 -0.00 0.00 
109 76 0.00 -0.00 0.00 
109 79 0.00 -0.00 0.00 
109 82 0.00 -0.00 0.00 
109 85 0.00 -0.00 0.00 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 0.00 -0.00 0.00 
109 100 0.00 -0.00 0.00 
109 103 0.00 -0.00 0.00 
109 106 0.00 -0.00 0.00 
109 109 0.00 -0.00 0.00 
109 112 0.00 -0.00 0.00 
109 115 0.00 -0.00 0.00 
109 118 0.00 -0.00 0.00 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.00 -0.00 0.00 
112 82 0.00 -0.00 0.00 
112 85 0.00 -0.00 0.00 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 0.00 -0.00 0.00 
112 100 0.00 -0.00 0.00 
112 103 0.00 -0.00 0.00 
112 106 0.00 -0.00 0.00 
112 109 0.00 -0.00 0.00 
112 112 0.00 -0.00 0.00 
112 115 0.00 -0.00 0.00 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.00 -0.00 0.00 
115 106 0.00 -0.00 0.00 
115 109 0.00 -0.00 0.00 
115 112 0.00 -0.00 0.00 
115 115 0.00 -0.00 0.00 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 0.00 -0.00 0.00 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 -0.04 -0.16 0.16 
133 133 -0.02 -0.04 0.05 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 -0.12 -0.36 0.38 
136 130 -0.21 -0.57 0.61 
136 133 -0.15 -0.39 0.41 
136 136 -0.11 -0.08 0.14 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.00 -0.00 0.00 
139 121 0.00 -0.00 0.00 
139 124 -0.07 -0.12 0.14 
139 127 -0.39 -0.61 0.72 
139 130 -0.43 -0.50 0.66 
139 133 -0.42 -0.27 0.51 
139 136 -0.48 -0.13 0.50 
139 139 -0.10 -0.02 0.10 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.50 -2.07 2.13 
142 43 0.57 -4.43 4.47 
142 46 0.67 -5.07 5.11 
142 49 0.44 -2.71 2.74 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 -0.09 -0.51 0.52 
142 85 -0.28 -1.16 1.19 
142 88 -0.11 -0.42 0.43 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 0.00 -0.00 0.00 
142 112 -0.11 -0.29 0.31 
142 115 0.00 -0.00 0.00 
142 118 0.00 -0.00 0.00 
142 121 -0.01 -0.12 0.12 
142 124 -0.22 -0.40 0.45 
142 127 -0.51 -0.57 0.76 
142 130 -0.44 -0.36 0.56 
142 133 -0.52 0.03 0.52 
142 136 -0.57 -0.01 0.57 
142 139 -0.34 -0.04 0.34 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.27 -0.85 0.89 
145 40 1.84 -6.30 6.56 
145 43 1.35 -6.44 6.58 
145 46 1.04 -5.60 5.70 
145 49 0.76 -4.18 4.24 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 -0.05 -0.48 0.48 
145 82 -0.27 -1.97 1.99 
145 85 -0.45 -2.16 2.20 
145 88 -0.16 -0.69 0.70 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.00 -0.00 0.00 
145 100 0.00 -0.00 0.00 
145 103 0.00 -0.00 0.00 
145 106 0.00 -0.00 0.00 
145 109 -0.22 -0.68 0.72 
145 112 -0.44 -0.92 1.02 
145 115 -0.26 -0.66 0.71 
145 118 -0.08 -0.46 0.47 
145 121 -0.07 -0.48 0.49 
145 124 -0.40 -0.38 0.55 
145 127 -0.62 -0.42 0.75 
145 130 -0.62 -0.30 0.69 
145 133 -0.64 0.13 0.66 
145 136 -0.65 0.11 0.66 
145 139 -0.52 0.09 0.52 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.89 -2.67 2.81 
148 40 2.30 -7.78 8.11 
148 43 1.72 -7.06 7.26 
148 46 1.38 -6.15 6.30 
148 49 1.05 -5.88 5.97 
148 52 0.61 -4.40 4.44 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 -0.34 -1.21 1.25 
148 79 -0.24 -2.18 2.19 
148 82 -0.21 -2.18 2.19 
148 85 -0.39 -2.32 2.35 
148 88 -0.17 -0.75 0.77 
148 91 0.00 -0.00 0.00 
148 94 0.00 -0.00 0.00 
148 97 0.00 -0.00 0.00 
148 100 0.00 -0.00 0.00 
148 103 0.00 -0.00 0.00 
148 106 -0.06 -0.16 0.17 
148 109 -0.61 -1.26 1.40 
148 112 -0.70 -0.94 1.18 
148 115 -0.40 -0.87 0.96 
148 118 -0.25 -0.75 0.79 
148 121 -0.33 -0.55 0.64 
148 124 -0.50 -0.32 0.59 
148 127 -0.60 -0.31 0.67 
148 130 -0.74 -0.22 0.77 
148 133 -0.80 0.08 0.80 
148 136 -0.82 0.26 0.86 
148 139 -0.59 0.34 0.68 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 1.02 -2.66 2.85 
151 40 2.48 -7.76 8.15 
151 43 1.63 -7.23 7.41 
151 46 1.39 -6.62 6.77 
151 49 1.24 -6.37 6.49 
151 52 1.05 -6.02 6.12 
151 55 0.84 -5.45 5.52 
151 58 0.43 -4.06 4.09 
151 61 0.08 -1.67 1.67 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 -0.17 -0.59 0.61 
151 76 -0.70 -2.38 2.48 
151 79 -0.38 -2.35 2.38 
151 82 -0.34 -2.41 2.43 
151 85 -0.18 -1.09 1.10 
151 88 0.00 -0.00 0.00 
151 91 0.00 -0.00 0.00 
151 94 0.00 -0.00 0.00 
151 97 0.00 -0.00 0.00 
151 100 0.00 -0.00 0.00 
151 103 0.00 -0.00 0.00 
151 106 -0.37 -0.94 1.01 
151 109 -0.72 -1.17 1.38 
151 112 -0.73 -1.06 1.29 
151 115 -0.50 -1.17 1.27 
151 118 -0.34 -0.88 0.94 
151 121 -0.58 -0.65 0.88 
151 124 -0.74 -0.37 0.82 
151 127 -0.57 -0.13 0.59 
151 130 -0.67 0.01 0.67 
151 133 -0.73 0.10 0.74 
151 136 -0.83 0.20 0.85 
151 139 -0.43 0.22 0.48 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.99 -2.68 2.86 
154 40 2.41 -8.04 8.39 
154 43 1.50 -7.68 7.82 
154 46 1.23 -7.06 7.17 
154 49 1.60 -6.97 7.15 
154 52 1.64 -6.59 6.79 
154 55 1.36 -5.91 6.07 
154 58 0.66 -5.61 5.65 
154 61 0.04 -4.05 4.05 
154 64 0.00 -0.00 0.00 
154 67 -0.04 -0.42 0.43 
154 70 -0.18 -1.49 1.51 
154 73 -0.45 -2.48 2.52 
154 76 -0.59 -2.44 2.51 
154 79 -0.48 -2.42 2.47 
154 82 -0.40 -2.48 2.51 
154 85 -0.14 -0.84 0.85 
154 88 0.00 -0.00 0.00 
154 91 0.00 -0.00 0.00 
154 94 -0.05 -0.97 0.97 
154 97 0.07 -1.06 1.07 
154 100 0.05 -0.98 0.98 
154 103 -0.16 -1.04 1.05 
154 106 -0.47 -1.49 1.56 
154 109 -0.72 -1.19 1.39 
154 112 -0.57 -1.22 1.35 
154 115 -0.62 -1.50 1.62 
154 118 -0.59 -0.99 1.15 
154 121 -0.77 -0.44 0.89 
154 124 -1.10 -0.27 1.13 
154 127 -1.17 0.10 1.18 
154 130 -0.99 0.23 1.02 
154 133 -0.86 0.34 0.92 
154 136 -0.81 0.35 0.88 
154 139 -0.08 0.04 0.09 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.96 -2.74 2.91 
157 40 2.38 -8.08 8.42 
157 43 1.50 -7.67 7.82 
157 46 1.29 -7.25 7.36 
157 49 1.80 -7.22 7.44 
157 52 1.93 -6.90 7.17 
157 55 1.47 -6.41 6.58 
157 58 0.49 -6.09 6.11 
157 61 -0.25 -5.47 5.47 
157 64 -0.42 -3.25 3.28 
157 67 -0.53 -4.04 4.07 
157 70 -0.45 -3.35 3.38 
157 73 -0.55 -2.65 2.70 
157 76 -0.52 -2.26 2.32 
157 79 -0.47 -2.37 2.42 
157 82 -0.37 -2.46 2.49 
157 85 -0.14 -0.85 0.86 
157 88 0.00 -0.00 0.00 
157 91 -0.23 -1.22 1.24 
157 94 -0.38 -1.59 1.63 
157 97 -0.05 -1.35 1.35 
157 100 0.17 -1.45 1.46 
157 103 0.07 -1.54 1.54 
157 106 -0.19 -1.50 1.51 
157 109 -0.69 -1.08 1.28 
157 112 -0.66 -1.19 1.36 
157 115 -0.48 -1.28 1.37 
157 118 -0.68 -0.90 1.13 
157 121 -0.86 -0.39 0.94 
157 124 -1.17 -0.11 1.18 
157 127 -1.38 0.08 1.38 
157 130 -1.20 0.33 1.24 
157 133 -1.13 0.49 1.23 
157 136 -0.43 0.21 0.48 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.90 -2.69 2.83 
160 40 2.48 -7.73 8.12 
160 43 1.81 -7.57 7.78 
160 46 1.37 -7.26 7.39 
160 49 1.47 -7.04 7.19 
160 52 1.41 -6.84 6.99 
160 55 1.19 -6.59 6.70 
160 58 0.70 -6.51 6.55 
160 61 0.14 -6.10 6.10 
160 64 -0.35 -5.25 5.27 
160 67 -0.39 -4.43 4.45 
160 70 -0.12 -3.68 3.68 
160 73 -0.27 -3.07 3.08 
160 76 -0.49 -2.69 2.73 
160 79 -0.44 -2.69 2.73 
160 82 -0.33 -2.57 2.59 
160 85 -0.42 -2.19 2.23 
160 88 -0.37 -1.51 1.55 
160 91 -0.61 -1.99 2.08 
160 94 -0.69 -1.41 1.57 
160 97 -0.28 -1.42 1.45 
160 100 0.18 -1.56 1.57 
160 103 0.39 -1.39 1.44 
160 106 0.14 -1.31 1.32 
160 109 -0.56 -0.82 1.00 
160 112 -0.75 -0.88 1.15 
160 115 -0.32 -0.94 0.99 
160 118 -0.33 -0.70 0.78 
160 121 -0.95 -0.38 1.02 
160 124 -1.29 0.01 1.29 
160 127 -1.35 0.12 1.36 
160 130 -1.16 0.57 1.29 
160 133 -1.26 0.81 1.50 
160 136 -0.13 0.07 0.15 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.68 -2.68 2.77 
163 40 2.05 -7.91 8.17 
163 43 1.62 -7.68 7.85 
163 46 1.29 -7.28 7.39 
163 49 1.14 -7.11 7.20 
163 52 1.14 -7.02 7.12 
163 55 1.05 -6.84 6.92 
163 58 0.69 -6.63 6.66 
163 61 0.36 -6.48 6.49 
163 64 0.06 -5.93 5.94 
163 67 -0.00 -5.25 5.25 
163 70 0.20 -4.13 4.14 
163 73 0.11 -3.36 3.36 
163 76 -0.34 -2.91 2.93 
163 79 -0.51 -2.93 2.97 
163 82 -0.62 -2.63 2.70 
163 85 -0.52 -2.35 2.41 
163 88 -0.56 -2.33 2.39 
163 91 -0.51 -1.88 1.94 
163 94 -0.62 -1.42 1.55 
163 97 -0.47 -1.69 1.76 
163 100 -0.45 -1.67 1.73 
163 103 -0.43 -1.23 1.31 
163 106 -0.45 -1.12 1.20 
163 109 -0.75 -0.82 1.11 
163 112 -0.94 -0.82 1.25 
163 115 -0.84 -0.96 1.27 
163 118 -0.86 -0.60 1.05 
163 121 -1.20 -0.26 1.23 
163 124 -1.53 0.19 1.54 
163 127 -1.55 0.23 1.56 
163 130 -1.40 0.66 1.54 
163 133 -0.73 0.55 0.92 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.59 -2.66 2.73 
166 40 1.63 -7.83 8.00 
166 43 1.67 -8.06 8.23 
166 46 1.86 -8.14 8.35 
166 49 1.53 -7.84 7.98 
166 52 1.17 -7.82 7.91 
166 55 1.23 -7.60 7.70 
166 58 1.23 -6.93 7.04 
166 61 0.91 -6.64 6.70 
166 64 0.38 -6.42 6.43 
166 67 0.20 -5.86 5.86 
166 70 0.14 -4.53 4.53 
166 73 0.08 -3.44 3.44 
166 76 -0.14 -2.99 2.99 
166 79 -0.35 -2.91 2.93 
166 82 -0.59 -2.61 2.68 
166 85 -0.71 -2.41 2.51 
166 88 -0.67 -2.53 2.62 
166 91 -0.62 -1.96 2.06 
166 94 -0.62 -1.49 1.61 
166 97 -0.44 -1.51 1.57 
166 100 -0.69 -1.22 1.41 
166 103 -0.79 -1.22 1.45 
166 106 -0.92 -1.08 1.42 
166 109 -1.12 -0.87 1.42 
166 112 -1.19 -0.64 1.35 
166 115 -1.13 -0.60 1.28 
166 118 -1.15 -0.58 1.29 
166 121 -1.36 -0.20 1.38 
166 124 -1.58 0.33 1.62 
166 127 -1.64 0.43 1.69 
166 130 -1.49 0.79 1.69 
166 133 -0.44 0.33 0.55 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.73 -3.59 3.66 
169 40 1.67 -8.25 8.41 
169 43 1.73 -8.70 8.87 
169 46 1.93 -8.74 8.95 
169 49 1.69 -8.22 8.39 
169 52 1.32 -8.26 8.37 
169 55 1.32 -7.95 8.06 
169 58 1.41 -7.16 7.30 
169 61 1.26 -6.90 7.02 
169 64 0.58 -6.79 6.82 
169 67 0.32 -6.32 6.33 
169 70 0.06 -5.03 5.03 
169 73 -0.06 -3.91 3.91 
169 76 -0.15 -3.33 3.33 
169 79 -0.23 -3.06 3.07 
169 82 -0.24 -2.60 2.61 
169 85 -0.43 -2.33 2.37 
169 88 -0.57 -2.57 2.63 
169 91 -0.72 -2.19 2.30 
169 94 -0.77 -1.64 1.81 
169 97 -0.62 -1.47 1.60 
169 100 -0.72 -1.00 1.23 
169 103 -1.00 -1.40 1.72 
169 106 -1.29 -1.10 1.69 
169 109 -1.33 -0.85 1.58 
169 112 -1.35 -0.42 1.41 
169 115 -1.19 -0.38 1.25 
169 118 -1.27 -0.31 1.30 
169 121 -1.73 -0.01 1.73 
169 124 -1.85 0.27 1.87 
169 127 -1.75 0.61 1.86 
169 130 -1.13 0.57 1.26 
169 133 -0.15 0.11 0.18 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 1.18 -7.21 7.30 
172 40 1.55 -8.78 8.91 
172 43 1.60 -9.28 9.42 
172 46 1.49 -8.96 9.09 
172 49 1.43 -8.37 8.49 
172 52 1.24 -8.22 8.31 
172 55 1.12 -7.72 7.80 
172 58 0.98 -7.10 7.17 
172 61 0.80 -6.91 6.96 
172 64 0.55 -6.73 6.76 
172 67 0.31 -6.34 6.35 
172 70 0.23 -5.40 5.40 
172 73 0.19 -4.36 4.36 
172 76 0.01 -3.58 3.58 
172 79 -0.08 -3.35 3.36 
172 82 0.16 -2.92 2.93 
172 85 -0.13 -2.33 2.33 
172 88 -0.54 -2.64 2.70 
172 91 -0.91 -2.26 2.44 
172 94 -0.98 -1.55 1.84 
172 97 -0.99 -1.44 1.74 
172 100 -0.83 -1.17 1.43 
172 103 -1.06 -1.53 1.86 
172 106 -1.49 -1.43 2.06 
172 109 -1.58 -1.09 1.92 
172 112 -1.45 -0.57 1.56 
172 115 -1.09 -0.24 1.11 
172 118 -1.17 0.20 1.19 
172 121 -1.61 0.30 1.64 
172 124 -1.81 0.30 1.84 
172 127 -1.52 0.61 1.64 
172 130 -0.19 0.10 0.22 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.07 -1.76 1.77 
175 37 0.81 -8.19 8.23 
175 40 1.05 -9.12 9.19 
175 43 1.04 -9.53 9.59 
175 46 0.93 -8.66 8.71 
175 49 1.09 -8.03 8.11 
175 52 1.07 -7.72 7.80 
175 55 0.96 -7.25 7.31 
175 58 0.60 -6.78 6.81 
175 61 0.42 -6.79 6.81 
175 64 0.34 -6.67 6.68 
175 67 0.27 -6.16 6.17 
175 70 0.26 -5.38 5.38 
175 73 0.23 -4.46 4.46 
175 76 0.10 -3.78 3.78 
175 79 -0.08 -3.62 3.62 
175 82 -0.28 -3.28 3.29 
175 85 -0.51 -2.59 2.64 
175 88 -0.73 -2.59 2.69 
175 91 -1.10 -2.09 2.37 
175 94 -1.04 -1.46 1.79 
175 97 -0.84 -1.55 1.76 
175 100 -0.70 -1.50 1.65 
175 103 -0.81 -1.38 1.60 
175 106 -1.30 -1.44 1.94 
175 109 -1.62 -1.12 1.97 
175 112 -1.67 -0.61 1.78 
175 115 -1.42 -0.05 1.42 
175 118 -1.55 0.65 1.68 
175 121 -1.73 0.60 1.83 
175 124 -1.79 0.60 1.89 
175 127 -0.37 0.16 0.41 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.01 -2.76 2.76 
178 37 0.24 -8.54 8.54 
178 40 0.24 -9.44 9.44 
178 43 -0.21 -9.36 9.36 
178 46 -0.48 -8.10 8.11 
178 49 -0.04 -7.47 7.47 
178 52 0.49 -7.38 7.40 
178 55 0.64 -7.16 7.19 
178 58 0.13 -7.01 7.02 
178 61 0.23 -6.84 6.85 
178 64 0.36 -6.63 6.64 
178 67 0.26 -5.93 5.94 
178 70 0.34 -4.92 4.94 
178 73 0.27 -4.18 4.19 
178 76 0.02 -3.85 3.85 
178 79 -0.23 -3.60 3.60 
178 82 -0.58 -3.27 3.33 
178 85 -0.78 -2.96 3.07 
178 88 -0.85 -2.74 2.86 
178 91 -0.90 -2.06 2.25 
178 94 -0.79 -1.69 1.86 
178 97 -0.76 -1.63 1.80 
178 100 -0.79 -1.58 1.77 
178 103 -0.99 -1.31 1.64 
178 106 -1.33 -1.42 1.94 
178 109 -1.62 -1.18 2.00 
178 112 -1.68 -0.65 1.80 
178 115 -1.77 -0.03 1.77 
178 118 -1.89 0.66 2.01 
178 121 -1.87 0.94 2.09 
178 124 -1.03 0.53 1.15 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 -0.19 -3.64 3.65 
181 37 -0.41 -8.52 8.53 
181 40 -0.72 -9.03 9.05 
181 43 -1.34 -8.41 8.52 
181 46 -1.56 -6.93 7.11 
181 49 -0.77 -6.61 6.66 
181 52 0.25 -7.15 7.15 
181 55 0.65 -7.20 7.23 
181 58 0.43 -7.09 7.11 
181 61 0.14 -6.91 6.91 
181 64 0.08 -6.50 6.50 
181 67 0.12 -5.76 5.76 
181 70 0.30 -4.82 4.83 
181 73 0.09 -4.19 4.19 
181 76 -0.15 -3.79 3.79 
181 79 -0.28 -3.46 3.47 
181 82 -0.53 -3.32 3.37 
181 85 -0.77 -3.25 3.34 
181 88 -1.02 -2.87 3.05 
181 91 -1.01 -2.11 2.34 
181 94 -0.86 -1.74 1.94 
181 97 -0.65 -1.64 1.77 
181 100 -0.82 -1.48 1.70 
181 103 -1.04 -1.47 1.80 
181 106 -1.30 -1.52 2.00 
181 109 -1.59 -1.21 2.00 
181 112 -1.87 -0.73 2.01 
181 115 -1.88 -0.11 1.89 
181 118 -1.99 0.47 2.05 
181 121 -1.47 0.69 1.62 
181 124 -0.19 0.10 0.22 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 -0.11 -0.83 0.84 
184 34 -0.86 -6.85 6.90 
184 37 -1.25 -7.89 7.99 
184 40 -1.83 -8.02 8.23 
184 43 -1.77 -7.00 7.22 
184 46 -1.28 -5.89 6.03 
184 49 -0.43 -5.73 5.75 
184 52 0.09 -6.25 6.26 
184 55 0.23 -6.29 6.29 
184 58 0.24 -6.39 6.39 
184 61 -0.18 -6.28 6.28 
184 64 -0.23 -5.87 5.87 
184 67 -0.07 -5.30 5.30 
184 70 0.00 -4.79 4.79 
184 73 -0.15 -4.26 4.26 
184 76 -0.27 -3.91 3.92 
184 79 -0.29 -3.49 3.50 
184 82 -0.31 -3.34 3.35 
184 85 -0.71 -3.16 3.24 
184 88 -1.10 -2.80 3.01 
184 91 -1.20 -2.15 2.46 
184 94 -1.02 -1.88 2.14 
184 97 -0.90 -1.72 1.94 
184 100 -0.85 -1.44 1.67 
184 103 -1.03 -1.52 1.83 
184 106 -1.41 -1.41 2.00 
184 109 -1.75 -1.23 2.14 
184 112 -1.87 -0.75 2.01 
184 115 -1.59 -0.15 1.60 
184 118 -1.03 0.19 1.04 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 -0.04 -0.66 0.66 
187 31 -0.50 -4.27 4.30 
187 34 -0.60 -4.30 4.34 
187 37 -0.90 -4.31 4.41 
187 40 -1.35 -4.29 4.50 
187 43 -1.19 -3.85 4.03 
187 46 -0.52 -3.36 3.40 
187 49 0.10 -3.18 3.18 
187 52 0.22 -3.78 3.79 
187 55 0.04 -4.80 4.80 
187 58 -0.27 -4.94 4.94 
187 61 -0.52 -4.93 4.96 
187 64 -0.25 -4.63 4.63 
187 67 0.07 -4.25 4.25 
187 70 0.15 -4.01 4.01 
187 73 0.08 -3.75 3.75 
187 76 -0.39 -3.55 3.57 
187 79 -0.43 -3.17 3.20 
187 82 -0.25 -2.86 2.87 
187 85 -0.65 -2.66 2.74 
187 88 -1.07 -2.66 2.87 
187 91 -1.23 -2.16 2.49 
187 94 -1.10 -1.86 2.16 
187 97 -1.07 -1.64 1.95 
187 100 -0.87 -1.33 1.59 
187 103 -1.02 -1.13 1.52 
187 106 -1.51 -0.99 1.81 
187 109 -1.40 -0.75 1.59 
187 112 -0.82 -0.34 0.89 
187 115 -0.19 -0.04 0.19 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.00 -0.00 0.00 
190 49 0.00 -0.00 0.00 
190 52 0.00 -0.00 0.00 
190 55 0.00 -0.00 0.00 
190 58 0.00 -0.00 0.00 
190 61 0.00 -0.00 0.00 
190 64 0.00 -0.00 0.00 
190 67 0.05 -0.36 0.36 
190 70 0.16 -1.03 1.04 
190 73 0.10 -0.98 0.99 
190 76 -0.09 -0.94 0.95 
190 79 -0.13 -0.86 0.87 
190 82 -0.08 -0.78 0.79 
190 85 -0.13 -0.74 0.75 
190 88 -0.27 -0.73 0.78 
190 91 -0.36 -0.63 0.72 
190 94 -0.30 -0.55 0.62 
190 97 -0.24 -0.46 0.52 
190 100 -0.22 -0.36 0.42 
190 103 -0.31 -0.30 0.43 
190 106 -0.30 -0.18 0.34 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 


==> data/embedding.txt <==
x y id lc binning
-23.7104 8.576158 R2017041 1 amplitude
-12.773933 16.978964 R2019015 1 phase
15.14348 5.7187805 R2017025 1 amplitude
7.88554 3.236483 R2018002 1 phase
6.602225 13.05692 R2016041 1 amplitude
15.569494 1.0573878 R2016049 1 amplitude
9.299692 3.360854 R2018043 1 amplitude
10.181667 2.8149483 R2019013 1 phase
-26.132786 9.394396 R2019045 1 phase
-23.831135 10.421888 R2016025 1 amplitude
1.6072744 12.859921 R2017029 1 amplitude
16.184647 7.42052 R2019008 1 phase
6.520486 8.718907 R2018062 1 phase
-18.649378 5.5341883 R2015077 1 amplitude
-19.399706 7.0044317 R2015046 1 amplitude
-24.933558 8.804358 R2016060 1 amplitude
3.1804125 7.232279 R2020067 1 phase
6.925038 14.182865 R2021049 1 phase
13.04243 1.1967591 R2021051 1 amplitude
-16.95091 13.816462 R2016053 0 amplitude
1.234555 2.0840702 R2019010 0 phase
-18.170202 7.0266895 R2018024 0 phase
6.718214 8.172169 R2016029 0 amplitude
14.338594 1.4651757 R2018064 0 phase
-11.533926 10.872593 R2019066 0 phase
3.1663234 13.455789 R2018050 0 phase
13.500619 0.68147904 R2018011 0 amplitude
-28.447815 11.436566 R2019016 0 phase
6.798809 5.3028946 R2018036 0 amplitude
0.52336735 5.1235337 R2017009 0 amplitude
-27.09267 8.417053 R2019022 0 phase
-22.861149 9.26661 R2020007 0 amplitude
10.71898 1.445674 R2018042 0 amplitude
-0.61841995 5.53247 R2018027 0 phase
8.008587 1.8617969 R2018032 0 phase
5.9866676 7.442721 R2020013 0 phase
-10.440065 11.602652 R2016058 0 amplitude
2.5336282 1.7975961 R2019001 0 phase
-21.921392 8.493494 R2019034 0 phase
6.4082537 6.100758 R2016047 0 amplitude
8.595092 3.4269056 R2019004 0 phase
-3.0681672 12.109989 R2019014 0 phase
5.882268 15.858417 R2020014 0 phase
6.829142 6.465257 R2018020 0 amplitude
5.3770623 4.46629 R2019031 0 phase
-27.918388 7.243917 R2018005 0 amplitude
4.2108297 6.6942053 R2018008 0 phase
7.887979 13.299839 R2019019 0 phase
-27.7159 9.192387 R2016018 0 amplitude
8.103628 4.0215077 R2015005 0 amplitude
-15.846125 15.699506 R2017024 0 amplitude
-13.371169 13.320788 R2015042 0 amplitude
-26.603651 7.30044 R2016042 0 amplitude
8.406022 7.5874596 R2019024 0 phase
2.2491825 1.471606 R2020015 0 phase
17.00668 -0.011937962 R2015025 0 amplitude
10.740731 2.5696547 R2016052 0 amplitude
10.020996 4.471928 R2019028 0 phase
16.795357 0.869411 R2014010 0 amplitude
-18.57758 9.136843 R2020028 0 amplitude
13.228891 -1.5905247 R2020075 0 phase
7.434056 7.9986606 R2020078 0 phase
10.1036215 3.3095784 R2021002 0 phase
-19.489542 5.5726957 R2021019 0 amplitude
7.2579026 13.30794 R2021050 0 phase
-16.207975 12.406923 R2021053 0 amplitude
7.7111816 3.8248887 R2021055 0 amplitude
7.473864 12.711351 R2021063 0 amplitude
10.823634 3.1640713 R2021071 0 amplitude
9.144193 2.4512389 R2022020 0 amplitude
-0.7300755 15.958077 R2022011 0 phase


==> data_repeat/113_19991203_bottleneck.txt <==
x y C
0 0 0.025572245940566063
1 0 0.02862771414220333
2 0 0.01672341115772724
3 0 0.011621886864304543
4 0 0.022723663598299026
5 0 0.033260561525821686
6 0 0.03865886852145195
7 0 0.05180668830871582
8 0 0.07248827815055847
9 0 0.0834474042057991
10 0 0.07863099873065948
11 0 0.07218120992183685
12 0 0.07293467968702316
13 0 0.06561990827322006
14 0 0.042899344116449356
15 0 0.03458376228809357
16 0 0.05612188205122948
17 0 0.06455770879983902
18 0 0.03683716803789139
19 0 0.018544213846325874
20 0 0.033358387649059296
21 0 0.05657027289271355
22 0 0.09253399819135666
23 0 0.1453021913766861
24 0 0.1662668138742447
25 0 0.12981590628623962
26 0 0.07888346910476685
27 0 0.05703417584300041
28 0 0.06756211072206497
29 0 0.09016421437263489
30 0 0.09951584041118622
31 0 0.07760891318321228
32 0 0.013633441179990768
33 0 -0.07371710240840912
34 0 -0.09870637208223343
35 0 -0.01673935167491436
36 0 0.05681560933589935
37 0 0.01824614219367504
38 0 -0.08317768573760986
39 0 -0.1765870749950409
40 0 -0.23129969835281372
41 0 -0.2297998070716858
42 0 -0.21443967521190643
43 0 -0.25034141540527344
44 0 -0.33554506301879883
45 0 -0.4546161890029907
46 0 -0.5318337082862854
47 0 -0.41888508200645447
48 0 -0.08406014740467072
49 0 0.1841149628162384
50 0 0.0993293896317482
51 0 -0.2230684608221054
52 0 -0.547685444355011
53 0 -0.6855692267417908
54 0 -0.5027473568916321
55 0 -0.17807938158512115
56 0 0.030048225075006485
57 0 0.07492595165967941
58 0 0.06323569267988205
59 0 0.05377008393406868
60 0 0.04062666371464729
61 0 0.028381220996379852
62 0 0.02038050815463066
63 0 0.018140358850359917
0 1 0.030342746526002884
1 1 0.0019369194051250815
2 1 -0.02014145813882351
3 1 -0.019779426977038383
4 1 -0.011534267105162144
5 1 -0.012376835569739342
6 1 -0.014009092934429646
7 1 -0.001223437488079071
8 1 0.027720805257558823
9 1 0.055754855275154114
10 1 0.05895645171403885
11 1 0.039171166718006134
12 1 0.026138044893741608
13 1 0.020079290494322777
14 1 -0.004147669300436974
15 1 -0.02211582288146019
16 1 0.003624825971201062
17 1 0.028795801103115082
18 1 0.00454863253980875
19 1 -0.022896060720086098
20 1 -0.0067804427817463875
21 1 0.02429826557636261
22 1 0.05500918626785278
23 1 0.0960223451256752
24 1 0.1213749349117279
25 1 0.11175937205553055
26 1 0.0967475101351738
27 1 0.10142038017511368
28 1 0.12109898030757904
29 1 0.14770060777664185
30 1 0.176805317401886
31 1 0.2024284452199936
32 1 0.2137659639120102
33 1 0.2043360024690628
34 1 0.2004668265581131
35 1 0.21639332175254822
36 1 0.19338379800319672
37 1 0.091130331158638
38 1 -0.03055940568447113
39 1 -0.09343501180410385
40 1 -0.09554114192724228
41 1 -0.06964030861854553
42 1 -0.05215337499976158
43 1 -0.08875832706689835
44 1 -0.21353960037231445
45 1 -0.3694702088832855
46 1 -0.3907407224178314
47 1 -0.1578633189201355
48 1 0.18395406007766724
49 1 0.28376710414886475
50 1 0.061060383915901184
51 1 -0.268290251493454
52 1 -0.5362171530723572
53 1 -0.5541895031929016
54 1 -0.2968989312648773
55 1 0.011962391436100006
56 1 0.1606830656528473
57 1 0.1341879963874817
58 1 0.07823260873556137
59 1 0.07966200262308121
60 1 0.10245680063962936
61 1 0.09922167658805847
62 1 0.07460370659828186
63 1 0.05189068987965584
0 2 0.01750766672194004
1 2 -0.012924849055707455
2 2 -0.03201783075928688
3 2 -0.028795696794986725
4 2 -0.026500903069972992
5 2 -0.03886924311518669
6 2 -0.046912383288145065
7 2 -0.03485451266169548
8 2 -0.007389694917947054
9 2 0.021592317149043083
10 2 0.03053477592766285
11 2 0.0067007290199398994
12 2 -0.02523268200457096
13 2 -0.046221472322940826
14 2 -0.07033612579107285
15 2 -0.07770214229822159
16 2 -0.03134951740503311
17 2 0.01767512410879135
18 2 0.002722246339544654
19 2 -0.0342150554060936
20 2 -0.03291845694184303
21 2 -0.021145610138773918
22 2 -0.021523945033550262
23 2 -0.009611382149159908
24 2 0.009602352976799011
25 2 0.016836438328027725
26 2 0.02122446708381176
27 2 0.026889318600296974
28 2 0.028438543900847435
29 2 0.03793812915682793
30 2 0.06411419063806534
31 2 0.0967516079545021
32 2 0.12228699028491974
33 2 0.12152989953756332
34 2 0.08429435640573502
35 2 0.03141678869724274
36 2 -0.007172048091888428
37 2 -0.015480311587452888
38 2 0.012272066436707973
39 2 0.0649930015206337
40 2 0.11157045513391495
41 2 0.15230411291122437
42 2 0.22452184557914734
43 2 0.2974276542663574
44 2 0.24734298884868622
45 2 0.0839938372373581
46 2 0.022487951442599297
47 2 0.17520390450954437
48 2 0.3452925384044647
49 2 0.31290435791015625
50 2 0.1567218005657196
51 2 0.041413210332393646
52 2 -0.009242137894034386
53 2 -0.011490784585475922
54 2 0.03925070911645889
55 2 0.0973716452717781
56 2 0.07039206475019455
57 2 -0.012766123749315739
58 2 -0.03995165228843689
59 2 0.01185288280248642
60 2 0.06701662391424179
61 2 0.0737733244895935
62 2 0.054858215153217316
63 2 0.038758840411901474
0 3 -0.02233455516397953
1 3 -0.041050106287002563
2 3 -0.05768919363617897
3 3 -0.061492618173360825
4 3 -0.0654522106051445
5 3 -0.07832150161266327
6 3 -0.08242374658584595
7 3 -0.06757749617099762
8 3 -0.0464656800031662
9 3 -0.028416668996214867
10 3 -0.022617114707827568
11 3 -0.047839608043432236
12 3 -0.09562184661626816
13 3 -0.13725461065769196
14 3 -0.16040262579917908
15 3 -0.13860966265201569
16 3 -0.05087300017476082
17 3 0.03234466537833214
18 3 0.030856290832161903
19 3 -0.01615830883383751
20 3 -0.04147594794631004
21 3 -0.06120242550969124
22 3 -0.08081847429275513
23 3 -0.06893250346183777
24 3 -0.0406201109290123
25 3 -0.022263918071985245
26 3 -0.007736715953797102
27 3 -0.0014497623778879642
28 3 -0.011772884987294674
29 3 -0.020061703398823738
30 3 -0.014224844053387642
31 3 -0.00789784174412489
32 3 -0.008384577929973602
33 3 -0.02077610045671463
34 3 -0.053404442965984344
35 3 -0.08181599527597427
36 3 -0.06107178330421448
37 3 7.636538794031367e-05
38 3 0.040237076580524445
39 3 0.023677587509155273
40 3 -0.027474677190184593
41 3 -0.05713775008916855
42 3 -0.027523096650838852
43 3 0.008270667865872383
44 3 -0.04145128279924393
45 3 -0.14776310324668884
46 3 -0.1857544630765915
47 3 -0.13374052941799164
48 3 -0.10937546193599701
49 3 -0.15769484639167786
50 3 -0.16046787798404694
51 3 -0.08471771329641342
52 3 -0.02043885923922062
53 3 0.01492725033313036
54 3 0.043020445853471756
55 3 0.04728301241993904
56 3 0.0036193584091961384
57 3 -0.06815022975206375
58 3 -0.10352083295583725
59 3 -0.07825891673564911
60 3 -0.03197511285543442
61 3 -0.005248996429145336
62 3 -0.0030047546606510878
63 3 -0.010692867450416088
0 4 -0.05785486847162247
1 4 -0.09039517492055893
2 4 -0.12868912518024445
3 4 -0.15664078295230865
4 4 -0.1714264154434204
5 4 -0.18056459724903107
6 4 -0.1823214888572693
7 4 -0.17306071519851685
8 4 -0.15705209970474243
9 4 -0.1349300891160965
10 4 -0.11388950049877167
11 4 -0.11730573326349258
12 4 -0.15253204107284546
13 4 -0.20441193878650665
14 4 -0.2471700757741928
15 4 -0.22254376113414764
16 4 -0.09882782399654388
17 4 0.025164399296045303
18 4 0.03815292567014694
19 4 -0.019508859142661095
20 4 -0.06676599383354187
21 4 -0.1021151915192604
22 4 -0.10821922868490219
23 4 -0.06131498143076897
24 4 -0.009358851239085197
25 4 0.009847586043179035
26 4 0.014326480217278004
27 4 0.013312461785972118
28 4 0.0012692947639152408
29 4 -0.007531146053224802
30 4 -0.009773342870175838
31 4 -0.023678425699472427
32 4 -0.04683510586619377
33 4 -0.06299193203449249
34 4 -0.06832726299762726
35 4 -0.05343123525381088
36 4 -0.0022455002181231976
37 4 0.05694013461470604
38 4 0.05923483893275261
39 4 -0.013551000505685806
40 4 -0.11001529544591904
41 4 -0.1776135414838791
42 4 -0.21642833948135376
43 4 -0.25613540410995483
44 4 -0.29807108640670776
45 4 -0.31095975637435913
46 4 -0.2702528238296509
47 4 -0.20142310857772827
48 4 -0.16728490591049194
49 4 -0.19027648866176605
50 4 -0.21676096320152283
51 4 -0.2037048488855362
52 4 -0.15059925615787506
53 4 -0.0695568174123764
54 4 0.006545771844685078
55 4 0.025261204689741135
56 4 -0.024250376969575882
57 4 -0.08346205204725266
58 4 -0.1113668754696846
59 4 -0.10549294203519821
60 4 -0.07440246641635895
61 4 -0.038878198713064194
62 4 -0.025403674691915512
63 4 -0.0357816182076931
0 5 -0.08474895358085632
1 5 -0.12243536114692688
2 5 -0.16702604293823242
3 5 -0.2039666324853897
4 5 -0.2238876074552536
5 5 -0.23382960259914398
6 5 -0.2430570423603058
7 5 -0.24454891681671143
8 5 -0.22501514852046967
9 5 -0.18669560551643372
10 5 -0.15260548889636993
11 5 -0.144449383020401
12 5 -0.1587197482585907
13 5 -0.19283293187618256
14 5 -0.23967696726322174
15 5 -0.2175736129283905
16 5 -0.0665796771645546
17 5 0.08371391892433167
18 5 0.08538024872541428
19 5 -0.0019548418931663036
20 5 -0.06969063729047775
21 5 -0.11681265383958817
22 5 -0.12627920508384705
23 5 -0.06569121778011322
24 5 0.007334090769290924
25 5 0.02950403094291687
26 5 0.0144199188798666
27 5 -0.004445363767445087
28 5 -0.013464794494211674
29 5 -0.0056508006528019905
30 5 0.007546320557594299
31 5 0.0031421021558344364
32 5 -0.020616179332137108
33 5 -0.04472808167338371
34 5 -0.06014063209295273
35 5 -0.07126134634017944
36 5 -0.076490119099617
37 5 -0.07055065780878067
38 5 -0.0550609789788723
39 5 -0.02763311378657818
40 5 0.015638602897524834
41 5 0.04721532762050629
42 5 0.022239988669753075
43 5 -0.04706793650984764
44 5 -0.0918535515666008
45 5 -0.0826287716627121
46 5 -0.03873847797513008
47 5 0.02491120807826519
48 5 0.07967178523540497
49 5 0.07653184980154037
50 5 0.014457778073847294
51 5 -0.05525781959295273
52 5 -0.08165977895259857
53 5 -0.05997126176953316
54 5 -0.025662513449788094
55 5 -0.0031094630248844624
56 5 0.013646588660776615
57 5 0.022230073809623718
58 5 0.010646061971783638
59 5 -0.010541733354330063
60 5 -0.016968199983239174
61 5 -0.014943018555641174
62 5 -0.027968352660536766
63 5 -0.05458161234855652
0 6 -0.12673558294773102
1 6 -0.15093709528446198
2 6 -0.1806347370147705
3 6 -0.20727472007274628
4 6 -0.22659416496753693
5 6 -0.24403169751167297
6 6 -0.2663041353225708
7 6 -0.2766735255718231
8 6 -0.24895291030406952
9 6 -0.19186443090438843
10 6 -0.14499975740909576
11 6 -0.12565065920352936
12 6 -0.11251384019851685
13 6 -0.11462639272212982
14 6 -0.15944185853004456
15 6 -0.16565513610839844
16 6 -0.049783773720264435
17 6 0.06698490679264069
18 6 0.04856903851032257
19 6 -0.02293376252055168
20 6 -0.058021850883960724
21 6 -0.11171673983335495
22 6 -0.16876938939094543
23 6 -0.12852275371551514
24 6 -0.02625485137104988
25 6 0.02173726074397564
26 6 0.0009423345909453928
27 6 -0.02806166559457779
28 6 -0.03688880801200867
29 6 -0.03064008243381977
30 6 -0.010942796245217323
31 6 0.012573864310979843
32 6 0.025110481306910515
33 6 0.026469433680176735
34 6 0.020036153495311737
35 6 -0.0027312180027365685
36 6 -0.04199250042438507
37 6 -0.07224929332733154
38 6 -0.06577511131763458
39 6 -0.018070800229907036
40 6 0.0540611706674099
41 6 0.11670203506946564
42 6 0.1404905915260315
43 6 0.13247579336166382
44 6 0.114534392952919
45 6 0.08736628293991089
46 6 0.05908270552754402
47 6 0.06135942414402962
48 6 0.09422142803668976
49 6 0.10189437121152878
50 6 0.05496034398674965
51 6 -0.010641169734299183
52 6 -0.06361516565084457
53 6 -0.0902448520064354
54 6 -0.08084238320589066
55 6 -0.05009937658905983
56 6 -0.02032669447362423
57 6 -0.0024828847963362932
58 6 -0.00045802121167071164
59 6 -0.01420402992516756
60 6 -0.036344755440950394
61 6 -0.06347894668579102
62 6 -0.09132698178291321
63 6 -0.11056032031774521
0 7 -0.10875055193901062
1 7 -0.14489074051380157
2 7 -0.18747560679912567
3 7 -0.22207769751548767
4 7 -0.24568486213684082
5 7 -0.26931729912757874
6 7 -0.3067784309387207
7 7 -0.3427821397781372
8 7 -0.33735206723213196
9 7 -0.28451189398765564
10 7 -0.2270963340997696
11 7 -0.1924770623445511
12 7 -0.16355542838573456
13 7 -0.15178444981575012
14 7 -0.19064658880233765
15 7 -0.20695921778678894
16 7 -0.11629378795623779
17 7 -0.011953955516219139
18 7 0.0064049470238387585
19 7 0.011273454874753952
20 7 0.016866594552993774
21 7 -0.08166288584470749
22 7 -0.209794819355011
23 7 -0.1836162656545639
24 7 -0.052502747625112534
25 7 0.00893403310328722
26 7 -0.00605485774576664
27 7 -0.007305108942091465
28 7 0.0014281937619671226
29 7 -0.011816869489848614
30 7 -0.018818901851773262
31 7 0.000841544650029391
32 7 0.02222319319844246
33 7 0.027695918455719948
34 7 0.022480133920907974
35 7 0.008973600342869759
36 7 -0.010040978901088238
37 7 -0.021275091916322708
38 7 -0.018344411626458168
39 7 -0.013538839295506477
40 7 -0.01721966080367565
41 7 -0.023275429382920265
42 7 -0.01937352865934372
43 7 -0.004314050544053316
44 7 0.008534593507647514
45 7 0.01084108930081129
46 7 0.013591857627034187
47 7 0.0213579460978508
48 7 0.01464728731662035
49 7 -0.015122096054255962
50 7 -0.04489995539188385
51 7 -0.06063142046332359
52 7 -0.0711737796664238
53 7 -0.06410031020641327
54 7 -0.03342253714799881
55 7 -0.0124761201441288
56 7 -0.01277084555476904
57 7 -0.005738327279686928
58 7 0.009895472787320614
59 7 0.009314808063209057
60 7 -0.009412714280188084
61 7 -0.037015657871961594
62 7 -0.06572923809289932
63 7 -0.0868430957198143
0 8 -0.06837563216686249
1 8 -0.12001246958971024
2 8 -0.18890035152435303
3 8 -0.24111391603946686
4 8 -0.2648186981678009
5 8 -0.2861216068267822
6 8 -0.3334743082523346
7 8 -0.3929382264614105
8 8 -0.4091813564300537
9 8 -0.3559812903404236
10 8 -0.28574272990226746
11 8 -0.25659170746803284
12 8 -0.2634108364582062
13 8 -0.2965231239795685
14 8 -0.34717658162117004
15 8 -0.32511451840400696
16 8 -0.17573410272598267
17 8 -0.016163015738129616
18 8 0.0595729798078537
19 8 0.09960995614528656
20 8 0.07328158617019653
21 8 -0.08714675903320312
22 8 -0.2234082669019699
23 8 -0.15997017920017242
24 8 -0.027341552078723907
25 8 -0.009308409877121449
26 8 -0.036326851695775986
27 8 -0.0014405508991330862
28 8 0.031608909368515015
29 8 0.010002220049500465
30 8 -0.008944743312895298
31 8 0.007806248497217894
32 8 0.024749014526605606
33 8 0.022271113470196724
34 8 0.011113586835563183
35 8 -0.0003291781758889556
36 8 -0.005090434104204178
37 8 0.005620842799544334
38 8 0.027803337201476097
39 8 0.04275910183787346
40 8 0.0350375734269619
41 8 0.011928838677704334
42 8 -0.00029749327222816646
43 8 0.009085498750209808
44 8 0.02439003251492977
45 8 0.03188197687268257
46 8 0.03770974650979042
47 8 0.041820228099823
48 8 0.030153585597872734
49 8 0.012937546707689762
50 8 0.011974317952990532
51 8 0.01510328333824873
52 8 0.021842533722519875
53 8 0.05608624592423439
54 8 0.09355035424232483
55 8 0.08878445625305176
56 8 0.06292704492807388
57 8 0.0582926943898201
58 8 0.06226653978228569
59 8 0.053284574300050735
60 8 0.04171665385365486
61 8 0.025491831824183464
62 8 -0.00637075724080205
63 8 -0.03855681046843529
0 9 -0.06538204848766327
1 9 -0.1141907125711441
2 9 -0.19997550547122955
3 9 -0.27569809556007385
4 9 -0.3145308196544647
5 9 -0.3505278527736664
6 9 -0.4149554967880249
7 9 -0.4862099885940552
8 9 -0.505022406578064
9 9 -0.44342002272605896
10 9 -0.3586138188838959
11 9 -0.31572744250297546
12 9 -0.31520605087280273
13 9 -0.3547578752040863
14 9 -0.41195473074913025
15 9 -0.37581056356430054
16 9 -0.2111489623785019
17 9 -0.05384021997451782
18 9 0.022073233500123024
19 9 0.06185825914144516
20 9 0.020039429888129234
21 9 -0.12966257333755493
22 9 -0.2085925042629242
23 9 -0.11604919284582138
24 9 -0.03153957799077034
25 9 -0.0657806470990181
26 9 -0.08229980617761612
27 9 -0.016870196908712387
28 9 0.014428975991904736
29 9 -0.025291206315159798
30 9 -0.04776163771748543
31 9 -0.028532644733786583
32 9 -0.011849064379930496
33 9 -0.006238680332899094
34 9 0.001648370292969048
35 9 0.006868268828839064
36 9 0.00612654210999608
37 9 0.008248538710176945
38 9 0.01653374917805195
39 9 0.021124353632330894
40 9 0.011430032551288605
41 9 0.0015004145679995418
42 9 0.01501353457570076
43 9 0.045493628829717636
44 9 0.06557071208953857
45 9 0.06561332195997238
46 9 0.06451698392629623
47 9 0.07328961789608002
48 9 0.0715363547205925
49 9 0.061485033482313156
50 9 0.06261055171489716
51 9 0.05864042788743973
52 9 0.058802906423807144
53 9 0.09457530826330185
54 9 0.12649448215961456
55 9 0.1114078238606453
56 9 0.08602674305438995
57 9 0.07511661946773529
58 9 0.05809357762336731
59 9 0.04261663183569908
60 9 0.0464417040348053
61 9 0.04056941717863083
62 9 0.000591136165894568
63 9 -0.040345896035432816
0 10 -0.07009940594434738
1 10 -0.10442095994949341
2 10 -0.18699124455451965
3 10 -0.27973493933677673
4 10 -0.33191052079200745
5 10 -0.3663465082645416
6 10 -0.42032524943351746
7 10 -0.47904351353645325
8 10 -0.5014520287513733
9 10 -0.4803256094455719
10 10 -0.44906240701675415
11 10 -0.4107794463634491
12 10 -0.33758363127708435
13 10 -0.274589866399765
14 10 -0.27431055903434753
15 10 -0.2509479224681854
16 10 -0.14253561198711395
17 10 -0.030130723491311073
18 10 0.0658624991774559
19 10 0.17505404353141785
20 10 0.19516786932945251
21 10 0.08046973496675491
22 10 -0.006427145097404718
23 10 0.012071937322616577
24 10 0.006097313482314348
25 10 -0.05237286910414696
26 10 -0.03429644554853439
27 10 0.048390429466962814
28 10 0.05154425650835037
29 10 -0.017194049432873726
30 10 -0.04553558677434921
31 10 -0.02978796698153019
32 10 -0.023702343925833702
33 10 -0.024540994316339493
34 10 -0.013947762548923492
35 10 -0.0068900263868272305
36 10 -0.013337108306586742
37 10 -0.020924407988786697
38 10 -0.022700656205415726
39 10 -0.030820606276392937
40 10 -0.047725778073072433
41 10 -0.047993917018175125
42 10 -0.02235991507768631
43 10 0.00856374204158783
44 10 0.027636755257844925
45 10 0.0384429395198822
46 10 0.05970489978790283
47 10 0.08852917701005936
48 10 0.08507178723812103
49 10 0.06653635203838348
50 10 0.07440964132547379
51 10 0.07189742475748062
52 10 0.04651176556944847
53 10 0.06225695088505745
54 10 0.09761745482683182
55 10 0.09731662273406982
56 10 0.08562591671943665
57 10 0.07369333505630493
58 10 0.04720984399318695
59 10 0.03385980799794197
60 10 0.045676521956920624
61 10 0.043033551424741745
62 10 0.0021870825439691544
63 10 -0.04528381675481796
0 11 -0.06511252373456955
1 11 -0.07036183774471283
2 11 -0.12504130601882935
3 11 -0.2262805700302124
4 11 -0.29654422402381897
5 11 -0.3360479474067688
6 11 -0.3919815421104431
7 11 -0.44624683260917664
8 11 -0.46266409754753113
9 11 -0.4707593619823456
10 11 -0.5107153058052063
11 11 -0.5238386392593384
12 11 -0.4180148243904114
13 11 -0.26794350147247314
14 11 -0.22245122492313385
15 11 -0.23046880960464478
16 11 -0.17141781747341156
17 11 -0.05793583765625954
18 11 0.09255490452051163
19 11 0.2623507082462311
20 11 0.3173510432243347
21 11 0.2150038778781891
22 11 0.1178836077451706
23 11 0.10818109661340714
24 11 0.07993337512016296
25 11 0.01868508756160736
26 11 0.03627556562423706
27 11 0.09756011515855789
28 11 0.07351036369800568
29 11 -0.00197022152133286
30 11 -0.021463610231876373
31 11 -0.0014712826814502478
32 11 -0.005251370836049318
33 11 -0.020309286192059517
34 11 -0.019232869148254395
35 11 -0.01599307730793953
36 11 -0.02105822041630745
37 11 -0.02266507036983967
38 11 -0.019714342430233955
39 11 -0.026708820834755898
40 11 -0.03669724985957146
41 11 -0.02497442066669464
42 11 0.0007125168340280652
43 11 0.02061063051223755
44 11 0.02564600668847561
45 11 0.029330266639590263
46 11 0.05773969739675522
47 11 0.08258536458015442
48 11 0.04644254222512245
49 11 0.013348826207220554
50 11 0.0621238611638546
51 11 0.09252746403217316
52 11 0.038330283015966415
53 11 0.02193285897374153
54 11 0.07611974328756332
55 11 0.09919343143701553
56 11 0.07318700850009918
57 11 0.03129240870475769
58 11 0.0017820278881117702
59 11 0.00033189530950039625
60 11 0.020236190408468246
61 11 0.03543371707201004
62 11 0.015840796753764153
63 11 -0.03559839352965355
0 12 -0.06122834235429764
1 12 -0.03652327135205269
2 12 -0.05559909716248512
3 12 -0.16184751689434052
4 12 -0.2692643105983734
5 12 -0.3585818409919739
6 12 -0.46377304196357727
7 12 -0.5348132252693176
8 12 -0.5176514387130737
9 12 -0.478912889957428
10 12 -0.5138320922851562
11 12 -0.5604695081710815
12 12 -0.4832685589790344
13 12 -0.34760066866874695
14 12 -0.32163143157958984
15 12 -0.3489804267883301
16 12 -0.2672981321811676
17 12 -0.0912814736366272
18 12 0.08367079496383667
19 12 0.20767877995967865
20 12 0.22455500066280365
21 12 0.15038172900676727
22 12 0.11363395303487778
23 12 0.14271506667137146
24 12 0.11456961184740067
25 12 0.030487002804875374
26 12 0.019533783197402954
27 12 0.06169303506612778
28 12 0.037842459976673126
29 12 -0.024168334901332855
30 12 -0.027512209489941597
31 12 -0.0035133822821080685
32 12 -0.01578868180513382
33 12 -0.0382021963596344
34 12 -0.034646861255168915
35 12 -0.01940225251019001
36 12 -0.009716681204736233
37 12 -0.004121980629861355
38 12 -0.001628195052035153
39 12 -0.0021078961435705423
40 12 -0.0007285352912731469
41 12 0.011307602748274803
42 12 0.02672017179429531
43 12 0.036653440445661545
44 12 0.02763148956000805
45 12 0.05492854490876198
46 12 0.14748455584049225
47 12 0.18718166649341583
48 12 0.08787979185581207
49 12 0.018271589651703835
50 12 0.0847119688987732
51 12 0.10702504217624664
52 12 0.0035244508180767298
53 12 -0.0318051353096962
54 12 0.046172238886356354
55 12 0.09429343044757843
56 12 0.06098288297653198
57 12 0.0010311821242794394
58 12 -0.005662974901497364
59 12 0.029372962191700935
60 12 0.06990162283182144
61 12 0.09728048741817474
62 12 0.07032708823680878
63 12 -0.014598612673580647
0 13 -0.0888301208615303
1 13 -0.04678424447774887
2 13 -0.04192405566573143
3 13 -0.13509827852249146
4 13 -0.26260849833488464
5 13 -0.3970524072647095
6 13 -0.5319864749908447
7 13 -0.5983598232269287
8 13 -0.5537565350532532
9 13 -0.4772474765777588
10 13 -0.4698764681816101
11 13 -0.4850403070449829
12 13 -0.4076489806175232
13 13 -0.2998616099357605
14 13 -0.3064655363559723
15 13 -0.34845444560050964
16 13 -0.24094626307487488
17 13 -0.02940414287149906
18 13 0.11397933959960938
19 13 0.13771969079971313
20 13 0.1139352023601532
21 13 0.10164230316877365
22 13 0.11167673021554947
23 13 0.10515835881233215
24 13 0.03365950658917427
25 13 -0.03594783693552017
26 13 -0.00767610315233469
27 13 0.050062455236911774
28 13 0.020850947126746178
29 13 -0.041067466139793396
30 13 -0.03928465023636818
31 13 -0.017161134630441666
32 13 -0.029959572479128838
33 13 -0.041208986192941666
34 13 -0.02322724647819996
35 13 0.0008209607331082225
36 13 0.015449433587491512
37 13 0.02788291685283184
38 13 0.04986245557665825
39 13 0.07403216511011124
40 13 0.08282328397035599
41 13 0.08272629231214523
42 13 0.08082596212625504
43 13 0.04080957919359207
44 13 -0.024286506697535515
45 13 0.03709842264652252
46 13 0.2074342519044876
47 13 0.2478591650724411
48 13 0.11632426083087921
49 13 0.07741284370422363
50 13 0.17235316336154938
51 13 0.14558401703834534
52 13 -0.012134471908211708
53 13 -0.044523000717163086
54 13 0.04692788049578667
55 13 0.14034318923950195
56 13 0.16440390050411224
57 13 0.1192951649427414
58 13 0.07534655183553696
59 13 0.06981371343135834
60 13 0.10166237503290176
61 13 0.12239338457584381
62 13 0.06716430187225342
63 13 -0.04203099384903908
0 14 -0.05973941087722778
1 14 -0.032434262335300446
2 14 -0.04016674682497978
3 14 -0.11615675687789917
4 14 -0.23722974956035614
5 14 -0.3702550232410431
6 14 -0.46746453642845154
7 14 -0.4973243176937103
8 14 -0.48076555132865906
9 14 -0.4620247483253479
10 14 -0.4627327620983124
11 14 -0.44222137331962585
12 14 -0.3400256037712097
13 14 -0.22973068058490753
14 14 -0.2539817988872528
15 14 -0.34385308623313904
16 14 -0.30153536796569824
17 14 -0.12320474535226822
18 14 0.01484060287475586
19 14 0.03686085715889931
20 14 0.0655963346362114
21 14 0.136949360370636
22 14 0.13470914959907532
23 14 0.029338551685214043
24 14 -0.07209080457687378
25 14 -0.06763771921396255
26 14 0.016308104619383812
27 14 0.04751712828874588
28 14 -0.01824924163520336
29 14 -0.07395203411579132
30 14 -0.0525660514831543
31 14 -0.017947830259799957
32 14 -0.0064438204281032085
33 14 0.018506968393921852
34 14 0.06052253767848015
35 14 0.08774308115243912
36 14 0.09058934450149536
37 14 0.08242133259773254
38 14 0.09000065177679062
39 14 0.09138403832912445
40 14 0.06315143406391144
41 14 0.0312776044011116
42 14 0.003287876956164837
43 14 -0.08517474681138992
44 14 -0.1773948073387146
45 14 -0.07131720334291458
46 14 0.1447332799434662
47 14 0.12524127960205078
48 14 -0.03552986681461334
49 14 0.027489250525832176
50 14 0.18075042963027954
51 14 0.1414894014596939
52 14 0.06039498373866081
53 14 0.07655349373817444
54 14 0.08914314955472946
55 14 0.12892089784145355
56 14 0.2177048772573471
57 14 0.2130364626646042
58 14 0.09103211760520935
59 14 0.009896370582282543
60 14 0.0421113446354866
61 14 0.07873674482107162
62 14 0.033057257533073425
63 14 -0.04159535840153694
0 15 0.01301377173513174
1 15 0.0043566543608903885
2 15 -0.0395672582089901
3 15 -0.11783324182033539
4 15 -0.237179234623909
5 15 -0.3548380732536316
6 15 -0.40245649218559265
7 15 -0.4072801470756531
8 15 -0.44193753600120544
9 15 -0.4837924838066101
10 15 -0.4791845381259918
11 15 -0.421565443277359
12 15 -0.30621325969696045
13 15 -0.18721917271614075
14 15 -0.1993585228919983
15 15 -0.33751872181892395
16 15 -0.40193599462509155
17 15 -0.27619466185569763
18 15 -0.10738025605678558
19 15 -0.02140984870493412
20 15 0.07515448331832886
21 15 0.17974597215652466
22 15 0.13941845297813416
23 15 -0.02216404676437378
24 15 -0.10110479593276978
25 15 -0.036008525639772415
26 15 0.023514552041888237
27 15 -0.01803012564778328
28 15 -0.08382213115692139
29 15 -0.08262532949447632
30 15 -0.03211347013711929
31 15 -0.0021257316693663597
32 15 0.006402494385838509
33 15 0.029442258179187775
34 15 0.06513281911611557
35 15 0.08212313055992126
36 15 0.05684150755405426
37 15 0.014569304883480072
38 15 0.004844543058425188
39 15 -0.011977006681263447
40 15 -0.051282431930303574
41 15 -0.061242833733558655
42 15 -0.047218531370162964
43 15 -0.15134766697883606
44 15 -0.2612800598144531
45 15 -0.06442157179117203
46 15 0.2626288831233978
47 15 0.19535410404205322
48 15 -0.03466548025608063
49 15 0.02447470836341381
50 15 0.11689408123493195
51 15 -0.03211794048547745
52 15 -0.033892709761857986
53 15 0.16038008034229279
54 15 0.1342305690050125
55 15 0.023457294330000877
56 15 0.14605937898159027
57 15 0.2123790830373764
58 15 0.06273920089006424
59 15 -0.05354153364896774
60 15 0.00014750121044926345
61 15 0.06535429507493973
62 15 0.04237382486462593
63 15 0.010911963880062103
0 16 0.05433991178870201
1 16 0.05652249976992607
2 16 0.02221519872546196
3 16 -0.04385245963931084
4 16 -0.16167230904102325
5 16 -0.29121240973472595
6 16 -0.35621729493141174
7 16 -0.38964027166366577
8 16 -0.44976359605789185
9 16 -0.4608568251132965
10 16 -0.3795948326587677
11 16 -0.2957255244255066
12 16 -0.24543412029743195
13 16 -0.19924946129322052
14 16 -0.20352545380592346
15 16 -0.2996663749217987
16 16 -0.3735356032848358
17 16 -0.29587167501449585
18 16 -0.16374105215072632
19 16 -0.09095844626426697
20 16 -0.0003445401380304247
21 16 0.09098677337169647
22 16 0.04257763549685478
23 16 -0.07187924534082413
24 16 -0.04873311519622803
25 16 0.06355161219835281
26 16 0.06403109431266785
27 16 -0.024576399475336075
28 16 -0.05594395101070404
29 16 -0.014732172712683678
30 16 0.018767116591334343
31 16 0.01783639006316662
32 16 0.013705149292945862
33 16 0.029579898342490196
34 16 0.06802067905664444
35 16 0.08447039872407913
36 16 0.026941783726215363
37 16 -0.04783390462398529
38 16 -0.058054398745298386
39 16 -0.04466158151626587
40 16 -0.044124577194452286
41 16 -0.011090465821325779
42 16 0.0027354068588465452
43 16 -0.16443347930908203
44 16 -0.3445267677307129
45 16 -0.1456374078989029
46 16 0.22371523082256317
47 16 0.1605859100818634
48 16 -0.07639018446207047
49 16 0.03391905501484871
50 16 0.10637500137090683
51 16 -0.19497226178646088
52 16 -0.13546843826770782
53 16 0.2898406684398651
54 16 0.22868694365024567
55 16 -0.0544242300093174
56 16 0.07050352543592453
57 16 0.240341454744339
58 16 0.12978608906269073
59 16 -0.02192698046565056
60 16 0.019091496244072914
61 16 0.08358485996723175
62 16 0.05687595531344414
63 16 0.03524337708950043
0 17 0.007487094961106777
1 17 0.03588986024260521
2 17 0.03512750566005707
3 17 0.0017162455478683114
4 17 -0.08278968185186386
5 17 -0.20886516571044922
6 17 -0.30290135741233826
7 17 -0.3534702956676483
8 17 -0.40008285641670227
9 17 -0.3858371376991272
10 17 -0.28962159156799316
11 17 -0.25093603134155273
12 17 -0.3359866440296173
13 17 -0.41746392846107483
14 17 -0.3889021873474121
15 17 -0.31485047936439514
16 17 -0.2754267752170563
17 17 -0.24540230631828308
18 17 -0.21689458191394806
19 17 -0.1647844761610031
20 17 -0.025825833901762962
21 17 0.08070351928472519
22 17 0.01137249730527401
23 17 -0.07159414887428284
24 17 0.011894173920154572
25 17 0.11615252494812012
26 17 0.06955086439847946
27 17 -0.01274033822119236
28 17 0.0036480091512203217
29 17 0.05005557835102081
30 17 0.04624731466174126
31 17 0.03147004172205925
32 17 0.03904232382774353
33 17 0.06779227405786514
34 17 0.12008216232061386
35 17 0.13838313519954681
36 17 0.06844692677259445
37 17 -0.000966933963354677
38 17 0.025822563096880913
39 17 0.0702187567949295
40 17 0.03782252222299576
41 17 0.04110663756728172
42 17 0.17588038742542267
43 17 0.24339735507965088
44 17 0.08201481401920319
45 17 -0.01721750572323799
46 17 0.08308596163988113
47 17 0.022673141211271286
48 17 -0.01947293058037758
49 17 0.2820146083831787
50 17 0.3729308843612671
51 17 0.004969029687345028
52 17 0.03726628050208092
53 17 0.3979472815990448
54 17 0.22754472494125366
55 17 -0.1701197624206543
56 17 -0.025913795456290245
57 17 0.30596724152565
58 17 0.2617647647857666
59 17 0.09089437872171402
60 17 0.11191312223672867
61 17 0.1518092304468155
62 17 0.07392676919698715
63 17 0.0013485488016158342
0 18 -0.04474923759698868
1 18 -0.01693137362599373
2 18 -0.015435338020324707
3 18 -0.024398615583777428
4 18 -0.055662743747234344
5 18 -0.13812100887298584
6 18 -0.21504545211791992
7 18 -0.25685277581214905
8 18 -0.33038127422332764
9 18 -0.4144015610218048
10 18 -0.4128529727458954
11 18 -0.38146159052848816
12 18 -0.4374186396598816
13 18 -0.502532422542572
14 18 -0.4169183075428009
15 18 -0.24173006415367126
16 18 -0.1679265797138214
17 18 -0.23229050636291504
18 18 -0.3060832619667053
19 18 -0.21893568336963654
20 18 0.016678689047694206
21 18 0.1241203248500824
22 18 -0.0014303983189165592
23 18 -0.09236408025026321
24 18 -0.020611422136425972
25 18 0.017767896875739098
26 18 -0.06061995029449463
27 18 -0.07600298523902893
28 18 0.030913088470697403
29 18 0.10086870938539505
30 18 0.07466595619916916
31 18 0.04351750388741493
32 18 0.044428128749132156
33 18 0.05849122256040573
34 18 0.08834705501794815
35 18 0.10400483012199402
36 18 0.08413396775722504
37 18 0.10427232086658478
38 18 0.1895766407251358
39 18 0.19481587409973145
40 18 0.07172948122024536
41 18 0.0750499740242958
42 18 0.3720925748348236
43 18 0.5800473690032959
44 18 0.253556489944458
45 18 -0.22453056275844574
46 18 -0.2599988579750061
47 18 0.04548139125108719
48 18 0.44538119435310364
49 18 0.7444244623184204
50 18 0.5231006741523743
51 18 0.043089475482702255
52 18 0.12493989616632462
53 18 0.476173996925354
54 18 0.26498696208000183
55 18 -0.11730051785707474
56 18 0.060479115694761276
57 18 0.3894997239112854
58 18 0.36289313435554504
59 18 0.20325098931789398
60 18 0.1824980527162552
61 18 0.16334684193134308
62 18 0.04723585769534111
63 18 -0.04353303834795952
0 19 0.0267325546592474
1 19 0.058469850569963455
2 19 0.048190634697675705
3 19 0.029928166419267654
4 19 -0.008226851001381874
5 19 -0.08406710624694824
6 19 -0.14774060249328613
7 19 -0.1991531103849411
8 19 -0.3344106376171112
9 19 -0.5273803472518921
10 19 -0.5858920216560364
11 19 -0.45902353525161743
12 19 -0.33792954683303833
13 19 -0.33557379245758057
14 19 -0.3380463421344757
15 19 -0.2699442207813263
16 19 -0.21637721359729767
17 19 -0.2392672896385193
18 19 -0.25828880071640015
19 19 -0.14551125466823578
20 19 0.03696049004793167
21 19 0.05574965476989746
22 19 -0.06132557615637779
23 19 -0.05923182889819145
24 19 0.030741984024643898
25 19 -0.014520801603794098
26 19 -0.14685821533203125
27 19 -0.12924423813819885
28 19 0.018889153376221657
29 19 0.08562438189983368
30 19 0.04193388298153877
31 19 0.017418138682842255
32 19 0.04116673767566681
33 19 0.06460042297840118
34 19 0.08762702345848083
35 19 0.11913450062274933
36 19 0.1515410989522934
37 19 0.20781998336315155
38 19 0.2704470753669739
39 19 0.21477805078029633
40 19 0.10183897614479065
41 19 0.24993078410625458
42 19 0.6089860200881958
43 19 0.5578187108039856
44 19 -0.1155128926038742
45 19 -0.6684867143630981
46 19 -0.4682191014289856
47 19 0.24389907717704773
48 19 0.8934868574142456
49 19 0.9474266171455383
50 19 0.2949264347553253
51 19 -0.1663232147693634
52 19 0.24139279127120972
53 19 0.6583012938499451
54 19 0.35626494884490967
55 19 0.03314068540930748
56 19 0.19729384779930115
57 19 0.4046573042869568
58 19 0.3751843571662903
59 19 0.2716861665248871
60 19 0.19554321467876434
61 19 0.06855150312185287
62 19 -0.039952006191015244
63 19 -0.03500921651721001
0 20 0.13354748487472534
1 20 0.13075999915599823
2 20 0.10048967599868774
3 20 0.052968185395002365
4 20 -0.03727509453892708
5 20 -0.1348162293434143
6 20 -0.19171100854873657
7 20 -0.2596819996833801
8 20 -0.41538533568382263
9 20 -0.5906045436859131
10 20 -0.6034954190254211
11 20 -0.4089489281177521
12 20 -0.22483408451080322
13 20 -0.26812446117401123
14 20 -0.45446380972862244
15 20 -0.5237923264503479
16 20 -0.3751755654811859
17 20 -0.14397600293159485
18 20 0.012622956186532974
19 20 0.06578966230154037
20 20 0.030608106404542923
21 20 -0.07539650797843933
22 20 -0.11003973335027695
23 20 0.01618960313498974
24 20 0.10422083735466003
25 20 -0.011469527147710323
26 20 -0.16278153657913208
27 20 -0.13433042168617249
28 20 -0.0117573207244277
29 20 0.008839135058224201
30 20 -0.046693794429302216
31 20 -0.03667842596769333
32 20 0.03445792198181152
33 20 0.0869051143527031
34 20 0.12914250791072845
35 20 0.19110150635242462
36 20 0.24392709136009216
37 20 0.28869858384132385
38 20 0.3292314112186432
39 20 0.2867163419723511
40 20 0.2873709201812744
41 20 0.5620245337486267
42 20 0.764961838722229
43 20 0.3281606137752533
44 20 -0.3584319055080414
45 20 -0.551421046257019
46 20 -0.2718574106693268
47 20 0.08583669364452362
48 20 0.43757855892181396
49 20 0.43326371908187866
50 20 -0.070098876953125
51 20 -0.14220531284809113
52 20 0.5167816281318665
53 20 0.7050986886024475
54 20 0.21744023263454437
55 20 -0.10181761533021927
56 20 -0.07864705473184586
57 20 -0.025037728250026703
58 20 0.02565084956586361
59 20 0.1612595021724701
60 20 0.20443518459796906
61 20 0.07639080286026001
62 20 -0.0005891392938792706
63 20 0.06563819944858551
0 21 0.13758744299411774
1 21 0.0799567848443985
2 21 0.03986295685172081
3 21 -0.006816298700869083
4 21 -0.09919808059930801
5 21 -0.16630087792873383
6 21 -0.18273574113845825
7 21 -0.24816492199897766
8 21 -0.3816947340965271
9 21 -0.46503618359565735
10 21 -0.40995481610298157
11 21 -0.24976025521755219
12 21 -0.1414620727300644
13 21 -0.2412937432527542
14 21 -0.47442588210105896
15 21 -0.5600137710571289
16 21 -0.34598594903945923
17 21 0.0018683290109038353
18 21 0.20274454355239868
19 21 0.1585051566362381
20 21 -0.0022258618846535683
21 21 -0.09107562899589539
22 21 -0.017902981489896774
23 21 0.10377950966358185
24 21 0.07762650400400162
25 21 -0.08263570070266724
26 21 -0.172215074300766
27 21 -0.09803794324398041
28 21 0.007043981924653053
29 21 0.010697036981582642
30 21 -0.03476609289646149
31 21 -0.03438010811805725
32 21 -0.0036899507977068424
33 21 0.01516894344240427
34 21 0.04686136916279793
35 21 0.0882972776889801
36 21 0.10054723173379898
37 21 0.14543047547340393
38 21 0.28251323103904724
39 21 0.3812732398509979
40 21 0.41993045806884766
41 21 0.4970637261867523
42 21 0.3588923513889313
43 21 -0.17342805862426758
44 21 -0.46637874841690063
45 21 -0.22266966104507446
46 21 -0.08330462127923965
47 21 -0.21288634836673737
48 21 0.01981034129858017
49 21 0.3823622763156891
50 21 0.3915371596813202
51 21 0.4926239252090454
52 21 0.874435305595398
53 21 0.8713033199310303
54 21 0.5910289287567139
55 21 0.5507233142852783
56 21 0.5072424411773682
57 21 0.20127107203006744
58 21 0.004237273707985878
59 21 0.1207854300737381
60 21 0.22795571386814117
61 21 0.16393844783306122
62 21 0.112079918384552
63 21 0.14208123087882996
0 22 0.04370890185236931
1 22 -0.004097244702279568
2 22 -0.025130636990070343
3 22 -0.04738843813538551
4 22 -0.10054998099803925
5 22 -0.11289636045694351
6 22 -0.0869746282696724
7 22 -0.13965921103954315
8 22 -0.2561100721359253
9 22 -0.30277585983276367
10 22 -0.25489330291748047
11 22 -0.18450824916362762
12 22 -0.15523327887058258
13 22 -0.20591552555561066
14 22 -0.29050958156585693
15 22 -0.2784298062324524
16 22 -0.0980120301246643
17 22 0.14048771560192108
18 22 0.22097112238407135
19 22 0.09003714472055435
20 22 -0.05858275294303894
21 22 -0.037848614156246185
22 22 0.10193882137537003
23 22 0.15414446592330933
24 22 0.043501388281583786
25 22 -0.08530952781438828
26 22 -0.09081417322158813
27 22 0.00041664179298095405
28 22 0.08008769899606705
29 22 0.10284680128097534
30 22 0.0916137620806694
31 22 0.07176270335912704
32 22 0.06078445538878441
33 22 0.07842351496219635
34 22 0.11734995990991592
35 22 0.10962297022342682
36 22 0.02249554730951786
37 22 -0.02490280382335186
38 22 0.10001523047685623
39 22 0.2375464290380478
40 22 0.1613297462463379
41 22 -0.007553055416792631
42 22 -0.09887882322072983
43 22 -0.12250542640686035
44 22 -0.03921743482351303
45 22 0.22212955355644226
46 22 0.4959506392478943
47 22 0.7756403684616089
48 22 1.3482728004455566
49 22 1.906277060508728
50 22 1.825965404510498
51 22 1.3348826169967651
52 22 0.8925095200538635
53 22 0.5555948615074158
54 22 0.5700508952140808
55 22 0.9103754162788391
56 22 0.9385062456130981
57 22 0.5102118253707886
58 22 0.1460830271244049
59 22 0.09723257273435593
60 22 0.14900045096874237
61 22 0.11618924885988235
62 22 0.07283780723810196
63 22 0.06738919019699097
0 23 0.05897818133234978
1 23 0.049074720591306686
2 23 0.045971814543008804
3 23 0.02878396213054657
4 23 -0.013802201487123966
5 23 -0.024352606385946274
6 23 -0.0009571079863235354
7 23 -0.04141834005713463
8 23 -0.1580113172531128
9 23 -0.24909669160842896
10 23 -0.2710649073123932
11 23 -0.26759055256843567
12 23 -0.2578936815261841
13 23 -0.2165047526359558
14 23 -0.12502431869506836
15 23 0.014467574656009674
16 23 0.18471971154212952
17 23 0.30851462483406067
18 23 0.28141820430755615
19 23 0.12412893772125244
20 23 -0.0030711160507053137
21 23 0.02075018733739853
22 23 0.10842732340097427
23 23 0.09021898359060287
24 23 -0.018278051167726517
25 23 -0.0717955231666565
26 23 -0.025122646242380142
27 23 0.04609203711152077
28 23 0.0931379422545433
29 23 0.12050892412662506
30 23 0.11381202936172485
31 23 0.07144859433174133
32 23 0.054466456174850464
33 23 0.09919917583465576
34 23 0.15502072870731354
35 23 0.1532156765460968
36 23 0.06866421550512314
37 23 -0.02839520201086998
38 23 -0.01382103655487299
39 23 0.0072227646596729755
40 23 -0.20900684595108032
41 23 -0.3434975743293762
42 23 0.20036271214485168
43 23 0.9791455268859863
44 23 1.0992945432662964
45 23 0.8862106800079346
46 23 1.1299240589141846
47 23 1.663041353225708
48 23 2.0084328651428223
49 23 2.0788369178771973
50 23 1.9848145246505737
51 23 1.7245817184448242
52 23 1.2306673526763916
53 23 0.6470438241958618
54 23 0.4310940206050873
55 23 0.5650015473365784
56 23 0.5902674198150635
57 23 0.3654821217060089
58 23 0.16666246950626373
59 23 0.14748837053775787
60 23 0.18195168673992157
61 23 0.1552249640226364
62 23 0.09833014011383057
63 23 0.0681217834353447
0 24 0.14500558376312256
1 24 0.1425555795431137
2 24 0.14592362940311432
3 24 0.13166235387325287
4 24 0.09228093922138214
5 24 0.06215285509824753
6 24 0.05245090648531914
7 24 0.0008785070385783911
8 24 -0.13493570685386658
9 24 -0.2869535982608795
10 24 -0.3596866726875305
11 24 -0.3495849370956421
12 24 -0.29445430636405945
13 24 -0.18764151632785797
14 24 -0.02407166175544262
15 24 0.1481393724679947
16 24 0.26927366852760315
17 24 0.301888644695282
18 24 0.2446983903646469
19 24 0.15357713401317596
20 24 0.10467672348022461
21 24 0.11792480945587158
22 24 0.11779095977544785
23 24 0.03727249056100845
24 24 -0.06000091880559921
25 24 -0.06856723129749298
26 24 0.0032337072771042585
27 24 0.05541707202792168
28 24 0.05232124775648117
29 24 0.03530135378241539
30 24 0.011357427574694157
31 24 -0.01946135237812996
32 24 -0.015261988155543804
33 24 0.008609251119196415
34 24 -0.012158936820924282
35 24 -0.06080884113907814
36 24 -0.11134269088506699
37 24 -0.16675597429275513
38 24 -0.1298454999923706
39 24 -0.0272393636405468
40 24 -0.060455869883298874
41 24 0.04266040772199631
42 24 0.8176175355911255
43 24 1.7346824407577515
44 24 1.7995474338531494
45 24 1.4922722578048706
46 24 1.8045547008514404
47 24 2.245302677154541
48 24 2.046905994415283
49 24 1.608946681022644
50 24 1.5921993255615234
51 24 1.7815622091293335
52 24 1.5818862915039062
53 24 0.955686628818512
54 24 0.5417963862419128
55 24 0.5416314601898193
56 24 0.510618269443512
57 24 0.2825167179107666
58 24 0.10675740242004395
59 24 0.05086103454232216
60 24 0.07735618948936462
61 24 0.13167010247707367
62 24 0.1611216962337494
63 24 0.15671467781066895
0 25 0.14254118502140045
1 25 0.12775768339633942
2 25 0.13341712951660156
3 25 0.1332000344991684
4 25 0.11819329112768173
5 25 0.09266988188028336
6 25 0.05651138722896576
7 25 -0.019555533304810524
8 25 -0.16618046164512634
9 25 -0.32298120856285095
10 25 -0.374098539352417
11 25 -0.3046391010284424
12 25 -0.19073481857776642
13 25 -0.06432092934846878
14 25 0.08423477411270142
15 25 0.2158724069595337
16 25 0.2688213288784027
17 25 0.23988865315914154
18 25 0.1858615130186081
19 25 0.16836564242839813
20 25 0.18849444389343262
21 25 0.17317849397659302
22 25 0.07694657891988754
23 25 -0.058205701410770416
24 25 -0.13694530725479126
25 25 -0.07924357056617737
26 25 0.06313877552747726
27 25 0.1316332072019577
28 25 0.07354968786239624
29 25 -0.02266629785299301
30 25 -0.08601789176464081
31 25 -0.10613485425710678
32 25 -0.09913381934165955
33 25 -0.12106619030237198
34 25 -0.20033061504364014
35 25 -0.2387629896402359
36 25 -0.1601717621088028
37 25 -0.01096807699650526
38 25 0.22666552662849426
39 25 0.5559679865837097
40 25 0.8025708794593811
41 25 1.0265648365020752
42 25 1.5385807752609253
43 25 2.053250551223755
44 25 1.9930202960968018
45 25 1.7602051496505737
46 25 2.013749122619629
47 25 2.344696283340454
48 25 2.1851069927215576
49 25 1.7801388502120972
50 25 1.6015278100967407
51 25 1.6838480234146118
52 25 1.446277141571045
53 25 0.8231365084648132
54 25 0.493870347738266
55 25 0.5886346697807312
56 25 0.6030262112617493
57 25 0.32326850295066833
58 25 0.008630645461380482
59 25 -0.12122824788093567
60 25 -0.056690800935029984
61 25 0.07755646109580994
62 25 0.16451610624790192
63 25 0.1729898899793625
0 26 0.058672063052654266
1 26 0.05454735830426216
2 26 0.07847177237272263
3 26 0.10032866150140762
4 26 0.10926438868045807
5 26 0.09630462527275085
6 26 0.050365034490823746
7 26 -0.03311114013195038
8 26 -0.1458580046892166
9 26 -0.23125864565372467
10 26 -0.2125985473394394
11 26 -0.10082202404737473
12 26 0.015384024009108543
13 26 0.09762987494468689
14 26 0.17262428998947144
15 26 0.24095122516155243
16 26 0.27163422107696533
17 26 0.2572769224643707
18 26 0.22958491742610931
19 26 0.23792409896850586
20 26 0.2603875994682312
21 26 0.2003115564584732
22 26 0.046730998903512955
23 26 -0.10696180909872055
24 26 -0.15422573685646057
25 26 -0.04674054682254791
26 26 0.12154307961463928
27 26 0.18863148987293243
28 26 0.11760080605745316
29 26 0.003481464460492134
30 26 -0.06906425207853317
31 26 -0.10075126588344574
32 26 -0.13256008923053741
33 26 -0.18683026731014252
34 26 -0.23255901038646698
35 26 -0.1665334552526474
36 26 0.07031918317079544
37 26 0.3512097895145416
38 26 0.5332251191139221
39 26 0.6402530074119568
40 26 0.7409794330596924
41 26 0.8838291168212891
42 26 1.22835373878479
43 26 1.7769243717193604
44 26 2.1772470474243164
45 26 2.2380027770996094
46 26 2.1408729553222656
47 26 2.0961225032806396
48 26 2.0172393321990967
49 26 1.6739680767059326
50 26 1.3106422424316406
51 26 1.276878833770752
52 26 1.1212102174758911
53 26 0.604978084564209
54 26 0.28465744853019714
55 26 0.3023979961872101
56 26 0.2626529932022095
57 26 0.09909920394420624
58 26 0.04438010975718498
59 26 0.1300143003463745
60 26 0.2170390635728836
61 26 0.23312567174434662
62 26 0.1791156381368637
63 26 0.10735729336738586
0 27 0.046651244163513184
1 27 0.05599382519721985
2 27 0.08419999480247498
3 27 0.10425012558698654
4 27 0.1001792922616005
5 27 0.07597199082374573
6 27 0.031226595863699913
7 27 -0.031612496823072433
8 27 -0.08879928290843964
9 27 -0.10093653947114944
10 27 -0.0396823026239872
11 27 0.06977172195911407
12 27 0.15943492949008942
13 27 0.19983313977718353
14 27 0.2177663892507553
15 27 0.23609548807144165
16 27 0.24865229427814484
17 27 0.23558633029460907
18 27 0.20009468495845795
19 27 0.1906503438949585
20 27 0.2061934471130371
21 27 0.17232312262058258
22 27 0.08008702844381332
23 27 0.007385328412055969
24 27 0.024757569655776024
25 27 0.1272365003824234
26 27 0.22927504777908325
27 27 0.262664258480072
28 27 0.23449988663196564
29 27 0.18963555991649628
30 27 0.16117660701274872
31 27 0.1332758069038391
32 27 0.0766323134303093
33 27 0.01214266661554575
34 27 -0.013915413990616798
35 27 0.04561291262507439
36 27 0.20374955236911774
37 27 0.3304981589317322
38 27 0.2434644252061844
39 27 0.008833355270326138
40 27 -0.08256246149539948
41 27 0.13427063822746277
42 27 0.7175866961479187
43 27 1.680090308189392
44 27 2.5717813968658447
45 27 2.762674331665039
46 27 2.3231780529022217
47 27 1.9248043298721313
48 27 1.6548346281051636
49 27 1.1089006662368774
50 27 0.6339002847671509
51 27 0.7940346598625183
52 27 1.0504825115203857
53 27 0.9060558080673218
54 27 0.6390007138252258
55 27 0.4000322222709656
56 27 0.16234298050403595
57 27 0.05279754847288132
58 27 0.1584995836019516
59 27 0.33377113938331604
60 27 0.3815600872039795
61 27 0.28734084963798523
62 27 0.15426909923553467
63 27 0.07281600683927536
0 28 0.03731401264667511
1 28 0.06988611817359924
2 28 0.1178002879023552
3 28 0.1408376842737198
4 28 0.11978071182966232
5 28 0.08636844158172607
6 28 0.06369823217391968
7 28 0.04718408361077309
8 28 0.03425680845975876
9 28 0.034288763999938965
10 28 0.06444530189037323
11 28 0.12714414298534393
12 28 0.1914944052696228
13 28 0.23370496928691864
14 28 0.26496466994285583
15 28 0.29400941729545593
16 28 0.30342671275138855
17 28 0.2698485255241394
18 28 0.20502670109272003
19 28 0.16132305562496185
20 28 0.1570461541414261
21 28 0.15113544464111328
22 28 0.12996985018253326
23 28 0.1461358368396759
24 28 0.23038870096206665
25 28 0.3266720771789551
26 28 0.3712349534034729
27 28 0.3757058084011078
28 28 0.36417239904403687
29 28 0.34129804372787476
30 28 0.32459673285484314
31 28 0.3251536190509796
32 28 0.33646687865257263
33 28 0.36898136138916016
34 28 0.4226047694683075
35 28 0.4756820797920227
36 28 0.5233860611915588
37 28 0.5507233142852783
38 28 0.5196367502212524
39 28 0.545084536075592
40 28 0.7937361001968384
41 28 1.168755292892456
42 28 1.5195761919021606
43 28 1.8832919597625732
44 28 2.0638303756713867
45 28 1.7634611129760742
46 28 1.3270639181137085
47 28 1.314862608909607
48 28 1.4353244304656982
49 28 1.1439472436904907
50 28 0.7373431921005249
51 28 0.71470046043396
52 28 0.7203608751296997
53 28 0.4886859953403473
54 28 0.35511597990989685
55 28 0.33748188614845276
56 28 0.2547712028026581
57 28 0.19077202677726746
58 28 0.24032922089099884
59 28 0.3206310272216797
60 28 0.2956533432006836
61 28 0.18129859864711761
62 28 0.07389402389526367
63 28 0.03300756588578224
0 29 -0.010366341099143028
1 29 0.0482281818985939
2 29 0.12091732770204544
3 29 0.15637680888175964
4 29 0.144699826836586
5 29 0.1255684643983841
6 29 0.12921428680419922
7 29 0.14705204963684082
8 29 0.15021108090877533
9 29 0.1269846111536026
10 29 0.10709910839796066
11 29 0.12150320410728455
12 29 0.15465043485164642
13 29 0.1876046508550644
14 29 0.23595835268497467
15 29 0.2954062521457672
16 29 0.3247830867767334
17 29 0.304368257522583
18 29 0.26041388511657715
19 29 0.22827380895614624
20 29 0.21119144558906555
21 29 0.18532894551753998
22 29 0.15937447547912598
23 29 0.18646739423274994
24 29 0.2712720036506653
25 29 0.3427988588809967
26 29 0.35951149463653564
27 29 0.34373900294303894
28 29 0.3150334358215332
29 29 0.2861614525318146
30 29 0.29359543323516846
31 29 0.3651459217071533
32 29 0.47656822204589844
33 29 0.5876168608665466
34 29 0.6731746196746826
35 29 0.7101604342460632
36 29 0.6998823881149292
37 29 0.7052389979362488
38 29 0.796927273273468
39 29 1.0264054536819458
40 29 1.359254240989685
41 29 1.603368878364563
42 29 1.6378456354141235
43 29 1.4953515529632568
44 29 1.185547947883606
45 29 0.791936457157135
46 29 0.630517840385437
47 29 0.8852581977844238
48 29 1.1269831657409668
49 29 0.95856112241745
50 29 0.6997310519218445
51 29 0.5567511916160583
52 29 0.3837864398956299
53 29 0.16700010001659393
54 29 0.11109354346990585
55 29 0.17141854763031006
56 29 0.12694618105888367
57 29 0.035039693117141724
58 29 0.08338844031095505
59 29 0.19943086802959442
60 29 0.20474861562252045
61 29 0.12055401504039764
62 29 0.033623792231082916
63 29 -0.015605844557285309
0 30 0.0882960632443428
1 30 0.15269684791564941
2 30 0.20787639915943146
3 30 0.22425292432308197
4 30 0.21743711829185486
5 30 0.20919613540172577
6 30 0.2092151790857315
7 30 0.21714286506175995
8 30 0.21343585848808289
9 30 0.18616430461406708
10 30 0.16618205606937408
11 30 0.1792801171541214
12 30 0.19633789360523224
13 30 0.19421207904815674
14 30 0.20125047862529755
15 30 0.2286694198846817
16 30 0.24487563967704773
17 30 0.23597313463687897
18 30 0.22505035996437073
19 30 0.2292838990688324
20 30 0.23156291246414185
21 30 0.21105636656284332
22 30 0.19300979375839233
23 30 0.2179846167564392
24 30 0.26670897006988525
25 30 0.2881460189819336
26 30 0.27458465099334717
27 30 0.24881087243556976
28 30 0.23005065321922302
29 30 0.23513071238994598
30 30 0.2803508937358856
31 30 0.360236793756485
32 30 0.4266701638698578
33 30 0.4384184181690216
34 30 0.42618459463119507
35 30 0.43542197346687317
36 30 0.4518090784549713
37 30 0.4771866500377655
38 30 0.5434831976890564
39 30 0.5960249304771423
40 30 0.5638912916183472
41 30 0.4918702244758606
42 30 0.49576330184936523
43 30 0.608209490776062
44 30 0.7495195269584656
45 30 0.8164276480674744
46 30 0.8406646251678467
47 30 0.8109943270683289
48 30 0.5887514352798462
49 30 0.2685580551624298
50 30 0.1278611570596695
51 30 0.2751787304878235
52 30 0.4432097375392914
53 30 0.4016634225845337
54 30 0.3035210072994232
55 30 0.15412838757038116
56 30 -0.11216847598552704
57 30 -0.29952457547187805
58 30 -0.2414201945066452
59 30 -0.04828822240233421
60 30 0.07427628338336945
61 30 0.1002623438835144
62 30 0.08284136652946472
63 30 0.0652107372879982
0 31 0.08455955982208252
1 31 0.1355573982000351
2 31 0.15469352900981903
3 31 0.15300270915031433
4 31 0.15977297723293304
5 31 0.16886240243911743
6 31 0.1708986610174179
7 31 0.17522038519382477
8 31 0.17855708301067352
9 31 0.1706230342388153
10 31 0.16866247355937958
11 31 0.18819859623908997
12 31 0.20304201543331146
13 31 0.18645556271076202
14 31 0.15879443287849426
15 31 0.15067017078399658
16 31 0.15457367897033691
17 31 0.14424508810043335
18 31 0.12544913589954376
19 31 0.12710075080394745
20 31 0.14368613064289093
21 31 0.15114860236644745
22 31 0.16808591783046722
23 31 0.21086463332176208
24 31 0.23569025099277496
25 31 0.20874974131584167
26 31 0.16061580181121826
27 31 0.1317848265171051
28 31 0.1362704187631607
29 31 0.16698183119297028
30 31 0.200861856341362
31 31 0.2075570523738861
32 31 0.1548258364200592
33 31 0.05064166337251663
34 31 -0.005315190181136131
35 31 0.06727573275566101
36 31 0.192966029047966
37 31 0.27898603677749634
38 31 0.3226125240325928
39 31 0.29148465394973755
40 31 0.17610596120357513
41 31 0.09533577412366867
42 31 0.12319828569889069
43 31 0.19375060498714447
44 31 0.27873340249061584
45 31 0.33093753457069397
46 31 0.3001277446746826
47 31 0.20920443534851074
48 31 0.13492928445339203
49 31 0.14391374588012695
50 31 0.2127900868654251
51 31 0.24648547172546387
52 31 0.1594327688217163
53 31 0.006564440671354532
54 31 -0.10210569202899933
55 31 -0.16654905676841736
56 31 -0.2901201844215393
57 31 -0.3956104815006256
58 31 -0.3412935435771942
59 31 -0.1919233351945877
60 31 -0.07930830866098404
61 31 -0.019449742510914803
62 31 0.014042768627405167
63 31 0.0403023399412632


==> data_repeat/113_19991203_oh_0.txt <==
x y C
0 0 1.4558581983753695e-05
1 0 1.7728389189954597e-05
2 0 2.6935499447971145e-05
3 0 2.280390912586789e-05
4 0 2.116999318498803e-05
5 0 2.046505217751363e-05
6 0 2.5233805481887695e-05
7 0 3.1338130341522444e-05
8 0 4.3256202490862904e-05
9 0 6.816016110605627e-05
10 0 7.16462486981007e-05
11 0 6.342297551437896e-05
12 0 4.701390802508516e-05
13 0 2.589345385292319e-05
14 0 1.4183575988160909e-05
15 0 1.4219904307854938e-05
0 1 0.00041126798050833565
1 1 0.00035824376043244234
2 1 0.00014925512600889423
3 1 8.877561369927383e-05
4 1 7.010694544947169e-05
5 1 0.00021608571878608645
6 1 0.0002463275573157538
7 1 0.0004910060542877583
8 1 0.0006087503726850243
9 1 0.0011464105177682244
10 1 0.0006772061917005561
11 1 0.0005489466620317469
12 1 0.0006174482784444717
13 1 0.001068994050281449
14 1 0.0014398035528540778
15 1 0.0007387314739659665
0 2 0.0025007409890412755
1 2 0.0004704607936964242
2 2 0.0006697615456822875
3 2 0.0006434762304196435
4 2 0.0004529186931550012
5 2 0.0002706130389614961
6 2 0.0004463462046189441
7 2 0.0002701526826991404
8 2 0.00038682908929266467
9 2 0.0010287221147922243
10 2 0.0009984825497948817
11 2 0.0017887910043146624
12 2 0.002397474566143077
13 2 0.00262044798516329
14 2 0.0030665262287731
15 2 0.003608540611659318
0 3 0.006658875400133837
1 3 0.0008673160936940345
2 3 0.001190151014597738
3 3 0.00041552264552348887
4 3 0.0003057873462703202
5 3 0.00024016676064885946
6 3 0.00028193941893773095
7 3 0.0001407482924417802
8 3 0.00019655442422594047
9 3 0.0007004931671339013
10 3 0.001324409230024088
11 3 0.002178231558510302
12 3 0.0030118197586170995
13 3 0.005669695275557477
14 3 0.006513787804514263
15 3 0.005630503148102635
0 4 0.0075472652330609395
1 4 0.003517540085363409
2 4 0.0034377271148588757
3 4 0.0006759375240969803
4 4 0.0003372150797618876
5 4 0.00042005393773834914
6 4 0.000530803842987441
7 4 0.00011461492965195139
8 4 0.0002753909790022268
9 4 0.003029872551632907
10 4 0.003229956323217163
11 4 0.0038434848042391075
12 4 0.009028442801842776
13 4 0.018207209427449758
14 4 0.017266059545009503
15 4 0.012033975907960086
0 5 0.009420411410089518
1 5 0.0035238276552830954
2 5 0.00367034983162669
3 5 0.0038083709417081487
4 5 0.0017717482762838648
5 5 0.0019038942370056952
6 5 0.0017421574244952964
7 5 0.0009059651098715586
8 5 0.0009027351792119068
9 5 0.006213215614030141
10 5 0.040351742848624535
11 5 0.10749492850262467
12 5 0.20627250908932887
13 5 0.08901547388866066
14 5 0.03211487024761394
15 5 0.017787496823850397
0 6 0.009172898477422281
1 6 0.0032061227655137887
2 6 0.003056240540574327
3 6 0.003053725610907044
4 6 0.003208816551979568
5 6 0.003957925020044178
6 6 0.006032642234651845
7 6 0.009213718397574254
8 6 0.016015431118760214
9 6 0.035817523580867164
10 6 0.2047280764328737
11 6 0.45528900993749766
12 6 0.24478282957353692
13 6 0.09938684509163484
14 6 0.041759848937904236
15 6 0.024744764186334256
0 7 0.005320014403024002
1 7 0.003878004990598221
2 7 0.0033518080983745225
3 7 0.003467069686381071
4 7 0.004858109663348533
5 7 0.005081192389047304
6 7 0.006857970740078816
7 7 0.009538783001860231
8 7 0.017298814468420406
9 7 0.03213185115364771
10 7 0.05211207680342835
11 7 0.06709052230526505
12 7 0.04399292171803177
13 7 0.026426336416170225
14 7 0.016679655110441376
15 7 0.010072606003888146


==> data_repeat/113_19991203_oh_1.txt <==
x y C
0 0 2.4933785547587208e-05
1 0 1.7232679852020217e-05
2 0 1.9081516882209664e-05
3 0 2.271171090993348e-05
4 0 1.639585119558435e-05
5 0 3.2272035223865524e-05
6 0 3.572487096775449e-05
7 0 3.6597380101158714e-05
8 0 3.383189005856624e-05
9 0 3.929211688732236e-05
10 0 3.684199208228046e-05
11 0 1.6974416637741313e-05
12 0 2.648100244696194e-05
13 0 3.736856789007461e-05
14 0 6.888668819712959e-05
15 0 6.504706966919668e-05
0 1 0.0003112053067729878
1 1 6.085588367253747e-05
2 1 3.7865915393998006e-05
3 1 3.74424026579807e-05
4 1 9.602614662082286e-05
5 1 0.00010533975195134069
6 1 2.544228368785412e-05
7 1 0.00021931595659441743
8 1 0.000678147993338957
9 1 0.0009566226808715113
10 1 0.0006622904716662848
11 1 0.0004052883325832892
12 1 0.0005107357892737555
13 1 0.0012577999598078103
14 1 0.002130967386638405
15 1 0.0013148630266597904
0 2 0.0021626780123598314
1 2 0.0002742350347663964
2 2 0.00012080802380304688
3 2 0.00021640730357524117
4 2 0.0002651113783406178
5 2 0.00014913084523382182
6 2 8.977021282918588e-05
7 2 7.807855565292025e-05
8 2 0.0003639994018941401
9 2 0.0012403228360036102
10 2 0.0019169499047837868
11 2 0.002923598000926153
12 2 0.005013657235021293
13 2 0.005181935236078919
14 2 0.0035274867048451374
15 2 0.002840384172660685
0 3 0.003936249993611421
1 3 0.0005473559147606089
2 3 0.00045419172626923854
3 3 0.0003118963106041316
4 3 0.0003148486416028205
5 3 0.0002494555911977316
6 3 0.00023122524454018836
7 3 0.00029811213446098933
8 3 0.0003238302583221805
9 3 0.0013113896296624429
10 3 0.0029002923267160167
11 3 0.00413984541643161
12 3 0.00703201241004983
13 3 0.01057669131702688
14 3 0.008061164020133458
15 3 0.004345868205767742
0 4 0.0026376658134227124
1 4 0.001197819256081795
2 4 0.0019469188920125827
3 4 0.0012339386309906343
4 4 0.0008709524766619078
5 4 0.00045378328942778266
6 4 0.000352268201585408
7 4 0.00030419476463578696
8 4 0.0006250100065205272
9 4 0.00357365907072949
10 4 0.005885420773163559
11 4 0.005313388472389726
12 4 0.01786140674640446
13 4 0.018714770185392818
14 4 0.013145722996845821
15 4 0.011044053548729647
0 5 0.002755087910302107
1 5 0.0013107114460526386
2 5 0.0017991809679214063
3 5 0.0016834397940002311
4 5 0.0014230182158347724
5 5 0.0008466676701065136
6 5 0.0009089284569736337
7 5 0.0006261912822493416
8 5 0.0018323208994479102
9 5 0.009121613280828333
10 5 0.054129886517841924
11 5 0.13274987571589394
12 5 0.1459884937061255
13 5 0.0588017399669854
14 5 0.020915365907745547
15 5 0.01058041748396676
0 6 0.00235499691632534
1 6 0.0013886997418703828
2 6 0.000955063096793356
3 6 0.0007915510429881461
4 6 0.0008893729913903545
5 6 0.001641421712192627
6 6 0.003104289725257584
7 6 0.004337249350496925
8 6 0.00809964864449095
9 6 0.022470037768832794
10 6 0.10111677286368201
11 6 0.26807851232309887
12 6 0.1470006383476153
13 6 0.06036863461832033
14 6 0.03288350375249976
15 6 0.010944113587752938
0 7 0.0034223752814052343
1 7 0.001696859768986232
2 7 0.001262227126923972
3 7 0.0008571644935553163
4 7 0.000860646226837854
5 7 0.0011175043144916713
6 7 0.0017749734301854764
7 7 0.0037087865853275945
8 7 0.0059740934696065045
9 7 0.010576067394344113
10 7 0.02008610587267402
11 7 0.032262939264409804
12 7 0.0236332240531747
13 7 0.015092362899812703
14 7 0.009211168717253667
15 7 0.005379151059181682


==> data_repeat/113_19991203_oh_2.txt <==
x y C
0 0 0.0003451262271075984
1 0 0.00021825733699682738
2 0 0.00015662610050969772
3 0 0.00012106296348131093
4 0 0.00012049256799184287
5 0 0.00011196249660652208
6 0 9.801935094927104e-05
7 0 0.0001306675141839933
8 0 0.00012110886798664215
9 0 0.00012328418006867466
10 0 0.0002243478395268269
11 0 0.00032160217943561804
12 0 0.00035043534166634616
13 0 0.0004769446335858241
14 0 0.0004647125845379203
15 0 0.0003692170495712745
0 1 0.0006780863287739217
1 1 0.0007081322122733992
2 1 0.0004194572023149981
3 1 0.00023905899808757445
4 1 0.00018034439605245877
5 1 0.00025107248056409836
6 1 0.00032824555407333546
7 1 0.0004949527690381374
8 1 0.0005778855478961055
9 1 0.0006167456400876768
10 1 0.0006877258830738282
11 1 0.0010730611583264363
12 1 0.0018289777115646428
13 1 0.0015286483013358632
14 1 0.0011309214719573124
15 1 0.0008151113213880161
0 2 0.0006921715920983262
1 2 0.0006193089736370621
2 2 0.0003342840026581924
3 2 0.00036601617688008977
4 2 0.0003395925476196259
5 2 0.00039250132517772206
6 2 0.00034132687845095855
7 2 0.00040762221018840174
8 2 0.000480088427463599
9 2 0.0017520824073197466
10 2 0.0024642930214755477
11 2 0.0026275529902470124
12 2 0.0027303855278319055
13 2 0.001889535223040395
14 2 0.0020393888446458143
15 2 0.0011773546144486827
0 3 0.0010311443413666245
1 3 0.0007942374834077578
2 3 0.0004410091985688387
3 3 0.0003657826815803585
4 3 0.00032267168118170475
5 3 0.000489218257578992
6 3 0.0003257653197333197
7 3 0.0003086650488254998
8 3 0.000871898891398322
9 3 0.0023580012208334927
10 3 0.0038490787088042862
11 3 0.0045280670151199055
12 3 0.005207592568838572
13 3 0.00492026749659624
14 3 0.004839553527041762
15 3 0.002311797841408931
0 4 0.0019249803485417237
1 4 0.0008066989785030634
2 4 0.0007445962142225491
3 4 0.00045912177767012
4 4 0.00036255943142771884
5 4 0.0005604801490093002
6 4 0.0003671579323406208
7 4 0.0004990199902130456
8 4 0.0011089679679614627
9 4 0.003213686649190508
10 4 0.0086393622472267
11 4 0.012247245386350927
12 4 0.013506790747687467
13 4 0.01655453998920333
14 4 0.014268530423274056
15 4 0.005959478811132597
0 5 0.0016815015416484903
1 5 0.0012184036312103703
2 5 0.0009664877440361357
3 5 0.000577944165726693
4 5 0.0008232990587918453
5 5 0.0011442984376576388
6 5 0.0008298937702564126
7 5 0.001037207309302643
8 5 0.0020820375442430427
9 5 0.009237120663264054
10 5 0.04361597481996837
11 5 0.08995891204807269
12 5 0.04747743112267508
13 5 0.029428800698808027
14 5 0.016983516726786278
15 5 0.004626072777578172
0 6 0.001378668828609238
1 6 0.0015090751557899603
2 6 0.001110834373915857
3 6 0.0005509086092471558
4 6 0.0007265103360745293
5 6 0.0013476605065810576
6 6 0.0016732354109988959
7 6 0.0022597134012733765
8 6 0.003750312332842324
9 6 0.010663096712202953
10 6 0.03880746612262659
11 6 0.0726742435196324
12 6 0.05899936793430853
13 6 0.025610393445387552
14 6 0.010904979682343895
15 6 0.0040428156985790956
0 7 0.0015103421062675393
1 7 0.0012834726114655014
2 7 0.0012097812388960486
3 7 0.00088410923293351
4 7 0.0008470938694522983
5 7 0.0010892170994173597
6 7 0.001355562218766459
7 7 0.0020340031497842305
8 7 0.0027480109215317398
9 7 0.004428142760521018
10 7 0.008321457735757057
11 7 0.011120063546115064
12 7 0.007877209584137785
13 7 0.004444107891176885
14 7 0.003151613342401809
15 7 0.0021239363289644922


==> data_repeat/113_19991203_oh_3.txt <==
x y C
0 0 0.0005476764069317214
1 0 0.0010239111010295866
2 0 0.001628058926550104
3 0 0.0021622854220210166
4 0 0.0017872951963702809
5 0 0.0010736941620724243
6 0 0.0007302171692982976
7 0 0.00045787616793134306
8 0 0.00032035814228843464
9 0 0.00019476558420048048
10 0 0.00018579763114128504
11 0 0.0002191251146590183
12 0 0.0002138874072822099
13 0 0.00022748581204591823
14 0 0.0002495323301467991
15 0 0.0003016789619988332
0 1 0.0016763453540746473
1 1 0.004334577769646668
2 1 0.018267549830909485
3 1 0.031112654841216038
4 1 0.020719971777954562
5 1 0.009043342220095101
6 1 0.003485798241695222
7 1 0.0010757580074191738
8 1 0.00047789435386552675
9 1 0.0003758697728450279
10 1 0.00024929016564124664
11 1 0.0001547478633761824
12 1 0.0002237669120701938
13 1 0.00020109117463341147
14 1 0.00031371204200539
15 1 0.0007760300455693565
0 2 0.0015432417327789578
1 2 0.005858589925808868
2 2 0.03817617518100569
3 2 0.08956052821205854
4 2 0.05910587438898414
5 2 0.02178166211873532
6 2 0.004791721994914488
7 2 0.0012568541487616442
8 2 0.0005980619813230702
9 2 0.0006159674765384869
10 2 0.00010952800058457922
11 2 7.589929055088648e-05
12 2 0.00010367434213359226
13 2 0.00010990676468962172
14 2 0.00010684614181492527
15 2 0.0003237304354545905
0 3 0.00040698465118604843
1 3 0.003111138687064615
2 3 0.015224765664961068
3 3 0.040930925872283114
4 3 0.03125338569580688
5 3 0.018348677297601406
6 3 0.0047476932039587656
7 3 0.001071132160220087
8 3 0.0010603344695056412
9 3 0.0010283509405037106
10 3 5.617049080322026e-05
11 3 6.595255780270897e-05
12 3 0.00010569752371532645
13 3 9.034941843360862e-05
14 3 8.20293608117391e-05
15 3 0.0001845769338311252
0 4 0.00022599491087547087
1 4 0.00207066292292055
2 4 0.005924299366191597
3 4 0.013518913951169083
4 4 0.01458418276883976
5 4 0.009782325677157333
6 4 0.005852975230157407
7 4 0.003180925354004422
8 4 0.002443548006640751
9 4 0.0008930467260207719
10 4 0.0001088808466137394
11 4 0.00017918490977675817
12 4 0.00013816112943186245
13 4 0.0001100412912098188
14 4 5.1297872606228005e-05
15 4 0.0001099345277337117
0 5 0.00023373495011202517
1 5 0.0012508096380353954
2 5 0.003034947244205512
3 5 0.004963470677520207
4 5 0.00625738564555844
5 5 0.005317887431065215
6 5 0.004257355001226373
7 5 0.0016259885866715328
8 5 0.0003693676357994966
9 5 0.00010049873185192058
10 5 6.539557272156923e-05
11 5 0.00014594993606808018
12 5 0.0001356677726775256
13 5 8.453449477863721e-05
14 5 7.898060443930753e-05
15 5 0.00014091857361754774
0 6 0.00023870455977099882
1 6 0.00043061854481293285
2 6 0.0007985632136849513
3 6 0.001475349041545093
4 6 0.0017808936855498538
5 6 0.0014595964747309406
6 6 0.0011507296125870337
7 6 0.0006188518839027691
8 6 0.00012812017804201889
9 6 0.00010435870105973474
10 6 0.0001106644077405924
11 6 9.867607922920603e-05
12 6 0.0001249687971654331
13 6 0.00015247202060420642
14 6 0.00012794454125600102
15 6 0.0002744679303047077
0 7 7.981265681410103e-05
1 7 0.0002077213063281989
2 7 0.00013640659885156214
3 7 0.00011223360247930845
4 7 0.00013557350874322314
5 7 0.0001940651015721634
6 7 0.00018024454270703776
7 7 0.00019140011256666467
8 7 0.00011240742712413921
9 7 7.86733983251136e-05
10 7 7.040599769230273e-05
11 7 5.14088792691818e-05
12 7 6.84180511905795e-05
13 7 5.482961268923944e-05
14 7 3.554971415238301e-05
15 7 5.206382474124436e-05


==> data_repeat/113_19991203_oh_4.txt <==
x y C
0 0 0.00020966618146149832
1 0 0.0005014560113727268
2 0 0.0010617103730033246
3 0 0.0011508266030381225
4 0 0.0006125476822608972
5 0 0.00042679588150443856
6 0 0.0001859586835531264
7 0 0.00011572487160473488
8 0 0.0001176046861606322
9 0 9.822589036198847e-05
10 0 0.0001028493707884322
11 0 0.00010444464673062191
12 0 0.00012115310778424377
13 0 0.00012599164301668774
14 0 0.00014110700427779035
15 0 0.0001399245004771345
0 1 0.0006954239822237381
1 1 0.0023110322052359504
2 1 0.006746778855316768
3 1 0.01853016760668619
4 1 0.015937855196350777
5 1 0.014483318680133538
6 1 0.0025471978603599814
7 1 0.0003780855078149592
8 1 0.00021845424277732104
9 1 0.00015863770282790971
10 1 7.946964889258735e-05
11 1 9.67845082421431e-05
12 1 0.00016654213012560232
13 1 0.0001965411975792964
14 1 0.0002487505433493665
15 1 0.0003801819912470005
0 2 0.0010217566391071472
1 2 0.0044447868456562074
2 2 0.034503219734389516
3 2 0.12380124121875186
4 2 0.11007273984897319
5 2 0.03690185105986159
6 2 0.006385521585188121
7 2 0.001683983702221124
8 2 0.00019705619236612577
9 2 4.8560318917709796e-05
10 2 2.683702039361604e-05
11 2 3.231789032327316e-05
12 2 9.012036725015344e-05
13 2 0.00015490974658488154
14 2 0.0001851852969943656
15 2 0.0006092122804874255
0 3 0.0005992250179116931
1 3 0.0018035923884622419
2 3 0.02463958643046881
3 3 0.08426593863577488
4 3 0.079159188258326
5 3 0.04890879372199571
6 3 0.012803283037454968
7 3 0.0023878078801712285
8 3 0.00026917225854932944
9 3 6.087035665099682e-05
10 3 1.755591258784039e-05
11 3 2.4759128577940292e-05
12 3 4.291711799459806e-05
13 3 4.865950826355264e-05
14 3 0.00013215952530871004
15 3 0.000361497188454072
0 4 0.0002636628491229166
1 4 0.0009529858477659429
2 4 0.005632377141357946
3 4 0.027496822949872386
4 4 0.07524104960910932
5 4 0.05227221049884541
6 4 0.011706037606995831
7 4 0.0025044371796458065
8 4 0.00019773442490545606
9 4 3.831826770501175e-05
10 4 1.0949663248250366e-05
11 4 3.1228763985442285e-05
12 4 3.9706827961538654e-05
13 4 5.555597119363701e-05
14 4 7.372610188943666e-05
15 4 0.00014176574329283133
0 5 0.00021632919734744898
1 5 0.0004450547215875976
2 5 0.0021043661148241345
3 5 0.010646079559868325
4 5 0.017812912463465128
5 5 0.008723962446823434
6 5 0.002557829051177303
7 5 0.0008093984698715368
8 5 0.00011197486065966913
9 5 6.303580016123075e-05
10 5 1.7474106992754316e-05
11 5 5.982691823766163e-05
12 5 7.686581418374804e-05
13 5 8.907345241782138e-05
14 5 8.885655691582282e-05
15 5 0.0001409611894336103
0 6 0.00019359335597790052
1 6 0.0003447205368264891
2 6 0.0006885127772144213
3 6 0.001534177808062507
4 6 0.0012363956545799642
5 6 0.0007766167664515028
6 6 0.0004977385632305027
7 6 0.00025040150409568466
8 6 0.00012421267091233682
9 6 6.696111775454301e-05
10 6 5.750615059952874e-05
11 6 7.388681848740278e-05
12 6 0.00010881328920713203
13 6 9.583420000638699e-05
14 6 7.04294982322017e-05
15 6 0.00010970782564389844
0 7 5.581397928534742e-05
1 7 8.235399635276825e-05
2 7 0.00012960432870985595
3 7 0.00011862493541222935
4 7 8.98234537307276e-05
5 7 6.202547151916237e-05
6 7 6.593822828385347e-05
7 7 5.311943064140267e-05
8 7 3.4985684393075474e-05
9 7 3.06349881186714e-05
10 7 2.6897043350398724e-05
11 7 3.912878276305988e-05
12 7 3.593153650384857e-05
13 7 4.0741873317025286e-05
14 7 2.7220966200522646e-05
15 7 3.535105708178922e-05


==> data_repeat/113_19991203_oh_5.txt <==
x y C
0 0 1.891233698678821e-05
1 0 1.7969486959801367e-05
2 0 3.707553145460534e-05
3 0 7.83469728418665e-05
4 0 0.0005227558244665231
5 0 0.0008781400811470385
6 0 0.0004154265368699517
7 0 0.0002530969732154426
8 0 9.563477004449047e-05
9 0 3.817052584971029e-05
10 0 2.4168947561463592e-05
11 0 1.449311693892521e-05
12 0 1.058108541415098e-05
13 0 9.887289857838204e-06
14 0 1.3652187253867501e-05
15 0 1.5685433439229234e-05
0 1 4.8529876560870346e-05
1 1 0.00012055980472472515
2 1 0.0006012502637767926
3 1 0.002546843732584966
4 1 0.024034183524641824
5 1 0.010794386922162722
6 1 0.0024314148420848535
7 1 0.0003692788087593434
8 1 6.003071070078075e-05
9 1 3.9541966942095186e-05
10 1 4.386579740931203e-05
11 1 3.475598838795298e-05
12 1 2.517283276245496e-05
13 1 2.583875724279288e-05
14 1 1.6844380688402263e-05
15 1 1.5499618527506335e-05
0 2 0.00018329716566234324
1 2 0.0006660932071675412
2 2 0.004322795839290281
3 2 0.014472786347478537
4 2 0.051490691472681975
5 2 0.019738275186583096
6 2 0.00140051750215898
7 2 0.0002176183731849091
8 2 6.94173748316512e-05
9 2 7.565495697191175e-05
10 2 4.8266800661195874e-05
11 2 6.119387010704533e-05
12 2 2.0894584703460976e-05
13 2 1.672843932415366e-05
14 2 5.359757919456058e-05
15 2 0.00011139237951920104
0 3 0.00048068075640608944
1 3 0.0019689929772186802
2 3 0.006958977618756775
3 3 0.043099401740204185
4 3 0.0629161133799049
5 3 0.02782122913008285
6 3 0.00250649887263372
7 3 0.0006608865649678011
8 3 9.322247575717152e-05
9 3 6.964766986616798e-05
10 3 6.899665809095268e-05
11 3 0.00014041280758883483
12 3 3.9963287319302e-05
13 3 3.320967660347162e-05
14 3 0.00015820151294090507
15 3 0.00018881009494708628
0 4 0.00043941589335597065
1 4 0.0025223613938965346
2 4 0.01706680859469425
3 4 0.09375062498604883
4 4 0.09474064872225481
5 4 0.03361322956188945
6 4 0.00829636826017621
7 4 0.002066384743526727
8 4 0.00024950078790394824
9 4 0.000175026567407744
10 4 0.00014472439894109684
11 4 0.0002468744678644415
12 4 0.0001420253703116178
13 4 9.62310632894732e-05
14 4 0.00017942450127014724
15 4 0.00031622263130796533
0 5 0.0007153315521584815
1 5 0.0023785552588193957
2 5 0.008632999484018548
3 5 0.04692588231228346
4 5 0.08392202738913575
5 5 0.037402755175428085
6 5 0.010350728930923774
7 5 0.001712777702542092
8 5 0.00043127484915123445
9 5 0.00019014225457713628
10 5 0.00040464965048506266
11 5 0.0007640696777489934
12 5 0.0008268183157687715
13 5 0.0004902652281382313
14 5 0.0005389151440011971
15 5 0.0005158422816460553
0 6 0.0016073899600794832
1 6 0.0028922922261196303
2 6 0.0070838050337839985
3 6 0.017680824320385577
4 6 0.02371207058985314
5 6 0.016552995380836794
6 6 0.008701425691503147
7 6 0.003938219245606503
8 6 0.0022861686557570306
9 6 0.0027295443660366103
10 6 0.004589426221418206
11 6 0.005219450770757249
12 6 0.0032414364466425627
13 6 0.0016055672194277759
14 6 0.0012357804400281935
15 6 0.0012354758697757963
0 7 0.0019016722309576856
1 7 0.0022304574179314637
2 7 0.002539142312629613
3 7 0.0028656996174342055
4 7 0.0028727798779526756
5 7 0.0029033032363151075
6 7 0.00313404270407169
7 7 0.0033719362025017635
8 7 0.003241962560957549
9 7 0.0032870696530553655
10 7 0.0030023092477965744
11 7 0.0029015702473797994
12 7 0.002382560108144315
13 7 0.0018584683066616412
14 7 0.0016655232765928338
15 7 0.0017770823645260926


==> data_repeat/113_19991203_oh_6.txt <==
x y C
0 0 0.0004807772863723582
1 0 0.00045728402768880537
2 0 0.0004425617749419326
3 0 0.0005335944788557426
4 0 0.0005488744824407124
5 0 0.00038804784195917976
6 0 0.0003743914221328379
7 0 0.00031515535138036536
8 0 0.00025398717941821353
9 0 0.0001765293200855493
10 0 0.00013955852076484124
11 0 0.00011184959472908608
12 0 0.00012300136657224432
13 0 0.00015395386555382788
14 0 0.00017072863345856984
15 0 0.0003315179033087975
0 1 0.002622860055578565
1 1 0.0013701381871618248
2 1 0.002105486940790337
3 1 0.006192277733662102
4 1 0.009943168441201607
5 1 0.005383147779570589
6 1 0.0016576729994248634
7 1 0.0006405664327388851
8 1 0.00013094402119786527
9 1 0.00013271732516928857
10 1 3.948431901357847e-05
11 1 1.1798493779414143e-05
12 1 1.3731904129873899e-05
13 1 2.7236347663517375e-05
14 1 0.00015926069946914438
15 1 0.001059430261836094
0 2 0.001055472652335919
1 2 0.00038216781109212276
2 2 0.0022547721020800765
3 2 0.004468247565298704
4 2 0.012045076891054102
5 2 0.0105134382645418
6 2 0.003359284247048158
7 2 0.0013145091741148106
8 2 0.00030293016357428983
9 2 5.4864333387587355e-05
10 2 4.448318967937959e-05
11 2 5.438467330597798e-06
12 2 9.872786035534983e-06
13 2 2.4707269218004514e-05
14 2 9.660471482841015e-05
15 2 0.00045308296170423285
0 3 9.07929302041242e-05
1 3 0.00160738075855156
2 3 0.0075854823836014355
3 3 0.009605495348902817
4 3 0.005758564301008588
5 3 0.014426651830174352
6 3 0.009089854702219435
7 3 0.0011181303312326576
8 3 7.846500931008542e-05
9 3 3.443993747473055e-05
10 3 0.00011425682898766624
11 3 5.7398880506459555e-05
12 3 5.3225182068770026e-05
13 3 0.00029498192912360096
14 3 0.0006798945733070246
15 3 0.0002226209692688227
0 4 0.00014015487257187828
1 4 0.0013306039287522323
2 4 0.024823641305720935
3 4 0.020562552213940252
4 4 0.012728057705212285
5 4 0.017378343487872223
6 4 0.0076191076761209595
7 4 0.0005828308378493971
8 4 5.803130370379684e-05
9 4 0.0001043595750519173
10 4 0.00010293161434983407
11 4 0.0009406567251413676
12 4 0.000398035414826654
13 4 0.002984415863626477
14 4 0.006454774217327051
15 4 0.0008113164076740924
0 5 0.001319226442228946
1 5 0.0031097130265963645
2 5 0.026215121075141016
3 5 0.023294239744221658
4 5 0.021281395796332248
5 5 0.02609682301278183
6 5 0.009510141906795787
7 5 0.00163470843852597
8 5 0.0009594974779180066
9 5 0.0004005606873428492
10 5 0.0009154591312733659
11 5 0.008516974185310562
12 5 0.00637941151432197
13 5 0.010817102669741115
14 5 0.006213251930590946
15 5 0.0011872220982421253
0 6 0.01129111277598288
1 6 0.011648413654620745
2 6 0.01755587265319038
3 6 0.022198109209033874
4 6 0.035474276564150274
5 6 0.032185087773303984
6 6 0.02362786781431183
7 6 0.012419191863642893
8 6 0.01056990601171971
9 6 0.009437759703207229
10 6 0.02168685511469507
11 6 0.062027493598574866
12 6 0.03220996489602047
13 6 0.021804284441768854
14 6 0.014805683121940359
15 6 0.013059150498505034
0 7 0.015295955762094216
1 7 0.015179992315628705
2 7 0.016061388852188333
3 7 0.017656090915666386
4 7 0.019302744318827152
5 7 0.02014877021611845
6 7 0.02791980346355244
7 7 0.0290466494768005
8 7 0.03033500066702275
9 7 0.029322458789422207
10 7 0.027454746144744066
11 7 0.03202748653988875
12 7 0.023511546949313775
13 7 0.020050197435147507
14 7 0.019979379633318865
15 7 0.01785987172182268


==> data_repeat/113_19991203_oh_7.txt <==
x y C
0 0 0.000903547952970045
1 0 0.0010180101561075524
2 0 0.0010732213432936581
3 0 0.001285425115567084
4 0 0.0014908285863133846
5 0 0.0012034848026581029
6 0 0.0009410167791057916
7 0 0.0009655524022919604
8 0 0.0007338143000732437
9 0 0.0005820857152784893
10 0 0.0004612022692430402
11 0 0.0004337754034376725
12 0 0.00031606835149167596
13 0 0.00026005502051308237
14 0 0.0003256686889334185
15 0 0.0004947573741644544
0 1 0.0020043834909725697
1 1 0.003935867573072972
2 1 0.003376463006632329
3 1 0.0019514081419012123
4 1 0.001376368990047133
5 1 0.0013834834330972634
6 1 0.001229992509692311
7 1 0.0011761385345299248
8 1 0.000694133779005667
9 1 0.0010388501214063533
10 1 0.0005275459415104108
11 1 0.0003434177762656335
12 1 0.000293784049390811
13 1 0.00030128326525095353
14 1 0.0004363121797490282
15 1 0.0009633155411771358
0 2 0.002596816496165234
1 2 0.00558481907999375
2 2 0.002823747376781576
3 2 0.0010613288230467478
4 2 0.0008293084235026598
5 2 0.001162760579432987
6 2 0.0024135816592708442
7 2 0.0027385616015336315
8 2 0.0011478044454577973
9 2 0.0006897576667880784
10 2 0.00020210127533662684
11 2 0.00037726803107070216
12 2 0.0003439752348395733
13 2 0.0003831921673679806
14 2 0.0008764462333342854
15 2 0.0008073485630954527
0 3 0.0027199757178005884
1 3 0.00946288697789841
2 3 0.004583539890412813
3 3 0.0021031249718973344
4 3 0.0013634532417967054
5 3 0.0015711816077863597
6 3 0.0027706456098617036
7 3 0.0016084024614899605
8 3 0.0011422165883949492
9 3 0.0005120655499627007
10 3 0.00035367087209005105
11 3 0.0006309661730603466
12 3 0.0006370559975777049
13 3 0.0005121266804975742
14 3 0.0009419946497757434
15 3 0.000659713194047327
0 4 0.002462782158615531
1 4 0.009546267179321794
2 4 0.008669126550576821
3 4 0.0037744818975362932
4 4 0.0033596528903230296
5 4 0.002955321524312588
6 4 0.0020139735665878613
7 4 0.0018123409192294681
8 4 0.001771926615121906
9 4 0.0010896738121903818
10 4 0.0013342340465563299
11 4 0.0012825271858352128
12 4 0.003578844716951284
13 4 0.0022477589327143345
14 4 0.00158045388736245
15 4 0.0012535229151932222
0 5 0.006980900284486087
1 5 0.011414476554478834
2 5 0.01004426021430348
3 5 0.009762775432997025
4 5 0.008146182607717104
5 5 0.00910668932609777
6 5 0.002180266817708183
7 5 0.0015461132309284931
8 5 0.005007321285181726
9 5 0.004790624906083531
10 5 0.006473879744244842
11 5 0.030109914892975643
12 5 0.06700368425572042
13 5 0.02674191027227817
14 5 0.018645410135521116
15 5 0.004678756989727742
0 6 0.015338808165440022
1 6 0.01811946476550799
2 6 0.011444736337572264
3 6 0.00932103325080672
4 6 0.009321908927089891
5 6 0.015543816027083993
6 6 0.014331320133238692
7 6 0.015179559440911709
8 6 0.012895043187991583
9 6 0.02514779065448963
10 6 0.05465871169587294
11 6 0.2089514069504616
12 6 0.1125266598042343
13 6 0.05573540380913294
14 6 0.023421924542636145
15 6 0.009965156202116868
0 7 0.011738285500971416
1 7 0.012043643009774807
2 7 0.009561571989328187
3 7 0.008860578660414736
4 7 0.01042346567410408
5 7 0.016009635122953784
6 7 0.019819997862251987
7 7 0.029798695293041074
8 7 0.03857217690050275
9 7 0.05046008412532132
10 7 0.0759342396064459
11 7 0.08730444714673163
12 7 0.0512651958040979
13 7 0.03210179906358718
14 7 0.019071592212262286
15 7 0.013373724769342444


==> data_repeat/113_19991203_oh_8.txt <==
x y C
0 0 0.00020321518585624267
1 0 0.00013066723199390385
2 0 4.276280147390209e-05
3 0 1.529923099468587e-05
4 0 7.633475841656335e-06
5 0 0.0
6 0 1.1252293911465914e-06
7 0 2.164344940706753e-05
8 0 2.7080603971614822e-05
9 0 2.4059169795332536e-05
10 0 6.621358068407992e-05
11 0 9.981682593801776e-05
12 0 0.00012574228655637257
13 0 6.765286868179893e-05
14 0 7.012050751492951e-05
15 0 0.00010489299001005051
0 1 0.0013513369694886088
1 1 0.00040192880213959863
2 1 3.442319315421387e-05
3 1 2.4109603157626714e-06
4 1 1.1045583268646674e-05
5 1 2.653359181079123e-05
6 1 4.985909117027866e-05
7 1 0.00040868119334712606
8 1 0.0007830539014642572
9 1 0.000802765842393295
10 1 0.000743947047518057
11 1 0.0009059008395274961
12 1 0.0011949653322014138
13 1 0.0017055806774093516
14 1 0.0023069943095297024
15 1 0.002443575319611053
0 2 0.005121352681046093
1 2 0.0014329240305784449
2 2 0.0006314444474928726
3 2 0.0003299401026438133
4 2 0.00015353569332857887
5 2 0.00015408825319829618
6 2 0.0006498471404868175
7 2 0.0006395893496123691
8 2 0.0009826762294607768
9 2 0.0013907394359122145
10 2 0.0015102591838162273
11 2 0.0012943740971641132
12 2 0.0016993645060209203
13 2 0.003739601709604879
14 2 0.004309453212409098
15 2 0.006213225918627806
0 3 0.00924288355010096
1 3 0.001427593584373119
2 3 0.0013140835222487071
3 3 0.0015065734886705328
4 3 0.0009747308184679891
5 3 0.0006250685785907952
6 3 0.0005998982731528058
7 3 0.00012468209520669467
8 3 0.0003014730418275524
9 3 0.0015703907297528728
10 3 0.0012581095204070732
11 3 0.0016428777795667593
12 3 0.0011596748401123738
13 3 0.002343287755241531
14 3 0.004708121904741914
15 3 0.007895500585153306
0 4 0.012128516560919008
1 4 0.00398467310420962
2 4 0.002306548329693943
3 4 0.0031231755899184164
4 4 0.0022574271849887463
5 4 0.0013810494073495316
6 4 0.0006660784677724029
7 4 0.0002945237813943374
8 4 0.0003804317238639394
9 4 0.0036588370254740515
10 4 0.0019762295008303207
11 4 0.003017837904278036
12 4 0.0024276062806352283
13 4 0.005021866137123367
14 4 0.006885075875915745
15 4 0.004635196885893279
0 5 0.018399756921585218
1 5 0.0065249267693270685
2 5 0.0035046292841657573
3 5 0.0053240165046963455
4 5 0.005977779875479416
5 5 0.006022215409915288
6 5 0.0023222263415895936
7 5 0.0006525297777948295
8 5 0.0006042008171498862
9 5 0.006078931637225822
10 5 0.02755626769672177
11 5 0.08216905016099307
12 5 0.1458804742689456
13 5 0.05505155272559592
14 5 0.022811324376372517
15 5 0.008654936229041748
0 6 0.016292925957666193
1 6 0.009746941229502712
2 6 0.0038885173353153035
3 6 0.005546467164960805
4 6 0.006066094129692571
5 6 0.009636933695105144
6 6 0.011076960837905768
7 6 0.010368412236522908
8 6 0.01568469956052627
9 6 0.032977850541523746
10 6 0.1621830790182201
11 6 0.36194704147706436
12 6 0.1998092430871804
13 6 0.08373399786754315
14 6 0.02452477508318711
15 6 0.020608608372357406
0 7 0.009022157535735714
1 7 0.008096194054302279
2 7 0.007765237201315321
3 7 0.006853683067102062
4 7 0.00664153926677601
5 7 0.007647208324005159
6 7 0.010305372835910806
7 7 0.015638373216869013
8 7 0.027249073468881942
9 7 0.04794338894068186
10 7 0.08855183101078373
11 7 0.09291159663502209
12 7 0.06270203975158777
13 7 0.028835853674235322
14 7 0.01583128671062089
15 7 0.01107113898281584


==> data_repeat/113_19991203_stats.txt <==
bottleneck: p01=-0.5124 p99=1.8955
global patient oh p01=0.0000 p99=0.1392
global patient vf(xz) p01=0.0000 p99=3.6585


==> data_repeat/113_19991203_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.00 -0.00 0.00 
61 49 0.00 -0.00 0.00 
61 52 0.00 -0.00 0.00 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.00 -0.00 0.00 
64 52 0.00 -0.00 0.00 
64 55 0.00 -0.00 0.00 
64 58 0.00 -0.00 0.00 
64 61 0.00 -0.00 0.00 
64 64 0.00 -0.00 0.00 
64 67 0.00 -0.00 0.00 
64 70 0.00 -0.00 0.00 
64 73 0.00 -0.00 0.00 
64 76 0.00 -0.00 0.00 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.00 -0.00 0.00 
67 49 0.00 -0.00 0.00 
67 52 0.00 -0.00 0.00 
67 55 0.00 -0.00 0.00 
67 58 0.00 -0.00 0.00 
67 61 0.00 -0.00 0.00 
67 64 0.00 -0.00 0.00 
67 67 0.00 -0.00 0.00 
67 70 0.00 -0.00 0.00 
67 73 0.00 -0.00 0.00 
67 76 0.00 -0.00 0.00 
67 79 0.00 -0.00 0.00 
67 82 0.00 -0.00 0.00 
67 85 0.00 -0.00 0.00 
67 88 0.00 -0.00 0.00 
67 91 0.00 -0.00 0.00 
67 94 0.00 -0.00 0.00 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.00 -0.00 0.00 
70 49 0.00 -0.00 0.00 
70 52 0.00 -0.00 0.00 
70 55 0.00 -0.00 0.00 
70 58 0.00 -0.00 0.00 
70 61 0.00 -0.00 0.00 
70 64 0.00 -0.00 0.00 
70 67 0.00 -0.00 0.00 
70 70 0.00 -0.00 0.00 
70 73 0.00 -0.00 0.00 
70 76 0.00 -0.00 0.00 
70 79 0.00 -0.00 0.00 
70 82 0.00 -0.00 0.00 
70 85 0.00 -0.00 0.00 
70 88 0.00 -0.00 0.00 
70 91 0.00 -0.00 0.00 
70 94 0.00 -0.00 0.00 
70 97 0.00 -0.00 0.00 
70 100 0.00 -0.00 0.00 
70 103 0.00 -0.00 0.00 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.00 -0.00 0.00 
73 52 0.00 -0.00 0.00 
73 55 0.00 -0.00 0.00 
73 58 0.00 -0.00 0.00 
73 61 0.00 -0.00 0.00 
73 64 0.00 -0.00 0.00 
73 67 0.00 -0.00 0.00 
73 70 0.00 -0.00 0.00 
73 73 0.00 -0.00 0.00 
73 76 0.00 -0.00 0.00 
73 79 0.00 -0.00 0.00 
73 82 0.00 -0.00 0.00 
73 85 0.00 -0.00 0.00 
73 88 0.00 -0.00 0.00 
73 91 0.00 -0.00 0.00 
73 94 0.00 -0.00 0.00 
73 97 0.00 -0.00 0.00 
73 100 0.00 -0.00 0.00 
73 103 0.00 -0.00 0.00 
73 106 0.00 -0.00 0.00 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.11 -0.27 0.29 
76 31 0.11 -0.26 0.28 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.00 -0.00 0.00 
76 52 0.00 -0.00 0.00 
76 55 0.00 -0.00 0.00 
76 58 0.00 -0.00 0.00 
76 61 0.00 -0.00 0.00 
76 64 0.00 -0.00 0.00 
76 67 0.00 -0.00 0.00 
76 70 0.00 -0.00 0.00 
76 73 0.00 -0.00 0.00 
76 76 0.00 -0.00 0.00 
76 79 0.00 -0.00 0.00 
76 82 0.00 -0.00 0.00 
76 85 0.00 -0.00 0.00 
76 88 0.00 -0.00 0.00 
76 91 0.00 -0.00 0.00 
76 94 0.00 -0.00 0.00 
76 97 0.00 -0.00 0.00 
76 100 0.00 -0.00 0.00 
76 103 0.00 -0.00 0.00 
76 106 0.00 -0.00 0.00 
76 109 0.00 -0.00 0.00 
76 112 0.00 -0.00 0.00 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.10 -0.28 0.30 
79 31 0.72 -1.95 2.08 
79 34 0.67 -2.17 2.27 
79 37 0.46 -1.68 1.74 
79 40 0.68 -2.37 2.46 
79 43 0.78 -2.64 2.76 
79 46 0.65 -1.98 2.09 
79 49 0.53 -1.73 1.81 
79 52 0.53 -1.63 1.72 
79 55 0.48 -1.44 1.51 
79 58 0.42 -1.08 1.16 
79 61 0.09 -0.21 0.23 
79 64 0.00 -0.00 0.00 
79 67 0.00 -0.00 0.00 
79 70 0.00 -0.00 0.00 
79 73 0.00 -0.00 0.00 
79 76 0.00 -0.00 0.00 
79 79 0.00 -0.00 0.00 
79 82 0.00 -0.00 0.00 
79 85 0.00 -0.00 0.00 
79 88 0.00 -0.00 0.00 
79 91 0.00 -0.00 0.00 
79 94 0.00 -0.00 0.00 
79 97 0.00 -0.00 0.00 
79 100 0.00 -0.00 0.00 
79 103 0.00 -0.00 0.00 
79 106 0.00 -0.00 0.00 
79 109 0.00 -0.00 0.00 
79 112 0.00 -0.00 0.00 
79 115 0.00 -0.00 0.00 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.27 -0.87 0.91 
82 34 0.75 -2.53 2.64 
82 37 0.80 -2.52 2.65 
82 40 0.75 -2.75 2.85 
82 43 0.51 -3.02 3.06 
82 46 0.63 -2.96 3.02 
82 49 0.83 -3.06 3.17 
82 52 0.79 -2.89 2.99 
82 55 0.74 -2.55 2.65 
82 58 0.82 -2.19 2.34 
82 61 0.71 -1.93 2.05 
82 64 0.38 -1.42 1.47 
82 67 0.38 -1.21 1.27 
82 70 0.45 -0.86 0.97 
82 73 0.19 -0.29 0.35 
82 76 0.00 -0.00 0.00 
82 79 0.00 -0.00 0.00 
82 82 0.00 -0.00 0.00 
82 85 0.00 -0.00 0.00 
82 88 0.00 -0.00 0.00 
82 91 0.00 -0.00 0.00 
82 94 0.00 -0.00 0.00 
82 97 0.00 -0.00 0.00 
82 100 0.00 -0.00 0.00 
82 103 0.00 -0.00 0.00 
82 106 0.00 -0.00 0.00 
82 109 0.00 -0.00 0.00 
82 112 0.00 -0.00 0.00 
82 115 0.00 -0.00 0.00 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.42 -1.70 1.75 
85 37 0.62 -2.74 2.81 
85 40 0.49 -3.02 3.06 
85 43 0.37 -3.13 3.15 
85 46 0.23 -3.50 3.50 
85 49 0.46 -3.47 3.50 
85 52 0.50 -3.25 3.29 
85 55 0.53 -2.87 2.92 
85 58 0.58 -2.51 2.57 
85 61 0.55 -2.35 2.41 
85 64 0.49 -2.38 2.43 
85 67 0.57 -2.00 2.08 
85 70 0.78 -1.67 1.85 
85 73 0.83 -1.43 1.65 
85 76 0.80 -1.31 1.53 
85 79 0.61 -1.06 1.22 
85 82 0.43 -0.74 0.85 
85 85 0.34 -0.46 0.57 
85 88 0.23 -0.20 0.31 
85 91 0.08 -0.04 0.09 
85 94 0.00 -0.00 0.00 
85 97 0.00 -0.00 0.00 
85 100 0.00 -0.00 0.00 
85 103 0.00 -0.00 0.00 
85 106 0.00 -0.00 0.00 
85 109 0.00 -0.00 0.00 
85 112 0.00 -0.00 0.00 
85 115 0.00 -0.00 0.00 
85 118 0.00 -0.00 0.00 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.24 -1.06 1.08 
88 37 0.47 -2.61 2.65 
88 40 0.34 -2.96 2.98 
88 43 0.22 -3.28 3.28 
88 46 -0.06 -3.68 3.68 
88 49 0.05 -3.43 3.43 
88 52 0.24 -3.06 3.07 
88 55 0.35 -2.87 2.89 
88 58 0.43 -2.73 2.77 
88 61 0.49 -2.61 2.65 
88 64 0.42 -2.55 2.59 
88 67 0.59 -2.14 2.22 
88 70 0.69 -1.93 2.05 
88 73 0.42 -1.69 1.75 
88 76 0.48 -1.35 1.43 
88 79 0.46 -1.25 1.33 
88 82 0.43 -1.14 1.22 
88 85 0.39 -0.85 0.94 
88 88 0.61 -0.66 0.90 
88 91 0.76 -0.18 0.78 
88 94 0.89 -0.01 0.89 
88 97 0.62 0.30 0.69 
88 100 0.10 0.08 0.12 
88 103 0.00 -0.00 0.00 
88 106 0.00 -0.00 0.00 
88 109 0.00 -0.00 0.00 
88 112 0.00 -0.00 0.00 
88 115 0.00 -0.00 0.00 
88 118 0.00 -0.00 0.00 
88 121 0.00 -0.00 0.00 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.11 -0.73 0.74 
91 37 0.16 -2.31 2.32 
91 40 -0.13 -2.68 2.69 
91 43 -0.07 -3.25 3.25 
91 46 -0.10 -3.58 3.59 
91 49 0.15 -3.40 3.40 
91 52 0.22 -3.19 3.20 
91 55 0.25 -3.00 3.01 
91 58 0.29 -2.79 2.80 
91 61 0.29 -2.68 2.70 
91 64 0.24 -2.71 2.72 
91 67 0.34 -2.14 2.17 
91 70 0.24 -1.84 1.86 
91 73 0.05 -1.51 1.51 
91 76 0.13 -1.35 1.36 
91 79 0.06 -1.21 1.21 
91 82 -0.07 -1.24 1.24 
91 85 0.19 -1.10 1.11 
91 88 0.28 -0.92 0.96 
91 91 0.39 -0.55 0.67 
91 94 0.51 -0.02 0.51 
91 97 0.67 0.55 0.87 
91 100 0.69 0.73 1.00 
91 103 0.22 0.24 0.32 
91 106 0.00 -0.00 0.00 
91 109 0.00 -0.00 0.00 
91 112 0.00 -0.00 0.00 
91 115 0.00 -0.00 0.00 
91 118 0.00 -0.00 0.00 
91 121 0.00 -0.00 0.00 
91 124 0.00 -0.00 0.00 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.03 -0.22 0.22 
94 37 0.06 -1.52 1.52 
94 40 -0.15 -2.48 2.48 
94 43 -0.16 -3.40 3.40 
94 46 0.02 -3.59 3.59 
94 49 0.18 -3.36 3.37 
94 52 0.15 -3.15 3.16 
94 55 0.13 -3.12 3.12 
94 58 0.19 -2.87 2.87 
94 61 0.10 -2.59 2.60 
94 64 -0.00 -2.55 2.55 
94 67 0.03 -2.09 2.09 
94 70 -0.04 -1.62 1.62 
94 73 -0.23 -1.43 1.45 
94 76 -0.34 -1.55 1.59 
94 79 -0.36 -1.43 1.48 
94 82 -0.38 -1.36 1.41 
94 85 -0.48 -1.09 1.20 
94 88 -0.39 -1.13 1.20 
94 91 -0.15 -0.87 0.88 
94 94 0.03 -0.39 0.39 
94 97 0.33 -0.08 0.34 
94 100 0.50 0.50 0.71 
94 103 0.30 0.40 0.51 
94 106 0.11 0.08 0.14 
94 109 0.00 -0.00 0.00 
94 112 0.00 -0.00 0.00 
94 115 0.00 -0.00 0.00 
94 118 0.00 -0.00 0.00 
94 121 0.00 -0.00 0.00 
94 124 0.00 -0.00 0.00 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 -0.14 -1.28 1.29 
97 40 -0.20 -2.37 2.38 
97 43 -0.19 -3.33 3.34 
97 46 -0.20 -3.48 3.48 
97 49 -0.22 -3.21 3.22 
97 52 -0.09 -3.04 3.04 
97 55 -0.06 -3.18 3.18 
97 58 -0.09 -2.88 2.88 
97 61 -0.15 -2.45 2.45 
97 64 -0.25 -2.23 2.24 
97 67 -0.25 -2.04 2.06 
97 70 -0.14 -1.51 1.52 
97 73 -0.22 -1.32 1.33 
97 76 -0.37 -1.67 1.71 
97 79 -0.37 -1.85 1.89 
97 82 -0.33 -1.23 1.27 
97 85 -0.64 -1.24 1.40 
97 88 -0.82 -1.41 1.63 
97 91 -0.51 -0.91 1.04 
97 94 -0.12 -0.69 0.70 
97 97 -0.05 -0.26 0.26 
97 100 0.06 0.16 0.17 
97 103 0.24 0.14 0.28 
97 106 0.36 0.02 0.36 
97 109 0.16 0.03 0.16 
97 112 0.00 -0.00 0.00 
97 115 0.00 -0.00 0.00 
97 118 0.00 -0.00 0.00 
97 121 0.00 -0.00 0.00 
97 124 0.00 -0.00 0.00 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 -0.07 -0.54 0.55 
100 37 -0.42 -2.11 2.15 
100 40 -0.31 -2.52 2.54 
100 43 -0.18 -3.14 3.14 
100 46 -0.22 -3.29 3.29 
100 49 -0.34 -3.22 3.23 
100 52 -0.28 -3.03 3.05 
100 55 -0.28 -3.19 3.20 
100 58 -0.46 -2.92 2.96 
100 61 -0.53 -2.52 2.58 
100 64 -0.61 -2.10 2.19 
100 67 -0.72 -2.19 2.31 
100 70 -0.42 -1.65 1.70 
100 73 -0.30 -1.43 1.46 
100 76 -0.48 -1.72 1.78 
100 79 -0.82 -1.98 2.15 
100 82 -0.76 -1.39 1.59 
100 85 -0.72 -1.36 1.54 
100 88 -0.68 -1.37 1.53 
100 91 -0.69 -0.93 1.15 
100 94 -0.64 -0.73 0.98 
100 97 -0.45 -0.45 0.64 
100 100 0.03 -0.35 0.35 
100 103 0.30 -0.16 0.34 
100 106 0.42 -0.15 0.44 
100 109 0.29 0.01 0.29 
100 112 0.09 0.10 0.13 
100 115 0.00 -0.00 0.00 
100 118 0.00 -0.00 0.00 
100 121 0.00 -0.00 0.00 
100 124 0.00 -0.00 0.00 
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 -0.13 -0.95 0.95 
103 37 -0.47 -3.14 3.17 
103 40 -0.49 -2.91 2.95 
103 43 -0.28 -2.89 2.90 
103 46 -0.17 -3.14 3.15 
103 49 -0.29 -3.11 3.12 
103 52 -0.41 -2.99 3.02 
103 55 -0.58 -2.98 3.04 
103 58 -0.84 -2.81 2.93 
103 61 -0.90 -2.63 2.78 
103 64 -0.88 -2.33 2.49 
103 67 -0.88 -2.25 2.41 
103 70 -0.71 -1.78 1.92 
103 73 -0.69 -1.42 1.58 
103 76 -0.90 -1.58 1.82 
103 79 -0.97 -1.73 1.98 
103 82 -0.99 -1.51 1.81 
103 85 -0.94 -1.49 1.76 
103 88 -1.10 -1.16 1.60 
103 91 -1.15 -0.94 1.48 
103 94 -0.87 -1.08 1.38 
103 97 -0.55 -0.79 0.96 
103 100 -0.16 -0.60 0.62 
103 103 0.19 -0.43 0.47 
103 106 0.34 -0.16 0.38 
103 109 0.18 0.06 0.19 
103 112 0.10 0.37 0.38 
103 115 0.05 0.22 0.23 
103 118 0.00 -0.00 0.00 
103 121 0.00 -0.00 0.00 
103 124 0.00 -0.00 0.00 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 -0.22 -1.98 2.00 
106 37 -0.54 -3.19 3.24 
106 40 -0.70 -2.85 2.94 
106 43 -0.44 -2.66 2.69 
106 46 -0.37 -2.99 3.02 
106 49 -0.40 -2.99 3.02 
106 52 -0.48 -2.88 2.92 
106 55 -0.70 -2.76 2.85 
106 58 -0.78 -2.42 2.55 
106 61 -0.68 -1.81 1.94 
106 64 -0.71 -1.86 1.99 
106 67 -0.77 -2.18 2.32 
106 70 -0.90 -1.79 2.00 
106 73 -0.83 -1.46 1.67 
106 76 -0.81 -1.67 1.85 
106 79 -0.97 -1.70 1.96 
106 82 -0.96 -1.57 1.84 
106 85 -0.95 -1.66 1.92 
106 88 -1.11 -1.37 1.77 
106 91 -0.82 -1.03 1.32 
106 94 -0.50 -1.16 1.27 
106 97 -0.26 -0.97 1.01 
106 100 -0.09 -0.79 0.79 
106 103 0.09 -0.56 0.56 
106 106 0.08 -0.23 0.24 
106 109 -0.01 0.05 0.05 
106 112 -0.02 0.41 0.41 
106 115 0.04 0.62 0.62 
106 118 -0.02 0.11 0.11 
106 121 0.00 -0.00 0.00 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 -0.13 -0.94 0.95 
109 34 -0.34 -2.86 2.88 
109 37 -0.29 -2.83 2.85 
109 40 -0.34 -2.76 2.78 
109 43 -0.43 -2.65 2.69 
109 46 -0.49 -2.94 2.98 
109 49 -0.51 -2.91 2.95 
109 52 -0.53 -2.73 2.79 
109 55 -0.50 -2.08 2.14 
109 58 -0.08 -0.30 0.31 
109 61 0.00 -0.00 0.00 
109 64 0.00 -0.00 0.00 
109 67 0.00 -0.00 0.00 
109 70 -0.09 -0.22 0.24 
109 73 -0.33 -1.46 1.50 
109 76 -0.58 -1.75 1.84 
109 79 -0.80 -1.75 1.93 
109 82 -0.91 -1.67 1.90 
109 85 -1.06 -1.69 2.00 
109 88 -1.08 -1.58 1.92 
109 91 -0.70 -1.51 1.66 
109 94 -0.27 -1.63 1.65 
109 97 -0.17 -1.26 1.27 
109 100 -0.12 -0.99 0.99 
109 103 -0.17 -0.65 0.67 
109 106 -0.14 -0.17 0.22 
109 109 -0.22 0.06 0.22 
109 112 -0.30 0.34 0.46 
109 115 -0.36 0.76 0.84 
109 118 -0.10 0.21 0.23 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 -0.24 -1.52 1.54 
112 34 -0.40 -2.71 2.74 
112 37 -0.16 -2.65 2.66 
112 40 -0.17 -2.37 2.38 
112 43 -0.40 -2.47 2.50 
112 46 -0.59 -2.87 2.93 
112 49 -0.76 -2.91 3.01 
112 52 -0.42 -1.82 1.87 
112 55 -0.13 -0.60 0.61 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 -0.33 -1.41 1.45 
112 76 -0.62 -1.80 1.90 
112 79 -0.75 -1.88 2.03 
112 82 -0.76 -1.61 1.78 
112 85 -0.83 -1.47 1.69 
112 88 -0.71 -1.43 1.59 
112 91 -0.49 -1.56 1.63 
112 94 -0.50 -1.70 1.77 
112 97 -0.64 -1.44 1.58 
112 100 -0.56 -0.82 0.99 
112 103 -0.63 -0.27 0.68 
112 106 -0.56 -0.07 0.57 
112 109 -0.38 -0.01 0.38 
112 112 -0.49 0.15 0.51 
112 115 -0.78 0.50 0.93 
112 118 -0.23 0.23 0.32 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 -0.15 -0.91 0.92 
115 31 -0.42 -2.73 2.77 
115 34 -0.21 -2.76 2.77 
115 37 -0.28 -2.73 2.74 
115 40 -0.42 -2.57 2.60 
115 43 -0.48 -2.63 2.67 
115 46 -0.60 -2.87 2.93 
115 49 -0.73 -2.95 3.04 
115 52 -0.22 -0.95 0.97 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 -0.48 -1.26 1.34 
115 76 -0.80 -1.92 2.08 
115 79 -0.82 -2.06 2.21 
115 82 -0.66 -1.60 1.73 
115 85 -0.61 -0.97 1.14 
115 88 -0.66 -1.24 1.40 
115 91 -0.41 -1.38 1.44 
115 94 -0.44 -1.26 1.34 
115 97 -0.62 -1.10 1.26 
115 100 -0.72 -0.54 0.90 
115 103 -0.66 -0.07 0.66 
115 106 -0.45 -0.06 0.46 
115 109 -0.15 -0.02 0.15 
115 112 -0.13 0.03 0.13 
115 115 -0.22 0.09 0.24 
115 118 -0.05 0.03 0.06 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 -0.23 -1.62 1.64 
118 31 -0.27 -2.58 2.60 
118 34 -0.32 -2.67 2.69 
118 37 -0.56 -2.76 2.82 
118 40 -0.57 -2.59 2.65 
118 43 -0.42 -2.53 2.56 
118 46 -0.57 -2.79 2.85 
118 49 -0.70 -2.92 3.01 
118 52 -0.21 -0.96 0.99 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 -0.19 -0.84 0.86 
118 64 -0.20 -0.81 0.83 
118 67 0.00 -0.00 0.00 
118 70 -0.09 -0.20 0.22 
118 73 -0.63 -1.38 1.52 
118 76 -0.96 -1.88 2.12 
118 79 -1.23 -1.98 2.33 
118 82 -1.36 -1.43 1.98 
118 85 -1.27 -0.80 1.51 
118 88 -1.22 -1.33 1.81 
118 91 -0.82 -1.47 1.69 
118 94 -0.26 -1.19 1.22 
118 97 -0.31 -0.74 0.80 
118 100 -0.52 -0.26 0.58 
118 103 -0.52 -0.10 0.53 
118 106 -0.17 -0.04 0.18 
118 109 0.00 -0.00 0.00 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 -0.25 -1.34 1.36 
121 31 -0.31 -2.60 2.62 
121 34 -0.31 -2.50 2.52 
121 37 -0.70 -2.50 2.59 
121 40 -0.60 -2.62 2.69 
121 43 -0.34 -2.53 2.55 
121 46 -0.50 -2.76 2.81 
121 49 -0.75 -2.86 2.96 
121 52 -0.60 -2.59 2.65 
121 55 -0.52 -2.51 2.56 
121 58 -0.48 -2.42 2.47 
121 61 -0.60 -2.27 2.35 
121 64 -0.75 -2.17 2.30 
121 67 -0.73 -1.83 1.97 
121 70 -0.79 -1.42 1.63 
121 73 -1.07 -1.69 2.00 
121 76 -1.28 -1.65 2.09 
121 79 -1.65 -1.41 2.18 
121 82 -1.90 -1.28 2.29 
121 85 -1.25 -0.89 1.53 
121 88 -0.78 -0.82 1.13 
121 91 -0.81 -1.64 1.83 
121 94 -0.29 -1.38 1.41 
121 97 -0.25 -0.67 0.71 
121 100 -0.42 -0.41 0.59 
121 103 -0.21 -0.13 0.25 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 -0.22 -0.80 0.83 
124 31 -0.66 -2.46 2.55 
124 34 -0.75 -2.23 2.35 
124 37 -0.64 -2.37 2.45 
124 40 -0.48 -2.64 2.68 
124 43 -0.39 -2.50 2.53 
124 46 -0.42 -2.58 2.61 
124 49 -0.68 -2.62 2.70 
124 52 -0.73 -2.75 2.84 
124 55 -0.94 -2.68 2.84 
124 58 -0.86 -2.50 2.64 
124 61 -0.71 -1.92 2.04 
124 64 -0.26 -0.55 0.61 
124 67 -0.58 -1.03 1.18 
124 70 -0.84 -1.26 1.51 
124 73 -0.98 -1.27 1.61 
124 76 -1.49 -1.39 2.04 
124 79 -1.30 -0.79 1.52 
124 82 -0.92 -0.57 1.08 
124 85 -0.17 -0.14 0.21 
124 88 0.00 -0.00 0.00 
124 91 -0.47 -0.99 1.10 
124 94 -0.59 -1.40 1.52 
124 97 -0.53 -0.72 0.89 
124 100 -0.46 -0.47 0.65 
124 103 -0.10 -0.10 0.14 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 -0.11 -0.25 0.27 
127 34 -0.86 -1.78 1.98 
127 37 -0.82 -2.55 2.68 
127 40 -0.69 -2.70 2.78 
127 43 -0.48 -2.61 2.65 
127 46 -0.59 -2.44 2.51 
127 49 -0.64 -2.23 2.32 
127 52 -0.69 -2.32 2.42 
127 55 -1.01 -2.43 2.64 
127 58 -0.64 -1.59 1.71 
127 61 -0.10 -0.26 0.28 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 -0.09 -0.11 0.14 
127 97 -0.16 -0.17 0.24 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 -0.25 -0.56 0.61 
130 37 -1.14 -2.32 2.59 
130 40 -1.27 -2.73 3.01 
130 43 -1.15 -2.70 2.93 
130 46 -1.29 -2.49 2.81 
130 49 -1.37 -2.14 2.54 
130 52 -0.87 -1.61 1.83 
130 55 -0.38 -0.74 0.83 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 -0.38 -0.53 0.65 
133 49 -0.42 -0.48 0.64 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.00 -0.00 0.00 
139 121 0.00 -0.00 0.00 
139 124 0.00 -0.00 0.00 
139 127 0.00 -0.00 0.00 
139 130 0.00 -0.00 0.00 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 0.00 -0.00 0.00 
142 112 0.00 -0.00 0.00 
142 115 0.00 -0.00 0.00 
142 118 0.00 -0.00 0.00 
142 121 0.00 -0.00 0.00 
142 124 0.00 -0.00 0.00 
142 127 0.00 -0.00 0.00 
142 130 0.00 -0.00 0.00 
142 133 0.00 -0.00 0.00 
142 136 0.00 -0.00 0.00 
142 139 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.00 -0.00 0.00 
145 100 0.00 -0.00 0.00 
145 103 0.00 -0.00 0.00 
145 106 0.10 -0.28 0.30 
145 109 0.16 -0.23 0.28 
145 112 0.02 -0.02 0.03 
145 115 0.00 -0.00 0.00 
145 118 0.00 -0.00 0.00 
145 121 0.00 -0.00 0.00 
145 124 0.00 -0.00 0.00 
145 127 0.00 -0.00 0.00 
145 130 0.00 -0.00 0.00 
145 133 0.00 -0.00 0.00 
145 136 0.00 -0.00 0.00 
145 139 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 0.00 -0.00 0.00 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 0.00 -0.00 0.00 
148 97 0.00 -0.00 0.00 
148 100 0.00 -0.00 0.00 
148 103 0.04 -0.16 0.16 
148 106 0.19 -0.41 0.46 
148 109 0.27 -0.22 0.35 
148 112 0.06 -0.08 0.11 
148 115 0.00 -0.00 0.00 
148 118 0.00 -0.00 0.00 
148 121 0.00 -0.00 0.00 
148 124 0.00 -0.00 0.00 
148 127 0.00 -0.00 0.00 
148 130 0.00 -0.00 0.00 
148 133 0.00 -0.00 0.00 
148 136 0.00 -0.00 0.00 
148 139 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.06 -0.38 0.38 
151 40 0.13 -1.08 1.09 
151 43 0.05 -1.05 1.05 
151 46 0.07 -1.03 1.03 
151 49 0.04 -0.33 0.34 
151 52 0.01 -0.28 0.28 
151 55 0.00 -0.27 0.27 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.00 -0.00 0.00 
151 76 0.00 -0.00 0.00 
151 79 0.00 -0.00 0.00 
151 82 0.00 -0.00 0.00 
151 85 0.00 -0.00 0.00 
151 88 0.00 -0.00 0.00 
151 91 0.00 -0.00 0.00 
151 94 0.00 -0.00 0.00 
151 97 0.00 -0.00 0.00 
151 100 -0.00 -0.23 0.23 
151 103 0.09 -0.37 0.38 
151 106 0.16 -0.26 0.30 
151 109 0.14 -0.20 0.24 
151 112 -0.01 -0.10 0.10 
151 115 -0.03 -0.03 0.04 
151 118 0.00 -0.00 0.00 
151 121 0.00 -0.00 0.00 
151 124 0.00 -0.00 0.00 
151 127 0.00 -0.00 0.00 
151 130 0.00 -0.00 0.00 
151 133 0.00 -0.00 0.00 
151 136 0.00 -0.00 0.00 
151 139 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.33 -1.96 1.98 
154 40 0.45 -3.40 3.43 
154 43 0.22 -3.41 3.42 
154 46 0.36 -3.33 3.35 
154 49 0.38 -3.02 3.04 
154 52 0.20 -2.66 2.67 
154 55 0.02 -1.38 1.38 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 0.00 -0.00 0.00 
154 70 0.00 -0.00 0.00 
154 73 0.00 -0.00 0.00 
154 76 0.00 -0.00 0.00 
154 79 0.00 -0.00 0.00 
154 82 0.00 -0.00 0.00 
154 85 0.11 -0.40 0.42 
154 88 0.31 -1.16 1.20 
154 91 0.21 -1.00 1.02 
154 94 0.09 -0.96 0.97 
154 97 -0.06 -1.03 1.04 
154 100 -0.21 -0.74 0.76 
154 103 -0.05 -0.42 0.42 
154 106 0.13 -0.18 0.22 
154 109 0.05 -0.11 0.12 
154 112 -0.13 -0.03 0.13 
154 115 -0.07 -0.02 0.07 
154 118 0.00 -0.00 0.00 
154 121 0.00 -0.00 0.00 
154 124 0.00 -0.00 0.00 
154 127 0.00 -0.00 0.00 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.31 -2.27 2.29 
157 40 0.56 -3.55 3.59 
157 43 0.45 -3.77 3.80 
157 46 0.49 -3.50 3.53 
157 49 0.38 -2.93 2.96 
157 52 0.25 -2.74 2.75 
157 55 0.03 -2.23 2.23 
157 58 -0.05 -0.78 0.78 
157 61 0.00 -0.00 0.00 
157 64 0.00 -0.00 0.00 
157 67 0.00 -0.00 0.00 
157 70 0.00 -0.00 0.00 
157 73 0.00 -0.00 0.00 
157 76 0.00 -0.00 0.00 
157 79 0.00 -0.00 0.00 
157 82 0.19 -0.92 0.93 
157 85 0.32 -1.65 1.68 
157 88 0.31 -1.67 1.69 
157 91 0.30 -1.52 1.55 
157 94 0.29 -1.45 1.48 
157 97 -0.01 -1.16 1.16 
157 100 -0.27 -0.78 0.83 
157 103 -0.08 -0.40 0.41 
157 106 0.06 -0.18 0.19 
157 109 -0.13 -0.06 0.15 
157 112 -0.20 0.07 0.21 
157 115 -0.07 0.01 0.07 
157 118 0.00 -0.00 0.00 
157 121 0.00 -0.00 0.00 
157 124 0.00 -0.00 0.00 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.32 -2.41 2.44 
160 40 0.60 -3.78 3.83 
160 43 0.58 -3.86 3.90 
160 46 0.58 -3.66 3.71 
160 49 0.53 -3.19 3.24 
160 52 0.34 -2.87 2.89 
160 55 0.08 -2.57 2.57 
160 58 -0.10 -2.37 2.38 
160 61 -0.06 -1.32 1.32 
160 64 0.00 -0.00 0.00 
160 67 0.00 -0.00 0.00 
160 70 0.00 -0.00 0.00 
160 73 0.00 -0.00 0.00 
160 76 0.00 -0.00 0.00 
160 79 0.20 -1.01 1.03 
160 82 0.43 -2.00 2.05 
160 85 0.31 -1.82 1.84 
160 88 0.27 -1.64 1.66 
160 91 0.47 -1.52 1.59 
160 94 0.35 -1.58 1.62 
160 97 0.11 -1.29 1.30 
160 100 -0.01 -0.92 0.92 
160 103 0.01 -0.51 0.51 
160 106 0.04 -0.29 0.29 
160 109 -0.14 -0.06 0.15 
160 112 -0.20 0.10 0.23 
160 115 -0.04 0.02 0.05 
160 118 0.00 -0.00 0.00 
160 121 0.00 -0.00 0.00 
160 124 0.00 -0.00 0.00 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.36 -2.59 2.62 
163 40 0.64 -3.85 3.91 
163 43 0.70 -3.79 3.85 
163 46 0.68 -3.66 3.73 
163 49 0.55 -3.34 3.39 
163 52 0.37 -2.89 2.92 
163 55 0.16 -2.52 2.53 
163 58 0.09 -2.43 2.43 
163 61 0.03 -0.85 0.85 
163 64 0.00 -0.00 0.00 
163 67 0.00 -0.00 0.00 
163 70 0.07 -0.45 0.45 
163 73 0.09 -0.62 0.62 
163 76 0.22 -1.42 1.44 
163 79 0.63 -2.21 2.29 
163 82 0.75 -1.62 1.78 
163 85 0.47 -1.45 1.53 
163 88 0.43 -1.54 1.60 
163 91 0.74 -1.41 1.59 
163 94 0.63 -1.35 1.49 
163 97 0.39 -1.22 1.28 
163 100 0.11 -0.88 0.89 
163 103 -0.03 -0.45 0.45 
163 106 0.03 -0.15 0.15 
163 109 -0.04 0.02 0.05 
163 112 -0.11 0.08 0.14 
163 115 -0.01 0.01 0.02 
163 118 0.00 -0.00 0.00 
163 121 0.00 -0.00 0.00 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.48 -2.48 2.52 
166 40 0.79 -3.80 3.88 
166 43 0.90 -3.73 3.84 
166 46 0.81 -3.67 3.76 
166 49 0.72 -3.50 3.57 
166 52 0.48 -3.01 3.05 
166 55 0.28 -2.53 2.55 
166 58 0.35 -2.64 2.66 
166 61 0.38 -2.62 2.65 
166 64 0.15 -1.87 1.88 
166 67 0.31 -2.04 2.06 
166 70 0.53 -1.84 1.92 
166 73 0.39 -1.57 1.62 
166 76 0.41 -1.86 1.90 
166 79 0.86 -1.97 2.15 
166 82 1.09 -1.36 1.74 
166 85 0.70 -1.38 1.55 
166 88 0.60 -1.44 1.56 
166 91 0.75 -1.17 1.39 
166 94 0.61 -0.97 1.15 
166 97 0.37 -0.95 1.02 
166 100 0.08 -0.64 0.64 
166 103 -0.03 -0.19 0.19 
166 106 -0.10 0.09 0.13 
166 109 -0.08 0.10 0.13 
166 112 -0.03 0.02 0.03 
166 115 0.00 -0.00 0.00 
166 118 0.00 -0.00 0.00 
166 121 0.00 -0.00 0.00 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.54 -2.48 2.54 
169 40 1.03 -3.85 3.98 
169 43 1.30 -3.65 3.87 
169 46 1.24 -3.72 3.92 
169 49 1.04 -3.85 3.99 
169 52 0.57 -3.28 3.33 
169 55 0.27 -2.66 2.68 
169 58 0.23 -2.75 2.75 
169 61 0.14 -3.21 3.21 
169 64 0.08 -3.05 3.05 
169 67 0.17 -2.23 2.24 
169 70 0.56 -1.65 1.75 
169 73 0.43 -1.45 1.51 
169 76 0.37 -1.63 1.67 
169 79 0.50 -1.83 1.90 
169 82 0.72 -1.84 1.97 
169 85 0.66 -1.63 1.76 
169 88 0.47 -1.37 1.44 
169 91 0.36 -1.02 1.08 
169 94 0.23 -0.85 0.88 
169 97 0.11 -0.79 0.80 
169 100 0.04 -0.44 0.44 
169 103 -0.02 0.08 0.09 
169 106 -0.12 0.21 0.24 
169 109 -0.03 0.03 0.04 
169 112 0.00 -0.00 0.00 
169 115 0.00 -0.00 0.00 
169 118 0.00 -0.00 0.00 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.54 -2.62 2.67 
172 40 1.17 -3.94 4.11 
172 43 1.48 -3.54 3.84 
172 46 1.17 -3.45 3.65 
172 49 0.78 -3.68 3.76 
172 52 0.42 -3.35 3.37 
172 55 0.35 -2.95 2.97 
172 58 0.49 -2.96 3.00 
172 61 0.50 -3.21 3.25 
172 64 0.11 -3.02 3.02 
172 67 0.01 -2.31 2.31 
172 70 0.38 -2.03 2.07 
172 73 0.54 -1.67 1.75 
172 76 0.57 -1.61 1.71 
172 79 0.41 -1.49 1.54 
172 82 0.13 -1.76 1.77 
172 85 0.05 -1.67 1.67 
172 88 0.21 -1.32 1.34 
172 91 0.12 -1.05 1.05 
172 94 0.06 -0.91 0.91 
172 97 -0.20 -0.57 0.60 
172 100 -0.29 -0.06 0.29 
172 103 -0.25 0.20 0.32 
172 106 -0.08 0.06 0.10 
172 109 0.00 -0.00 0.00 
172 112 0.00 -0.00 0.00 
172 115 0.00 -0.00 0.00 
172 118 0.00 -0.00 0.00 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.44 -2.71 2.74 
175 40 1.06 -3.93 4.07 
175 43 1.30 -3.44 3.68 
175 46 0.94 -3.29 3.43 
175 49 0.51 -3.54 3.58 
175 52 0.46 -3.24 3.27 
175 55 0.45 -2.92 2.95 
175 58 0.33 -3.10 3.12 
175 61 0.46 -3.15 3.19 
175 64 0.29 -2.91 2.92 
175 67 0.13 -2.48 2.48 
175 70 0.13 -2.22 2.22 
175 73 0.61 -2.03 2.12 
175 76 0.90 -1.68 1.91 
175 79 0.55 -1.25 1.36 
175 82 0.26 -1.42 1.44 
175 85 0.06 -1.51 1.51 
175 88 0.01 -1.06 1.06 
175 91 -0.25 -0.87 0.90 
175 94 -0.36 -0.80 0.88 
175 97 -0.38 -0.36 0.52 
175 100 -0.53 0.19 0.56 
175 103 -0.19 0.11 0.22 
175 106 0.00 -0.00 0.00 
175 109 0.00 -0.00 0.00 
175 112 0.00 -0.00 0.00 
175 115 0.00 -0.00 0.00 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.23 -2.82 2.83 
178 40 0.54 -4.23 4.27 
178 43 0.60 -3.61 3.66 
178 46 0.49 -3.32 3.36 
178 49 0.53 -3.45 3.50 
178 52 0.55 -3.25 3.29 
178 55 0.65 -2.84 2.91 
178 58 0.38 -2.97 2.99 
178 61 0.24 -3.25 3.26 
178 64 0.23 -3.06 3.07 
178 67 0.17 -2.75 2.76 
178 70 0.09 -2.34 2.34 
178 73 0.41 -2.25 2.29 
178 76 0.49 -1.49 1.57 
178 79 0.20 -1.13 1.14 
178 82 0.06 -1.44 1.44 
178 85 0.02 -1.21 1.21 
178 88 -0.22 -0.57 0.61 
178 91 -0.59 -0.42 0.72 
178 94 -0.82 -0.53 0.98 
178 97 -0.51 -0.30 0.59 
178 100 -0.24 0.00 0.24 
178 103 0.00 -0.00 0.00 
178 106 0.00 -0.00 0.00 
178 109 0.00 -0.00 0.00 
178 112 0.00 -0.00 0.00 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.03 -0.97 0.97 
181 37 0.11 -3.87 3.87 
181 40 0.03 -4.31 4.31 
181 43 0.20 -4.00 4.01 
181 46 0.47 -3.72 3.75 
181 49 0.77 -3.51 3.60 
181 52 0.73 -3.25 3.33 
181 55 0.49 -2.92 2.96 
181 58 0.35 -2.83 2.86 
181 61 0.09 -3.20 3.20 
181 64 -0.07 -3.30 3.31 
181 67 -0.10 -2.65 2.65 
181 70 -0.03 -2.26 2.26 
181 73 -0.17 -2.15 2.15 
181 76 -0.43 -1.74 1.79 
181 79 -0.45 -1.39 1.46 
181 82 -0.55 -1.46 1.56 
181 85 -0.74 -1.11 1.33 
181 88 -0.81 -0.33 0.87 
181 91 -0.79 -0.21 0.81 
181 94 -0.35 -0.17 0.39 
181 97 -0.07 -0.04 0.08 
181 100 0.00 -0.00 0.00 
181 103 0.00 -0.00 0.00 
181 106 0.00 -0.00 0.00 
181 109 0.00 -0.00 0.00 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 -0.19 -2.76 2.76 
184 37 -0.02 -4.35 4.35 
184 40 0.08 -4.42 4.42 
184 43 0.15 -4.46 4.46 
184 46 0.33 -4.01 4.02 
184 49 0.38 -3.41 3.43 
184 52 0.33 -2.93 2.94 
184 55 0.19 -2.78 2.78 
184 58 0.33 -2.87 2.89 
184 61 0.33 -3.02 3.04 
184 64 0.00 -3.16 3.16 
184 67 -0.10 -2.57 2.57 
184 70 -0.15 -2.31 2.32 
184 73 -0.17 -2.12 2.12 
184 76 -0.31 -1.75 1.78 
184 79 -0.60 -1.47 1.59 
184 82 -0.71 -1.35 1.52 
184 85 -0.79 -0.99 1.26 
184 88 -0.39 -0.35 0.52 
184 91 -0.07 -0.05 0.09 
184 94 0.00 -0.00 0.00 
184 97 0.00 -0.00 0.00 
184 100 0.00 -0.00 0.00 
184 103 0.00 -0.00 0.00 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 -0.23 -1.52 1.54 
187 34 -0.30 -3.83 3.84 
187 37 0.11 -4.19 4.19 
187 40 0.06 -4.16 4.16 
187 43 -0.38 -3.95 3.97 
187 46 -0.55 -3.34 3.39 
187 49 -0.43 -2.91 2.94 
187 52 -0.15 -2.52 2.52 
187 55 0.12 -2.22 2.22 
187 58 0.17 -2.41 2.42 
187 61 0.24 -2.44 2.45 
187 64 -0.08 -2.53 2.53 
187 67 -0.25 -2.32 2.33 
187 70 -0.17 -2.10 2.11 
187 73 -0.30 -1.87 1.90 
187 76 -0.23 -1.22 1.25 
187 79 -0.23 -0.92 0.95 
187 82 -0.18 -0.54 0.57 
187 85 -0.06 -0.12 0.13 
187 88 0.00 -0.00 0.00 
187 91 0.00 -0.00 0.00 
187 94 0.00 -0.00 0.00 
187 97 0.00 -0.00 0.00 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 -0.39 -1.58 1.63 
190 31 -0.67 -3.00 3.08 
190 34 -0.24 -2.87 2.88 
190 37 0.15 -2.32 2.33 
190 40 0.06 -2.24 2.24 
190 43 -0.34 -2.58 2.60 
190 46 -0.61 -1.98 2.07 
190 49 -0.35 -1.29 1.34 
190 52 -0.01 -0.73 0.73 
190 55 0.09 -0.64 0.65 
190 58 0.06 -0.66 0.66 
190 61 0.05 -0.68 0.68 
190 64 -0.01 -0.68 0.68 
190 67 -0.02 -0.44 0.44 
190 70 0.00 -0.00 0.00 
190 73 0.00 -0.00 0.00 
190 76 0.00 -0.00 0.00 
190 79 0.00 -0.00 0.00 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 -0.22 -0.54 0.58 
193 31 -0.18 -0.55 0.58 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 


==> data_repeat/113_19991216_bottleneck.txt <==
x y C
0 0 -0.4514957666397095
1 0 -0.508875846862793
2 0 -0.556207537651062
3 0 -0.6019797921180725
4 0 -0.6154746413230896
5 0 -0.5670725107192993
6 0 -0.5125604271888733
7 0 -0.5177196264266968
8 0 -0.5845983624458313
9 0 -0.673416793346405
10 0 -0.7377234101295471
11 0 -0.7421637773513794
12 0 -0.655001163482666
13 0 -0.47488489747047424
14 0 -0.31683334708213806
15 0 -0.34490519762039185
16 0 -0.48533594608306885
17 0 -0.46531298756599426
18 0 -0.26035529375076294
19 0 -0.11780372262001038
20 0 -0.07179892063140869
21 0 -0.025661978870630264
22 0 -0.04240810498595238
23 0 -0.16231590509414673
24 0 -0.23288486897945404
25 0 -0.17349708080291748
26 0 -0.09408216923475266
27 0 -0.06295014917850494
28 0 -0.06335359811782837
29 0 -0.08140049129724503
30 0 -0.09696687757968903
31 0 -0.09044915437698364
32 0 -0.07504264265298843
33 0 -0.07040369510650635
34 0 -0.07696588337421417
35 0 -0.08291078358888626
36 0 -0.08203831315040588
37 0 -0.07887856662273407
38 0 -0.07729269564151764
39 0 -0.07340772449970245
40 0 -0.06712846457958221
41 0 -0.06495620310306549
42 0 -0.06483632326126099
43 0 -0.060989171266555786
44 0 -0.06051197648048401
45 0 -0.06736167520284653
46 0 -0.06906021386384964
47 0 -0.06127949804067612
48 0 -0.05269993841648102
49 0 -0.044331781566143036
50 0 -0.041375529021024704
51 0 -0.05889219418168068
52 0 -0.08769191056489944
53 0 -0.10267452150583267
54 0 -0.11173444986343384
55 0 -0.1395973116159439
56 0 -0.1801910102367401
57 0 -0.21074840426445007
58 0 -0.22186920046806335
59 0 -0.22064754366874695
60 0 -0.2318611741065979
61 0 -0.27240946888923645
62 0 -0.3282739222049713
63 0 -0.38749727606773376
0 1 -0.2490353137254715
1 1 -0.2783086895942688
2 1 -0.27884164452552795
3 1 -0.2648923397064209
4 1 -0.239486426115036
5 1 -0.18763498961925507
6 1 -0.14148743450641632
7 1 -0.16172809898853302
8 1 -0.24618840217590332
9 1 -0.3247065246105194
10 1 -0.3518831133842468
11 1 -0.34508341550827026
12 1 -0.27262958884239197
13 1 -0.09521334618330002
14 1 0.03542042523622513
15 1 -0.11549418419599533
16 1 -0.4403962194919586
17 1 -0.5604028105735779
18 1 -0.3835007846355438
19 1 -0.13979817926883698
20 1 0.04562094062566757
21 1 0.14143234491348267
22 1 0.07906242460012436
23 1 -0.09108520299196243
24 1 -0.18045467138290405
25 1 -0.1223427876830101
26 1 -0.05792210251092911
27 1 -0.06196695566177368
28 1 -0.08713585138320923
29 1 -0.09661655128002167
30 1 -0.09472668915987015
31 1 -0.08397585898637772
32 1 -0.06921853125095367
33 1 -0.07063297927379608
34 1 -0.09251436591148376
35 1 -0.1100844293832779
36 1 -0.11013902723789215
37 1 -0.10501876473426819
38 1 -0.10524220019578934
39 1 -0.10769902914762497
40 1 -0.1088288351893425
41 1 -0.10767214000225067
42 1 -0.10063750296831131
43 1 -0.08858362585306168
44 1 -0.0813351646065712
45 1 -0.08041926473379135
46 1 -0.07401958853006363
47 1 -0.05927208438515663
48 1 -0.04373997077345848
49 1 -0.03102516196668148
50 1 -0.029795875772833824
51 1 -0.04857185110449791
52 1 -0.0682523101568222
53 1 -0.06478796899318695
54 1 -0.0536707267165184
55 1 -0.06049888953566551
56 1 -0.07382901757955551
57 1 -0.07808046787977219
58 1 -0.08830715715885162
59 1 -0.11337371170520782
60 1 -0.13585799932479858
61 1 -0.14798268675804138
62 1 -0.16574782133102417
63 1 -0.20267952978610992
0 2 -0.05670185014605522
1 2 -0.07520022243261337
2 2 -0.07201285660266876
3 2 -0.05734342709183693
4 2 -0.0584537498652935
5 2 -0.06088549643754959
6 2 -0.030158638954162598
7 2 0.00894605740904808
8 2 0.022312138229608536
9 2 0.0147089883685112
10 2 -0.025360211730003357
11 2 -0.11439346522092819
12 2 -0.13843286037445068
13 2 0.02978588454425335
14 2 0.24543392658233643
15 2 0.1919979751110077
16 2 -0.16565082967281342
17 2 -0.4982287883758545
18 2 -0.5446832776069641
19 2 -0.35010746121406555
20 2 -0.08435308933258057
21 2 0.0836171954870224
22 2 0.04349425807595253
23 2 -0.10740680992603302
24 2 -0.1719968616962433
25 2 -0.1031629666686058
26 2 -0.05218665301799774
27 2 -0.08766245096921921
28 2 -0.1287056803703308
29 2 -0.1277487725019455
30 2 -0.1264117807149887
31 2 -0.13925138115882874
32 2 -0.13717783987522125
33 2 -0.13566488027572632
34 2 -0.15699534118175507
35 2 -0.17324000597000122
36 2 -0.16919803619384766
37 2 -0.16542036831378937
38 2 -0.1677781492471695
39 2 -0.1673758327960968
40 2 -0.16655521094799042
41 2 -0.16254611313343048
42 2 -0.14481301605701447
43 2 -0.1193392351269722
44 2 -0.10470449179410934
45 2 -0.10077057033777237
46 2 -0.0892987847328186
47 2 -0.06585601717233658
48 2 -0.04271833598613739
49 2 -0.02971981093287468
50 2 -0.035274699330329895
51 2 -0.0579875111579895
52 2 -0.07075856626033783
53 2 -0.053656987845897675
54 2 -0.02773827500641346
55 2 -0.013799561187624931
56 2 0.004531343933194876
57 2 0.03532487899065018
58 2 0.05235039442777634
59 2 0.04514394327998161
60 2 0.033145539462566376
61 2 0.021857408806681633
62 2 0.0008273064740933478
63 2 -0.02832617051899433
0 3 -0.02032395638525486
1 3 -0.06297317147254944
2 3 -0.09120527654886246
3 3 -0.09800869226455688
4 3 -0.12477795034646988
5 3 -0.17538930475711823
6 3 -0.18736711144447327
7 3 -0.1521187126636505
8 3 -0.11084666103124619
9 3 -0.08161298930644989
10 3 -0.11765249818563461
11 3 -0.2503773272037506
12 3 -0.3232914209365845
13 3 -0.14321836829185486
14 3 0.17322151362895966
15 3 0.2741251587867737
16 3 0.03787815570831299
17 3 -0.3053319454193115
18 3 -0.5002291202545166
19 3 -0.47014155983924866
20 3 -0.26910892128944397
21 3 -0.05825909599661827
22 3 -0.017237786203622818
23 3 -0.1318298727273941
24 3 -0.19873744249343872
25 3 -0.12266047298908234
26 3 -0.05308452621102333
27 3 -0.08027182519435883
28 3 -0.11638027429580688
29 3 -0.11596649885177612
30 3 -0.13894683122634888
31 3 -0.1860615760087967
32 3 -0.19031170010566711
33 3 -0.17343975603580475
34 3 -0.18863646686077118
35 3 -0.20540565252304077
36 3 -0.19985425472259521
37 3 -0.20018957555294037
38 3 -0.20570795238018036
39 3 -0.19675181806087494
40 3 -0.18310785293579102
41 3 -0.17027387022972107
42 3 -0.14622940123081207
43 3 -0.11745411157608032
44 3 -0.10582875460386276
45 3 -0.11054287105798721
46 3 -0.10630344599485397
47 3 -0.07912415266036987
48 3 -0.04239707067608833
49 3 -0.019401319324970245
50 3 -0.02328784205019474
51 3 -0.041271746158599854
52 3 -0.040735501796007156
53 3 -0.014037438668310642
54 3 0.009325957857072353
55 3 0.015452797524631023
56 3 0.024430066347122192
57 3 0.044778864830732346
58 3 0.06465254724025726
59 3 0.08300546556711197
60 3 0.09678035229444504
61 3 0.0860695093870163
62 3 0.05109010264277458
63 3 0.015207109041512012
0 4 0.04184212163090706
1 4 0.013267186470329762
2 4 -0.004022999666631222
3 4 0.00142696185503155
4 4 -0.010281744413077831
5 4 -0.056239642202854156
6 4 -0.08887048065662384
7 4 -0.09400122612714767
8 4 -0.10074522346258163
9 4 -0.10752442479133606
10 4 -0.16230131685733795
11 4 -0.33178895711898804
12 4 -0.47084343433380127
13 4 -0.3297100365161896
14 4 0.03368062153458595
15 4 0.26352909207344055
16 4 0.20619234442710876
17 4 0.012851609848439693
18 4 -0.19260483980178833
19 4 -0.34309276938438416
20 4 -0.2958146929740906
21 4 -0.08265840262174606
22 4 0.02351875975728035
23 4 -0.10474646091461182
24 4 -0.23988817632198334
25 4 -0.19215211272239685
26 4 -0.10222488641738892
27 4 -0.10257178544998169
28 4 -0.12239597737789154
29 4 -0.12386633455753326
30 4 -0.16354994475841522
31 4 -0.22101321816444397
32 4 -0.2072734236717224
33 4 -0.1607309877872467
34 4 -0.16173996031284332
35 4 -0.17439807951450348
36 4 -0.16710259020328522
37 4 -0.18008418381214142
38 4 -0.20952650904655457
39 4 -0.21466858685016632
40 4 -0.1993142068386078
41 4 -0.1833227425813675
42 4 -0.16298851370811462
43 4 -0.1382061094045639
44 4 -0.12276177108287811
45 4 -0.12281019985675812
46 4 -0.12340211868286133
47 4 -0.1023440882563591
48 4 -0.06227293983101845
49 4 -0.03555498272180557
50 4 -0.041215091943740845
51 4 -0.05363469198346138
52 4 -0.03654281049966812
53 4 0.0040851472876966
54 4 0.036737389862537384
55 4 0.056149475276470184
56 4 0.07319536060094833
57 4 0.08063560724258423
58 4 0.07609757781028748
59 4 0.08031561225652695
60 4 0.09501925110816956
61 4 0.09406878799200058
62 4 0.0751911923289299
63 4 0.05910194292664528
0 5 -0.008318907581269741
1 5 -0.028853148221969604
2 5 -0.03766288980841637
3 5 -0.03366079553961754
4 5 -0.04179373383522034
5 5 -0.07925228029489517
6 5 -0.11547268182039261
7 5 -0.12090994417667389
8 5 -0.10514789819717407
9 5 -0.07271333783864975
10 5 -0.07833902537822723
11 5 -0.2478768229484558
12 5 -0.5019633173942566
13 5 -0.5154436826705933
14 5 -0.21444711089134216
15 5 0.051848988980054855
16 5 0.08010481297969818
17 5 -0.0016913427971303463
18 5 -0.13940970599651337
19 5 -0.32911673188209534
20 5 -0.3723945915699005
21 5 -0.16967393457889557
22 5 6.02352010901086e-05
23 5 -0.10016870498657227
24 5 -0.2668136656284332
25 5 -0.2508801817893982
26 5 -0.1492452174425125
27 5 -0.11431469768285751
28 5 -0.1122112050652504
29 5 -0.11988304555416107
30 5 -0.18308274447917938
31 5 -0.2635514438152313
32 5 -0.2620864808559418
33 5 -0.2198100984096527
34 5 -0.2193213552236557
35 5 -0.22097843885421753
36 5 -0.19707398116588593
37 5 -0.20410692691802979
38 5 -0.24137412011623383
39 5 -0.24844656884670258
40 5 -0.2176199108362198
41 5 -0.18290597200393677
42 5 -0.15571115911006927
43 5 -0.13238270580768585
44 5 -0.11229906231164932
45 5 -0.10115543007850647
46 5 -0.10053636133670807
47 5 -0.09268756210803986
48 5 -0.06739639490842819
49 5 -0.05057157576084137
50 5 -0.06175624951720238
51 5 -0.07306388765573502
52 5 -0.05497094243764877
53 5 -0.02269434928894043
54 5 0.0034001998137682676
55 5 0.03365819901227951
56 5 0.06933611631393433
57 5 0.08236010372638702
58 5 0.06551948934793472
59 5 0.050317224115133286
60 5 0.05278369039297104
61 5 0.05298041179776192
62 5 0.037400178611278534
63 5 0.014669927768409252
0 6 -0.09495410323143005
1 6 -0.11604846268892288
2 6 -0.11596306413412094
3 6 -0.09571407735347748
4 6 -0.07258182764053345
5 6 -0.08159572631120682
6 6 -0.11935482919216156
7 6 -0.13820365071296692
8 6 -0.1274021714925766
9 6 -0.09842419624328613
10 6 -0.07294227927923203
11 6 -0.17666645348072052
12 6 -0.4548467993736267
13 6 -0.6264017224311829
14 6 -0.46297165751457214
15 6 -0.1993826925754547
16 6 -0.0980415865778923
17 6 -0.07569592446088791
18 6 -0.08861818164587021
19 6 -0.20848573744297028
20 6 -0.31733834743499756
21 6 -0.2115321308374405
22 6 -0.02743808552622795
23 6 -0.06711573898792267
24 6 -0.23255421221256256
25 6 -0.25038009881973267
26 6 -0.13705244660377502
27 6 -0.04231952503323555
28 6 0.0002498197718523443
29 6 -0.00684733409434557
30 6 -0.08454205095767975
31 6 -0.18557703495025635
32 6 -0.22085650265216827
33 6 -0.2183138132095337
34 6 -0.2355065941810608
35 6 -0.2306092530488968
36 6 -0.19378677010536194
37 6 -0.19637298583984375
38 6 -0.23525652289390564
39 6 -0.23733215034008026
40 6 -0.19010953605175018
41 6 -0.13446156680583954
42 6 -0.09647306054830551
43 6 -0.0862564817070961
44 6 -0.08961173892021179
45 6 -0.08080078661441803
46 6 -0.06093863770365715
47 6 -0.04097507521510124
48 6 -0.019214259460568428
49 6 -0.004866444040089846
50 6 -0.009613252244889736
51 6 -0.016729559749364853
52 6 -0.010603620670735836
53 6 -0.005567979067564011
54 6 -0.007580924313515425
55 6 0.001570486812852323
56 6 0.02145124226808548
57 6 0.027537234127521515
58 6 0.014911336824297905
59 6 0.005945919547230005
60 6 0.010530517436563969
61 6 0.010304947383701801
62 6 -0.013525511138141155
63 6 -0.05567292869091034
0 7 -0.09948199987411499
1 7 -0.11311370879411697
2 7 -0.10586658865213394
3 7 -0.07475626468658447
4 7 -0.03814992681145668
5 7 -0.03662402555346489
6 7 -0.06988741457462311
7 7 -0.08452969044446945
8 7 -0.07891364395618439
9 7 -0.09311144798994064
10 7 -0.09242447465658188
11 7 -0.11210150271654129
12 7 -0.2995946407318115
13 7 -0.5361365079879761
14 7 -0.5253118872642517
15 7 -0.33076852560043335
16 7 -0.2239871472120285
17 7 -0.1523548811674118
18 7 -0.032424960285425186
19 7 -0.020103694871068
20 7 -0.13891690969467163
21 7 -0.1352410614490509
22 7 0.03521791100502014
23 7 0.04937068372964859
24 7 -0.13053996860980988
25 7 -0.20747533440589905
26 7 -0.12045688182115555
27 7 -0.033500514924526215
28 7 -0.024142548441886902
29 7 -0.0630258098244667
30 7 -0.11952342092990875
31 7 -0.16398543119430542
32 7 -0.16340334713459015
33 7 -0.15468306839466095
34 7 -0.16983212530612946
35 7 -0.1572897881269455
36 7 -0.12323199957609177
37 7 -0.14662683010101318
38 7 -0.21163533627986908
39 7 -0.23296932876110077
40 7 -0.1948147565126419
41 7 -0.13205981254577637
42 7 -0.07406257838010788
43 7 -0.05786127969622612
44 7 -0.07775367051362991
45 7 -0.07611456513404846
46 7 -0.03931201994419098
47 7 -0.006948531139642
48 7 0.009267737157642841
49 7 0.020164530724287033
50 7 0.022586338222026825
51 7 0.016874566674232483
52 7 0.010879716835916042
53 7 0.0038673095405101776
54 7 -0.0021365568973124027
55 7 -0.0007271807407960296
56 7 0.0016242502024397254
57 7 -0.0036340043880045414
58 7 -0.011063887737691402
59 7 -0.011009341105818748
60 7 -0.0054008872248232365
61 7 -0.008601585403084755
62 7 -0.03220246359705925
63 7 -0.06879561394453049
0 8 0.0024272967129945755
1 8 0.0016893435968086123
2 8 0.01890712045133114
3 8 0.054190993309020996
4 8 0.08395350724458694
5 8 0.08590792864561081
6 8 0.07416000217199326
7 8 0.08741337805986404
8 8 0.11535709351301193
9 8 0.09064951539039612
10 8 0.04833182319998741
11 8 0.05692346766591072
12 8 -0.022956538945436478
13 8 -0.2296881526708603
14 8 -0.32848459482192993
15 8 -0.283096581697464
16 8 -0.3179170489311218
17 8 -0.35564491152763367
18 8 -0.21903002262115479
19 8 -0.10223463177680969
20 8 -0.1606978476047516
21 8 -0.18234269320964813
22 8 -0.037442006170749664
23 8 0.004640767350792885
24 8 -0.14203780889511108
25 8 -0.20363540947437286
26 8 -0.10591056197881699
27 8 -0.031537510454654694
28 8 -0.06289077550172806
29 8 -0.11798173934221268
30 8 -0.12753424048423767
31 8 -0.10213374346494675
32 8 -0.06970516592264175
33 8 -0.06926732510328293
34 8 -0.09981323778629303
35 8 -0.09034039080142975
36 8 -0.04958048462867737
37 8 -0.06567349284887314
38 8 -0.1293059140443802
39 8 -0.15688364207744598
40 8 -0.13415482640266418
41 8 -0.08477500826120377
42 8 -0.01883103884756565
43 8 0.022092336788773537
44 8 0.015050825662910938
45 8 0.005791638512164354
46 8 0.021213412284851074
47 8 0.03362084552645683
48 8 0.037767212837934494
49 8 0.050003018230199814
50 8 0.060376595705747604
51 8 0.05508548393845558
52 8 0.042138416320085526
53 8 0.03375456854701042
54 8 0.03440149873495102
55 8 0.03860252723097801
56 8 0.03489566966891289
57 8 0.023528074845671654
58 8 0.015610851347446442
59 8 0.017506910488009453
60 8 0.025527294725179672
61 8 0.029499361291527748
62 8 0.02283438667654991
63 8 0.011157410219311714
0 9 0.07095635682344437
1 9 0.06622374057769775
2 9 0.08085022866725922
3 9 0.1146286278963089
4 9 0.14890740811824799
5 9 0.1799609661102295
6 9 0.2077580839395523
7 9 0.2344672679901123
8 9 0.2671239972114563
9 9 0.258510947227478
10 9 0.1955261081457138
11 9 0.16602882742881775
12 9 0.11644531786441803
13 9 -0.06580254435539246
14 9 -0.26841920614242554
15 9 -0.3953090310096741
16 9 -0.5569413900375366
17 9 -0.6683022379875183
18 9 -0.5003839731216431
19 9 -0.2188044786453247
20 9 -0.08888887614011765
21 9 -0.02578635700047016
22 9 0.10727252066135406
23 9 0.16124628484249115
24 9 0.09283405542373657
25 9 0.07570496946573257
26 9 0.1374901682138443
27 9 0.15780477225780487
28 9 0.10204047709703445
29 9 0.06212442368268967
30 9 0.07240895926952362
31 9 0.0778326690196991
32 9 0.060019999742507935
33 9 0.021995598450303078
34 9 -0.023439649492502213
35 9 -0.021219970658421516
36 9 0.021439088508486748
37 9 0.015004555694758892
38 9 -0.04767883941531181
39 9 -0.08371710777282715
40 9 -0.07552867382764816
41 9 -0.051331087946891785
42 9 -0.007681760471314192
43 9 0.03922783583402634
44 9 0.04999609664082527
45 9 0.029106181114912033
46 9 0.009520705789327621
47 9 0.0066834501922130585
48 9 0.02506224997341633
49 9 0.056328218430280685
50 9 0.07550129294395447
51 9 0.07299985736608505
52 9 0.0626879334449768
53 9 0.056691646575927734
54 9 0.05924743041396141
55 9 0.06796244531869888
56 9 0.07330598682165146
57 9 0.07103415578603745
58 9 0.06676304340362549
59 9 0.06810507923364639
60 9 0.07456375658512115
61 9 0.0783727839589119
62 9 0.07712351530790329
63 9 0.07546679675579071
0 10 0.10293681174516678
1 10 0.09412743896245956
2 10 0.08806680887937546
3 10 0.0972374975681305
4 10 0.1210695207118988
5 10 0.1610202044248581
6 10 0.19506384432315826
7 10 0.20581106841564178
8 10 0.24043795466423035
9 10 0.30236726999282837
10 10 0.3142951428890228
11 10 0.28165268898010254
12 10 0.2189376950263977
13 10 0.012720879167318344
14 10 -0.3472701907157898
15 10 -0.6710447669029236
16 10 -0.8610806465148926
17 10 -0.9120716452598572
18 10 -0.7012124061584473
19 10 -0.26398518681526184
20 10 0.0965554416179657
21 10 0.22846506536006927
22 10 0.27113091945648193
23 10 0.3103153109550476
24 10 0.34073054790496826
25 10 0.37910038232803345
26 10 0.3693271577358246
27 10 0.27922266721725464
28 10 0.18046696484088898
29 10 0.1581144630908966
30 10 0.16207341849803925
31 10 0.09288337826728821
32 10 0.0014946488663554192
33 10 -0.03581509739160538
34 10 -0.04193367436528206
35 10 -0.026542173698544502
36 10 0.008165303617715836
37 10 -0.0036072966177016497
38 10 -0.07625111192464828
39 10 -0.12198802083730698
40 10 -0.10763577371835709
41 10 -0.08332421630620956
42 10 -0.062369801104068756
43 10 -0.02643604576587677
44 10 0.0006129479152150452
45 10 -0.014155996032059193
46 10 -0.05168205872178078
47 10 -0.06628760695457458
48 10 -0.04424744471907616
49 10 -0.012804865837097168
50 10 0.0027341051027178764
51 10 0.006235138513147831
52 10 0.008645487949252129
53 10 0.008892466314136982
54 10 0.008974195457994938
55 10 0.01780550181865692
56 10 0.034623995423316956
57 10 0.049981676042079926
58 10 0.05994902923703194
59 10 0.06884163618087769
60 10 0.07716004550457001
61 10 0.08110687136650085
62 10 0.08516045659780502
63 10 0.096360944211483
0 11 0.11436083167791367
1 11 0.10411547869443893
2 11 0.07667437195777893
3 11 0.07854024320840836
4 11 0.11765770614147186
5 11 0.16088128089904785
6 11 0.17645935714244843
7 11 0.16335178911685944
8 11 0.18554358184337616
9 11 0.28987663984298706
10 11 0.3733959197998047
11 11 0.367454469203949
12 11 0.3481713533401489
13 11 0.21894609928131104
14 11 -0.18471460044384003
15 11 -0.6090608239173889
16 11 -0.7329553961753845
17 11 -0.6688634157180786
18 11 -0.477902889251709
19 11 -0.005757493898272514
20 11 0.4734063446521759
21 11 0.5292801260948181
22 11 0.2864839732646942
23 11 0.13952016830444336
24 11 0.19603049755096436
25 11 0.31887087225914
26 11 0.33652105927467346
27 11 0.22885628044605255
28 11 0.1463569849729538
29 11 0.18600602447986603
30 11 0.22267042100429535
31 11 0.11478466540575027
32 11 -0.02760150283575058
33 11 -0.07283953577280045
34 11 -0.07722542434930801
35 11 -0.0933341458439827
36 11 -0.09538667649030685
37 11 -0.10882873833179474
38 11 -0.16452978551387787
39 11 -0.1954086869955063
40 11 -0.1603584587574005
41 11 -0.12302961200475693
42 11 -0.11718416959047318
43 11 -0.0960128903388977
44 11 -0.050401367247104645
45 11 -0.03504585847258568
46 11 -0.06690550595521927
47 11 -0.09969794005155563
48 11 -0.0988626703619957
49 11 -0.07586216181516647
50 11 -0.05059810355305672
51 11 -0.026486625894904137
52 11 -0.005077892914414406
53 11 0.003520303638651967
54 11 -0.0031946164090186357
55 11 -0.01175184641033411
56 11 -0.0089398343116045
57 11 0.005722100380808115
58 11 0.02374844253063202
59 11 0.03819567710161209
60 11 0.04784127324819565
61 11 0.05554274469614029
62 11 0.06834205240011215
63 11 0.09308715164661407
0 12 0.14169584214687347
1 12 0.10649679601192474
2 12 0.044249050319194794
3 12 0.053138092160224915
4 12 0.13836036622524261
5 12 0.20037686824798584
6 12 0.20645762979984283
7 12 0.20291724801063538
8 12 0.22241587936878204
9 12 0.279938668012619
10 12 0.2992232143878937
11 12 0.2524126470088959
12 12 0.31337395310401917
13 12 0.41196003556251526
14 12 0.20112133026123047
15 12 -0.13231408596038818
16 12 -0.1611594557762146
17 12 -0.07616749405860901
18 12 -0.03768943250179291
19 12 0.3142012357711792
20 12 0.8282420039176941
21 12 0.8943782448768616
22 12 0.5301520824432373
23 12 0.22522051632404327
24 12 0.19558463990688324
25 12 0.28682902455329895
26 12 0.2921561896800995
27 12 0.1703140288591385
28 12 0.06404811143875122
29 12 0.09533318132162094
30 12 0.15402735769748688
31 12 0.0955621600151062
32 12 0.007795972749590874
33 12 -0.0070802089758217335
34 12 -0.016254937276244164
35 12 -0.06697411835193634
36 12 -0.09919968247413635
37 12 -0.10572001338005066
38 12 -0.13703742623329163
39 12 -0.16442957520484924
40 12 -0.14267079532146454
41 12 -0.11426708102226257
42 12 -0.11606170982122421
43 12 -0.10588280856609344
44 12 -0.05999428406357765
45 12 -0.028107142075896263
46 12 -0.04545895382761955
47 12 -0.07896575331687927
48 12 -0.0829186663031578
49 12 -0.05343664437532425
50 12 -0.01718314364552498
51 12 0.008110935799777508
52 12 0.02505413256585598
53 12 0.03415596857666969
54 12 0.0267496295273304
55 12 0.00742519972845912
56 12 0.0021432286594063044
57 12 0.02790120616555214
58 12 0.06630317121744156
59 12 0.0882217213511467
60 12 0.09331687539815903
61 12 0.09858526289463043
62 12 0.10936284065246582
63 12 0.1286195069551468
0 13 0.19546812772750854
1 13 0.15302754938602448
2 13 0.07035651057958603
3 13 0.0745101198554039
4 13 0.16840538382530212
5 13 0.19812074303627014
6 13 0.13289648294448853
7 13 0.09060639888048172
8 13 0.11412115395069122
9 13 0.14984539151191711
10 13 0.09606869518756866
11 13 -0.01885676383972168
12 13 0.0656401589512825
13 13 0.3209141194820404
14 13 0.34020254015922546
15 13 0.20254699885845184
16 13 0.2987133860588074
17 13 0.3878540098667145
18 13 0.2303851693868637
19 13 0.2953418493270874
20 13 0.6862514019012451
21 13 0.8097912669181824
22 13 0.5175110697746277
23 13 0.1862398236989975
24 13 0.041298817843198776
25 13 0.04953336715698242
26 13 0.08212750405073166
27 13 0.0416749082505703
28 13 -0.05484938248991966
29 13 -0.10400964319705963
30 13 -0.0877593457698822
31 13 -0.07077993452548981
32 13 -0.05128603056073189
33 13 -0.01997833512723446
34 13 -0.02458731271326542
35 13 -0.06965860724449158
36 13 -0.09106156975030899
37 13 -0.08154812455177307
38 13 -0.09700674563646317
39 13 -0.13019049167633057
40 13 -0.12746590375900269
41 13 -0.09373081475496292
42 13 -0.06637115776538849
43 13 -0.04742230847477913
44 13 -0.024433493614196777
45 13 -0.007875415496528149
46 13 -0.009175602346658707
47 13 -0.01623915508389473
48 13 -0.008707395754754543
49 13 0.014549169689416885
50 13 0.0332438200712204
51 13 0.036076370626688004
52 13 0.03648105636239052
53 13 0.04059906303882599
54 13 0.029091795906424522
55 13 -0.0008979144622571766
56 13 -0.009154872968792915
57 13 0.03352242335677147
58 13 0.09217327833175659
59 13 0.11612045764923096
60 13 0.11307878792285919
61 13 0.12038461863994598
62 13 0.14348997175693512
63 13 0.1749863475561142
0 14 0.15008999407291412
1 14 0.12260615825653076
2 14 0.06189493462443352
3 14 0.07157301157712936
4 14 0.17271830141544342
5 14 0.21758699417114258
6 14 0.1259920299053192
7 14 0.01428932137787342
8 14 0.008512090891599655
9 14 0.07171320170164108
10 14 0.03419412672519684
11 14 -0.07734189927577972
12 14 0.018747320398688316
13 14 0.30797189474105835
14 14 0.42472362518310547
15 14 0.36424529552459717
16 14 0.4825723469257355
17 14 0.6312964558601379
18 14 0.45940813422203064
19 14 0.29279279708862305
20 14 0.4280836284160614
21 14 0.4666275382041931
22 14 0.20655949413776398
23 14 -0.10714629292488098
24 14 -0.29790744185447693
25 14 -0.3351692855358124
26 14 -0.22457721829414368
27 14 -0.07701192051172256
28 14 -0.06218109279870987
29 14 -0.13584443926811218
30 14 -0.14856645464897156
31 14 -0.08455932885408401
32 14 -0.028730589896440506
33 14 -0.030752282589673996
34 14 -0.07261341065168381
35 14 -0.1113908439874649
36 14 -0.11793121695518494
37 14 -0.10707481950521469
38 14 -0.11858358979225159
39 14 -0.14484453201293945
40 14 -0.13868866860866547
41 14 -0.08913858979940414
42 14 -0.03519771993160248
43 14 -0.014430981129407883
44 14 -0.02245343290269375
45 14 -0.025976620614528656
46 14 -0.007897092029452324
47 14 0.013548762537539005
48 14 0.0187778789550066
49 14 0.01438939105719328
50 14 0.01321226917207241
51 14 0.017661968246102333
52 14 0.028588779270648956
53 14 0.03813851624727249
54 14 0.02458065003156662
55 14 -0.009729481302201748
56 14 -0.018796684220433235
57 14 0.02562028169631958
58 14 0.0804644450545311
59 14 0.09124494343996048
60 14 0.07252738624811172
61 14 0.07235491275787354
62 14 0.09768986701965332
63 14 0.12995019555091858
0 15 0.10826984792947769
1 15 0.11512789875268936
2 15 0.10959598422050476
3 15 0.12329041957855225
4 15 0.22071565687656403
5 15 0.3395441174507141
6 15 0.30663934350013733
7 15 0.1330084353685379
8 15 0.039015114307403564
9 15 0.08729568868875504
10 15 0.07178279012441635
11 15 -0.044727873057127
12 15 0.007040129974484444
13 15 0.3016889989376068
14 15 0.4869469702243805
15 15 0.42777180671691895
16 15 0.46468958258628845
17 15 0.6199999451637268
18 15 0.5517188906669617
19 15 0.3521881699562073
20 15 0.2650720477104187
21 15 0.1618545651435852
22 15 0.011803001165390015
23 15 -0.04434720426797867
24 15 -0.05589241534471512
25 15 -0.13432249426841736
26 15 -0.14236995577812195
27 15 -0.04696473851799965
28 15 -0.04426787048578262
29 15 -0.1344575583934784
30 15 -0.14698246121406555
31 15 -0.05828064680099487
32 15 0.000255287071922794
33 15 -0.030185066163539886
34 15 -0.08309827744960785
35 15 -0.10285481065511703
36 15 -0.09895158559083939
37 15 -0.09525922685861588
38 15 -0.10113907605409622
39 15 -0.10549690574407578
40 15 -0.08694614470005035
41 15 -0.04306548833847046
42 15 -0.001092853955924511
43 15 0.008974564261734486
44 15 -0.007237370125949383
45 15 -0.010969907976686954
46 15 0.01411139965057373
47 15 0.032810911536216736
48 15 0.015059969387948513
49 15 -0.015305100940167904
50 15 -0.022388597950339317
51 15 -0.007545906584709883
52 15 0.009081308729946613
53 15 0.015356646850705147
54 15 0.00481842178851366
55 15 -0.014743544161319733
56 15 -0.011307106353342533
57 15 0.0335724838078022
58 15 0.08617793023586273
59 15 0.10124813765287399
60 15 0.08583077043294907
61 15 0.08077894896268845
62 15 0.09422792494297028
63 15 0.10333097726106644
0 16 0.13140670955181122
1 16 0.20568330585956573
2 16 0.2772531807422638
3 16 0.2890971899032593
4 16 0.3192509412765503
5 16 0.4055009186267853
6 16 0.3589331805706024
7 16 0.11458378285169601
8 16 -0.02977893315255642
9 16 0.1184428408741951
10 16 0.29881298542022705
11 16 0.26734569668769836
12 16 0.23895668983459473
13 16 0.4724143445491791
14 16 0.7170224785804749
15 16 0.6759182810783386
16 16 0.549668550491333
17 16 0.5422517657279968
18 16 0.5007346868515015
19 16 0.34236711263656616
20 16 0.09620529413223267
21 16 -0.1843089908361435
22 16 -0.24444861710071564
23 16 0.008487826213240623
24 16 0.20842252671718597
25 16 0.13312701880931854
26 16 0.017843715846538544
27 16 0.013347618281841278
28 16 -0.0047923545353114605
29 16 -0.08295255899429321
30 16 -0.10878633707761765
31 16 -0.04946998134255409
32 16 -0.0009376612142659724
33 16 -0.012828616425395012
34 16 -0.04008389636874199
35 16 -0.04754287376999855
36 16 -0.051397643983364105
37 16 -0.062344375997781754
38 16 -0.06943678855895996
39 16 -0.06440573185682297
40 16 -0.048422060906887054
41 16 -0.02732863835990429
42 16 -0.005914099980145693
43 16 0.011230511590838432
44 16 0.02153349295258522
45 16 0.03289550170302391
46 16 0.04787510633468628
47 16 0.045365266501903534
48 16 0.013293242081999779
49 16 -0.021397272124886513
50 16 -0.030753804370760918
51 16 -0.024662170559167862
52 16 -0.023728009313344955
53 16 -0.028980471193790436
54 16 -0.0359458364546299
55 16 -0.04280175641179085
56 16 -0.03403491899371147
57 16 0.005248324479907751
58 16 0.055304110050201416
59 16 0.07858207076787949
60 16 0.07460280507802963
61 16 0.0793968066573143
62 16 0.09985826164484024
63 16 0.10954742878675461
0 17 0.09016779810190201
1 17 0.17087027430534363
2 17 0.24925225973129272
3 17 0.25839951634407043
4 17 0.2486211657524109
5 17 0.2883584201335907
6 17 0.29398033022880554
7 17 0.14935585856437683
8 17 -0.0011820584768429399
9 17 0.09563837200403214
10 17 0.3391221761703491
11 17 0.39352238178253174
12 17 0.3583735227584839
13 17 0.6110177040100098
14 17 1.0267021656036377
15 17 1.1012861728668213
16 17 0.8040003776550293
17 17 0.552907407283783
18 17 0.5472707748413086
19 17 0.5709043741226196
20 17 0.321384996175766
21 17 -0.10153735429048538
22 17 -0.24401569366455078
23 17 -0.040902215987443924
24 17 0.10275711119174957
25 17 0.003950700629502535
26 17 -0.08733396232128143
27 17 -0.0426962673664093
28 17 0.007807307876646519
29 17 -0.010238181799650192
30 17 -0.03508146479725838
31 17 -0.01226212177425623
32 17 0.022874273359775543
33 17 0.02532227523624897
34 17 0.005510754883289337
35 17 -0.015133790671825409
36 17 -0.037319548428058624
37 17 -0.059958066791296005
38 17 -0.07318904995918274
39 17 -0.07058080285787582
40 17 -0.05872248485684395
41 17 -0.04737737774848938
42 17 -0.03147413581609726
43 17 -0.0025776440743356943
44 17 0.02637908048927784
45 17 0.03813576325774193
46 17 0.0334344245493412
47 17 0.015081344172358513
48 17 -0.016999121755361557
49 17 -0.04743041470646858
50 17 -0.06012960523366928
51 17 -0.06226717680692673
52 17 -0.06653410941362381
53 17 -0.07118995487689972
54 17 -0.0743282288312912
55 17 -0.07977485656738281
56 17 -0.07586506009101868
57 17 -0.04626171663403511
58 17 -0.007944981567561626
59 17 0.0045946822501719
60 17 -0.0007442974019795656
61 17 0.013843662105500698
62 17 0.04506118595600128
63 17 0.06151532754302025
0 18 0.09056225419044495
1 18 0.10814714431762695
2 18 0.08908428251743317
3 18 0.03438379615545273
4 18 -0.03383943438529968
5 18 -0.03402620181441307
6 18 0.10433319211006165
7 18 0.20298928022384644
8 18 0.04467109218239784
9 18 -0.15707312524318695
10 18 -0.10901050269603729
11 18 -0.0008217174909077585
12 18 0.05354773625731468
13 18 0.39993566274642944
14 18 0.9674434661865234
15 18 1.111207365989685
16 18 0.7163646221160889
17 18 0.3720794916152954
18 18 0.4219496548175812
19 18 0.5251187682151794
20 18 0.2756924629211426
21 18 -0.09165709465742111
22 18 -0.1488913893699646
23 18 0.019971957430243492
24 18 0.06933579593896866
25 18 -0.06075765937566757
26 18 -0.14822307229042053
27 18 -0.129647359251976
28 18 -0.0899159237742424
29 18 -0.072864830493927
30 18 -0.05555704981088638
31 18 -0.013458484783768654
32 18 0.028213124722242355
33 18 0.03792775794863701
34 18 0.022739415988326073
35 18 7.41129188099876e-05
36 18 -0.02837427891790867
37 18 -0.05973018333315849
38 18 -0.08034998178482056
39 18 -0.07727737724781036
40 18 -0.05545175075531006
41 18 -0.03341162949800491
42 18 -0.013791652396321297
43 18 0.01312559936195612
44 18 0.036691468209028244
45 18 0.03897284343838692
46 18 0.02487502060830593
47 18 0.0036419143434613943
48 18 -0.027582241222262383
49 18 -0.059543561190366745
50 18 -0.07336363941431046
51 18 -0.07292599976062775
52 18 -0.07645752280950546
53 18 -0.08637090772390366
54 18 -0.09697312116622925
55 18 -0.11063428223133087
56 18 -0.11992960423231125
57 18 -0.10754909366369247
58 18 -0.08111198991537094
59 18 -0.06639712303876877
60 18 -0.05500469729304314
61 18 -0.020171893760561943
62 18 0.025503769516944885
63 18 0.05957388877868652
0 19 0.1011313647031784
1 19 0.11900053918361664
2 19 0.0921841412782669
3 19 0.05235755443572998
4 19 -0.03653028607368469
5 19 -0.11885873973369598
6 19 -0.018321208655834198
7 19 0.16004537045955658
8 19 0.04352936893701553
9 19 -0.25464868545532227
10 19 -0.17724743485450745
11 19 0.20188254117965698
12 19 0.4414178729057312
13 19 0.7201772332191467
14 19 1.1155459880828857
15 19 1.146113395690918
16 19 0.8029488921165466
17 19 0.5845719575881958
18 19 0.6012921333312988
19 19 0.44537127017974854
20 19 -0.018732832744717598
21 19 -0.3590434491634369
22 19 -0.2598443031311035
23 19 0.02206345461308956
24 19 0.11962076276540756
25 19 0.041815873235464096
26 19 -0.03981591761112213
27 19 -0.08139662444591522
28 19 -0.10229609161615372
29 19 -0.11233167350292206
30 19 -0.0971577912569046
31 19 -0.05887693911790848
32 19 -0.026207685470581055
33 19 -0.008566249161958694
34 19 0.004909575451165438
35 19 0.007395809981971979
36 19 -0.016374807804822922
37 19 -0.054245490580797195
38 19 -0.07888352870941162
39 19 -0.0741957351565361
40 19 -0.04779154434800148
41 19 -0.021370606496930122
42 19 -0.001814484247006476
43 19 0.019027194008231163
44 19 0.03629521280527115
45 19 0.03733159601688385
46 19 0.02455812133848667
47 19 0.001779961516149342
48 19 -0.0347820483148098
49 19 -0.07141242176294327
50 19 -0.08416901528835297
51 19 -0.07998324930667877
52 19 -0.08626516163349152
53 19 -0.10314523428678513
54 19 -0.1105448305606842
55 19 -0.11345262080430984
56 19 -0.12603458762168884
57 19 -0.12811677157878876
58 19 -0.09734754264354706
59 19 -0.05666676536202431
60 19 -0.03438512235879898
61 19 -0.021735714748501778
62 19 0.00017948317690752447
63 19 0.04461834952235222
0 20 0.17839480936527252
1 20 0.23241163790225983
2 20 0.24785399436950684
3 20 0.22054022550582886
4 20 0.15823857486248016
5 20 0.0626210868358612
6 20 0.00783388502895832
7 20 0.049284711480140686
8 20 0.0405215285718441
9 20 -0.015495284460484982
10 20 0.2451106607913971
11 20 0.738569438457489
12 20 1.0004031658172607
13 20 1.0803204774856567
14 20 1.1775925159454346
15 20 1.1039996147155762
16 20 0.8444993495941162
17 20 0.6828252673149109
18 20 0.5909318923950195
19 20 0.25518062710762024
20 20 -0.2249336689710617
21 20 -0.46776747703552246
22 20 -0.33979958295822144
23 20 -0.11125589907169342
24 20 -0.03370286896824837
25 20 -0.055734772235155106
26 20 -0.051584336906671524
27 20 -0.01888332888484001
28 20 -0.020787961781024933
29 20 -0.05176996812224388
30 20 -0.06432552635669708
31 20 -0.05423605069518089
32 20 -0.04141073301434517
33 20 -0.022051502019166946
34 20 0.006323985289782286
35 20 0.016366207972168922
36 20 -0.00784232746809721
37 20 -0.04173249751329422
38 20 -0.058664437383413315
39 20 -0.05451614409685135
40 20 -0.03782516345381737
41 20 -0.019241230562329292
42 20 -0.0025822343304753304
43 20 0.014514263719320297
44 20 0.027370527386665344
45 20 0.026191260665655136
46 20 0.010244997218251228
47 20 -0.01707087829709053
48 20 -0.05487615987658501
49 20 -0.09149634838104248
50 20 -0.10678493231534958
51 20 -0.10382279008626938
52 20 -0.10966484993696213
53 20 -0.1258753091096878
54 20 -0.12458031624555588
55 20 -0.11323639750480652
56 20 -0.124751515686512
57 20 -0.13127568364143372
58 20 -0.07976491004228592
59 20 -0.00756491906940937
60 20 0.009926831349730492
61 20 -0.0046606771647930145
62 20 0.023843925446271896
63 20 0.10003476589918137
0 21 0.28513580560684204
1 21 0.29658961296081543
2 21 0.23560503125190735
3 21 0.08873172849416733
4 21 0.038387518376111984
5 21 0.09616874903440475
6 21 0.07767633348703384
7 21 0.11484843492507935
8 21 0.3865240216255188
9 21 0.7053781747817993
10 21 0.9734728336334229
11 21 1.17679762840271
12 21 1.190233826637268
13 21 1.1091428995132446
14 21 1.1276195049285889
15 21 1.0842660665512085
16 21 0.7854320406913757
17 21 0.4365044832229614
18 21 0.22134703397750854
19 21 0.055716272443532944
20 21 -0.10230828076601028
21 21 -0.16624131798744202
22 21 -0.10636682063341141
23 21 -0.06643498688936234
24 21 -0.1295604258775711
25 21 -0.18605612218379974
26 21 -0.1319717913866043
27 21 -0.04001537710428238
28 21 -0.02665947563946247
29 21 -0.0675935223698616
30 21 -0.07618716359138489
31 21 -0.04594762250781059
32 21 -0.015052661299705505
33 21 0.008418663404881954
34 21 0.025026435032486916
35 21 0.02054375782608986
36 21 -0.004694376606494188
37 21 -0.027771761640906334
38 21 -0.03832446411252022
39 21 -0.04212139919400215
40 21 -0.03948651999235153
41 21 -0.027698129415512085
42 21 -0.011347657069563866
43 21 0.0029692845419049263
44 21 0.011581421829760075
45 21 0.010332152247428894
46 21 -0.0032967047300189734
47 21 -0.026004279032349586
48 21 -0.05620081350207329
49 21 -0.09313704818487167
50 21 -0.12095628678798676
51 21 -0.12506239116191864
52 21 -0.12430639564990997
53 21 -0.1350916624069214
54 21 -0.1354077309370041
55 21 -0.12456192821264267
56 21 -0.1364951729774475
57 21 -0.14285792410373688
58 21 -0.0804891288280487
59 21 0.0015487272758036852
60 21 0.015512613579630852
61 21 0.023868393152952194
62 21 0.1202126070857048
63 21 0.23456770181655884
0 22 0.22174492478370667
1 22 0.2433018535375595
2 22 0.19520334899425507
3 22 0.05740998685359955
4 22 0.1324986219406128
5 22 0.4346744418144226
6 22 0.5288976430892944
7 22 0.4739176332950592
8 22 0.7050991654396057
9 22 1.071142315864563
10 22 1.240837574005127
11 22 1.321053385734558
12 22 1.413407325744629
13 22 1.4435689449310303
14 22 1.4010640382766724
15 22 1.1812303066253662
16 22 0.6825974583625793
17 22 0.1461372971534729
18 22 -0.11949706077575684
19 22 -0.1205042153596878
20 22 -0.07517273724079132
21 22 -0.059214938431978226
22 22 0.007000492420047522
23 22 0.03519885987043381
24 22 -0.04217872768640518
25 22 -0.08941050618886948
26 22 -0.029262594878673553
27 22 0.037674110382795334
28 22 0.002275606617331505
29 22 -0.07152214646339417
30 22 -0.08475030958652496
31 22 -0.04728078842163086
32 22 -0.010205423459410667
33 22 0.008691586554050446
34 22 0.015365034341812134
35 22 0.011371482163667679
36 22 -0.0013368664076551795
37 22 -0.01439175009727478
38 22 -0.02639823779463768
39 22 -0.03789627552032471
40 22 -0.041967377066612244
41 22 -0.03546728566288948
42 22 -0.026795843616127968
43 22 -0.02263055182993412
44 22 -0.018266815692186356
45 22 -0.01063714548945427
46 22 -0.007841912098228931
47 22 -0.016307977959513664
48 22 -0.039393603801727295
49 22 -0.08211066573858261
50 22 -0.12756004929542542
51 22 -0.14311815798282623
52 22 -0.135868638753891
53 22 -0.135911762714386
54 22 -0.13480119407176971
55 22 -0.1255350410938263
56 22 -0.13787178695201874
57 22 -0.15166835486888885
58 22 -0.10251965373754501
59 22 -0.02825293503701687
60 22 -0.013988779857754707
61 22 0.0015793610364198685
62 22 0.10196809470653534
63 22 0.19672945141792297
0 23 -0.08261463791131973
1 23 -0.007287043612450361
2 23 0.06670568138360977
3 23 0.09533531218767166
4 23 0.28850045800209045
5 23 0.6542928218841553
6 23 0.7612048387527466
7 23 0.5380190014839172
8 23 0.42964377999305725
9 23 0.5522173047065735
10 23 0.7094405889511108
11 23 1.0094581842422485
12 23 1.4681893587112427
13 23 1.650895357131958
14 23 1.3718760013580322
15 23 0.8885323405265808
16 23 0.40700069069862366
17 23 0.04663383588194847
18 23 -0.059506144374608994
19 23 -0.02237396314740181
20 23 -0.05457994341850281
21 23 -0.10736596584320068
22 23 -0.05177811533212662
23 23 -0.004190986976027489
24 23 -0.037040337920188904
25 23 -0.05041510611772537
26 23 0.03048134781420231
27 23 0.10112637281417847
28 23 0.06507749110460281
29 23 -0.003991859965026379
30 23 -0.02576592192053795
31 23 -0.0076782600954174995
32 23 0.011689050123095512
33 23 0.01836569420993328
34 23 0.020636320114135742
35 23 0.018317842856049538
36 23 0.006470357067883015
37 23 -0.010672184638679028
38 23 -0.02661946788430214
39 23 -0.03496583178639412
40 23 -0.03260146081447601
41 23 -0.025755316019058228
42 23 -0.02396371401846409
43 23 -0.028489641845226288
44 23 -0.029280593618750572
45 23 -0.01773056760430336
46 23 -0.002177199814468622
47 23 0.0022775426041334867
48 23 -0.012130813673138618
49 23 -0.04993943125009537
50 23 -0.10067398846149445
51 23 -0.13402964174747467
52 23 -0.14217166602611542
53 23 -0.1460951268672943
54 23 -0.14904281497001648
55 23 -0.1523902714252472
56 23 -0.18405500054359436
57 23 -0.22975899279117584
58 23 -0.22269080579280853
59 23 -0.17451529204845428
60 23 -0.1742737740278244
61 23 -0.20732685923576355
62 23 -0.18257306516170502
63 23 -0.1240759938955307
0 24 -0.006230882368981838
1 24 0.061171308159828186
2 24 0.16253246366977692
3 24 0.2483595460653305
4 24 0.3460182547569275
5 24 0.5517845153808594
6 24 0.7081983089447021
7 24 0.6571603417396545
8 24 0.6013076305389404
9 24 0.6751304864883423
10 24 0.7648851275444031
11 24 0.9501175284385681
12 24 1.2788095474243164
13 24 1.3126598596572876
14 24 0.8081023693084717
15 24 0.22193141281604767
16 24 -0.03268393874168396
17 24 -0.026739316061139107
18 24 0.06925821304321289
19 24 0.1324552595615387
20 24 0.04376038908958435
21 24 -0.10969748347997665
22 24 -0.16690243780612946
23 24 -0.16064691543579102
24 24 -0.15071022510528564
25 24 -0.09154574573040009
26 24 0.01026319433003664
27 24 0.06915783137083054
28 24 0.056002601981163025
29 24 0.018275760114192963
30 24 0.005178043618798256
31 24 0.0193902887403965
32 24 0.03264012932777405
33 24 0.03464987501502037
34 24 0.03357581049203873
35 24 0.026250438764691353
36 24 0.009668201208114624
37 24 -0.00781948957592249
38 24 -0.019777651876211166
39 24 -0.022762533277273178
40 24 -0.01733790896832943
41 24 -0.010901755653321743
42 24 -0.009226993657648563
43 24 -0.013964932411909103
44 24 -0.022068435326218605
45 24 -0.023281849920749664
46 24 -0.015262301079928875
47 24 -0.009196745231747627
48 24 -0.011434176005423069
49 24 -0.025580743327736855
50 24 -0.059132639318704605
51 24 -0.10254700481891632
52 24 -0.13371573388576508
53 24 -0.14766301214694977
54 24 -0.15241090953350067
55 24 -0.16113999485969543
56 24 -0.19572193920612335
57 24 -0.24651950597763062
58 24 -0.25662145018577576
59 24 -0.2170330137014389
60 24 -0.20847439765930176
61 24 -0.24618740379810333
62 24 -0.2181122750043869
63 24 -0.10129217058420181
0 25 0.37357673048973083
1 25 0.4407353103160858
2 25 0.5298489928245544
3 25 0.6201778054237366
4 25 0.6123374104499817
5 25 0.6157187223434448
6 25 0.7282372713088989
7 25 0.84651118516922
8 25 0.9802911877632141
9 25 1.1572625637054443
10 25 1.1760075092315674
11 25 1.0144951343536377
12 25 0.8612632751464844
13 25 0.6100571155548096
14 25 0.09350601583719254
15 25 -0.4145052134990692
16 25 -0.5910041928291321
17 25 -0.512335479259491
18 25 -0.3447125554084778
19 25 -0.17738692462444305
20 25 -0.16214580833911896
21 25 -0.3012619912624359
22 25 -0.392964243888855
23 25 -0.3407779335975647
24 25 -0.2040724754333496
25 25 -0.06882118433713913
26 25 0.009125207550823689
27 25 0.02994098886847496
28 25 0.011891532689332962
29 25 -0.016698291525244713
30 25 -0.02260071039199829
31 25 -0.005909147206693888
32 25 0.004748516250401735
33 25 0.0027760558295994997
34 25 0.0009706242708489299
35 25 -0.001595520181581378
36 25 -0.006520918570458889
37 25 -0.009204686619341373
38 25 -0.012906848452985287
39 25 -0.019408855587244034
40 25 -0.02341133914887905
41 25 -0.022460803389549255
42 25 -0.017261596396565437
43 25 -0.012298131361603737
44 25 -0.014180424623191357
45 25 -0.01862371526658535
46 25 -0.018101677298545837
47 25 -0.01674145646393299
48 25 -0.01645037531852722
49 25 -0.019123893231153488
50 25 -0.0432751402258873
51 25 -0.09305471181869507
52 25 -0.1378328651189804
53 25 -0.15624436736106873
54 25 -0.16147789359092712
55 25 -0.17691797018051147
56 25 -0.21785865724086761
57 25 -0.2735215723514557
58 25 -0.29791390895843506
59 25 -0.2668916881084442
60 25 -0.2235351800918579
61 25 -0.17629212141036987
62 25 -0.034894440323114395
63 25 0.20165982842445374
0 26 0.5946381092071533
1 26 0.6523834466934204
2 26 0.679732620716095
3 26 0.743867039680481
4 26 0.7776743173599243
5 26 0.750575840473175
6 26 0.7137764096260071
7 26 0.6944489479064941
8 26 0.7724730372428894
9 26 1.0034890174865723
10 26 1.1710892915725708
11 26 1.0648080110549927
12 26 0.8651449084281921
13 26 0.7611271142959595
14 26 0.5959108471870422
15 26 0.2632715106010437
16 26 -0.04459800943732262
17 26 -0.1444733887910843
18 26 -0.06563510000705719
19 26 0.058558691293001175
20 26 0.06126575917005539
21 26 -0.08212687820196152
22 26 -0.17418166995048523
23 26 -0.11305847764015198
24 26 -0.001694387523457408
25 26 0.05432310327887535
26 26 0.0577215701341629
27 26 0.048618998378515244
28 26 0.03508952632546425
29 26 0.015321861021220684
30 26 0.00433429004624486
31 26 0.003272993490099907
32 26 -0.005849456414580345
33 26 -0.020367082208395004
34 26 -0.024299442768096924
35 26 -0.020539086312055588
36 26 -0.0164229366928339
37 26 -0.011798976920545101
38 26 -0.012514649890363216
39 26 -0.021821750327944756
40 26 -0.03092063218355179
41 26 -0.03339499607682228
42 26 -0.030241338536143303
43 26 -0.02372460626065731
44 26 -0.018788548186421394
45 26 -0.018028350546956062
46 26 -0.018425650894641876
47 26 -0.019631637260317802
48 26 -0.021964190527796745
49 26 -0.030117373913526535
50 26 -0.06163930147886276
51 26 -0.11843855679035187
52 26 -0.169234037399292
53 26 -0.1917143017053604
54 26 -0.20365971326828003
55 26 -0.23714648187160492
56 26 -0.30199334025382996
57 26 -0.370013564825058
58 26 -0.39347830414772034
59 26 -0.35024717450141907
60 26 -0.25363367795944214
61 26 -0.1057896539568901
62 26 0.12094887346029282
63 26 0.397531658411026
0 27 0.604705810546875
1 27 0.6785731315612793
2 27 0.6356496810913086
3 27 0.6292595267295837
4 27 0.7245715260505676
5 27 0.8164270520210266
6 27 0.8407576084136963
7 27 0.8353395462036133
8 27 0.8667037487030029
9 27 1.0101619958877563
10 27 1.194646954536438
11 27 1.168640375137329
12 27 0.9648579359054565
13 27 0.9121290445327759
14 27 0.9522891044616699
15 27 0.7929754853248596
16 27 0.5306462645530701
17 27 0.42439109086990356
18 27 0.4404909014701843
19 27 0.40552204847335815
20 27 0.2824150621891022
21 27 0.17807015776634216
22 27 0.17927061021327972
23 27 0.22688379883766174
24 27 0.22202162444591522
25 27 0.1681368052959442
26 27 0.119295135140419
27 27 0.098900206387043
28 27 0.08846785128116608
29 27 0.06904293596744537
30 27 0.04578864201903343
31 27 0.022283408790826797
32 27 -0.001965823583304882
33 27 -0.018839772790670395
34 27 -0.02212909422814846
35 27 -0.0194582287222147
36 27 -0.01883275806903839
37 27 -0.017545856535434723
38 27 -0.016079362481832504
39 27 -0.018874704837799072
40 27 -0.02277526445686817
41 27 -0.025181272998452187
42 27 -0.02964095212519169
43 27 -0.03539382293820381
44 27 -0.041377827525138855
45 27 -0.05134468898177147
46 27 -0.06240450590848923
47 27 -0.0683189332485199
48 27 -0.07259779423475266
49 27 -0.08596983551979065
50 27 -0.11844257265329361
51 27 -0.16715432703495026
52 27 -0.21040628850460052
53 27 -0.23079104721546173
54 27 -0.2438098043203354
55 27 -0.2836017608642578
56 27 -0.3532677888870239
57 27 -0.40689563751220703
58 27 -0.40175285935401917
59 27 -0.33955615758895874
60 27 -0.23018354177474976
61 27 -0.06766032427549362
62 27 0.14739862084388733
63 27 0.394825279712677
0 28 0.5015201568603516
1 28 0.5493751168251038
2 28 0.4477806091308594
3 28 0.34069380164146423
4 28 0.35412389039993286
5 28 0.42923790216445923
6 28 0.5264021158218384
7 28 0.6269034743309021
8 28 0.656343400478363
9 28 0.6846053600311279
10 28 0.8000196218490601
11 28 0.8240686655044556
12 28 0.6512128114700317
13 28 0.5103222131729126
14 28 0.5015257000923157
15 28 0.4391932189464569
16 28 0.32563987374305725
17 28 0.31033700704574585
18 28 0.2961389124393463
19 28 0.16867415606975555
20 28 0.06814756989479065
21 28 0.10490725934505463
22 28 0.19030645489692688
23 28 0.2055506706237793
24 28 0.15798801183700562
25 28 0.11312228441238403
26 28 0.084943987429142
27 28 0.05979607626795769
28 28 0.03804444894194603
29 28 0.02425318770110607
30 28 0.00777891231700778
31 28 -0.013639486394822598
32 28 -0.028210395947098732
33 28 -0.03518971800804138
34 28 -0.039033785462379456
35 28 -0.04028709977865219
36 28 -0.0408528596162796
37 28 -0.04024648666381836
38 28 -0.03730972856283188
39 28 -0.0351562425494194
40 28 -0.03527981787919998
41 28 -0.036371830850839615
42 28 -0.03889648616313934
43 28 -0.04176405444741249
44 28 -0.046235471963882446
45 28 -0.05691149830818176
46 28 -0.06832072138786316
47 28 -0.07490555942058563
48 28 -0.08658575266599655
49 28 -0.10839622467756271
50 28 -0.13268743455410004
51 28 -0.1581265926361084
52 28 -0.18309244513511658
53 28 -0.19746947288513184
54 28 -0.208157479763031
55 28 -0.23833289742469788
56 28 -0.28033655881881714
57 28 -0.28851717710494995
58 28 -0.2392577826976776
59 28 -0.15647335350513458
60 28 -0.05933553725481033
61 28 0.05891001597046852
62 28 0.19701257348060608
63 28 0.3520043194293976
0 29 0.5294898152351379
1 29 0.5527989268302917
2 29 0.484995037317276
3 29 0.37772154808044434
4 29 0.29428303241729736
5 29 0.24573783576488495
6 29 0.2695160508155823
7 29 0.3082917630672455
8 29 0.214793860912323
9 29 0.0967969298362732
10 29 0.20224492251873016
11 29 0.43177735805511475
12 29 0.5115218758583069
13 29 0.46884071826934814
14 29 0.45564886927604675
15 29 0.4447562098503113
16 29 0.354061096906662
17 29 0.2283092588186264
18 29 0.12181676924228668
19 29 0.036757662892341614
20 29 0.029450342059135437
21 29 0.10410431772470474
22 29 0.13129322230815887
23 29 0.05526800826191902
24 29 -0.013579925522208214
25 29 -0.017235415056347847
26 29 -0.01459733210504055
27 29 -0.0389414057135582
28 29 -0.05407480150461197
29 29 -0.04587944969534874
30 29 -0.0406193882226944
31 29 -0.04319806396961212
32 29 -0.04398560896515846
33 29 -0.04863718897104263
34 29 -0.057669516652822495
35 29 -0.058479707688093185
36 29 -0.05166635289788246
37 29 -0.04725497215986252
38 29 -0.04399867728352547
39 29 -0.03745025396347046
40 29 -0.03224310651421547
41 29 -0.031863823533058167
42 29 -0.03146415203809738
43 29 -0.02601342462003231
44 29 -0.02032049000263214
45 29 -0.01972085051238537
46 29 -0.01851597987115383
47 29 -0.02031947299838066
48 29 -0.04149525612592697
49 29 -0.07163139432668686
50 29 -0.08415770530700684
51 29 -0.08482000231742859
52 29 -0.09075711667537689
53 29 -0.0950675830245018
54 29 -0.0945887640118599
55 29 -0.10077188163995743
56 29 -0.10652586072683334
57 29 -0.08542691171169281
58 29 -0.023006228730082512
59 29 0.07094796746969223
60 29 0.17608921229839325
61 29 0.278769314289093
62 29 0.3714923858642578
63 29 0.45509544014930725
0 30 0.3782669007778168
1 30 0.42478471994400024
2 30 0.4252804219722748
3 30 0.3810249865055084
4 30 0.32122403383255005
5 30 0.2929595708847046
6 30 0.3323959410190582
7 30 0.3587666451931
8 30 0.2389434576034546
9 30 0.04374232143163681
10 30 -0.009197132661938667
11 30 0.09722818434238434
12 30 0.14802996814250946
13 30 0.09663189947605133
14 30 0.08522024750709534
15 30 0.10247240215539932
16 30 -0.004724396858364344
17 30 -0.20653700828552246
18 30 -0.32646453380584717
19 30 -0.32116296887397766
20 30 -0.23527400195598602
21 30 -0.114216148853302
22 30 -0.06482858955860138
23 30 -0.1158057153224945
24 30 -0.13937127590179443
25 30 -0.09035199880599976
26 30 -0.05372365936636925
27 30 -0.057547103613615036
28 30 -0.06154440715909004
29 30 -0.05701112747192383
30 30 -0.0568862184882164
31 30 -0.057674117386341095
32 30 -0.055315256118774414
33 30 -0.05607244744896889
34 30 -0.055854953825473785
35 30 -0.04405586048960686
36 30 -0.028293395414948463
37 30 -0.0228238794952631
38 30 -0.020931333303451538
39 30 -0.009792583994567394
40 30 0.0023926417343318462
41 30 0.0027384290006011724
42 30 -0.0017625680193305016
43 30 0.0009970308747142553
44 30 0.006372020114213228
45 30 0.009242283180356026
46 30 0.017131932079792023
47 30 0.02239355258643627
48 30 0.005954889114946127
49 30 -0.016907567158341408
50 30 -0.019048381596803665
51 30 -0.013309723697602749
52 30 -0.017286060377955437
53 30 -0.01562771201133728
54 30 0.0013801028253510594
55 30 0.022905735298991203
56 30 0.04327867925167084
57 30 0.0659709945321083
58 30 0.10302601754665375
59 30 0.16037745773792267
60 30 0.210600808262825
61 30 0.23270882666110992
62 30 0.2565248906612396
63 30 0.31055715680122375
0 31 -0.10578638315200806
1 31 -0.09884525090456009
2 31 -0.11723483353853226
3 31 -0.16705046594142914
4 31 -0.2033194601535797
5 31 -0.16929759085178375
6 31 -0.08251754939556122
7 31 -0.02393835224211216
8 31 -0.06445609033107758
9 31 -0.190883606672287
10 31 -0.31370604038238525
11 31 -0.36078307032585144
12 31 -0.35999393463134766
13 31 -0.3295935094356537
14 31 -0.23270821571350098
15 31 -0.15848718583583832
16 31 -0.2356404960155487
17 31 -0.34249427914619446
18 31 -0.3442169427871704
19 31 -0.32418161630630493
20 31 -0.29953229427337646
21 31 -0.2246745228767395
22 31 -0.1783427745103836
23 31 -0.2192462682723999
24 31 -0.23213493824005127
25 31 -0.16209259629249573
26 31 -0.09276827424764633
27 31 -0.0636783093214035
28 31 -0.057369083166122437
29 31 -0.06898564845323563
30 31 -0.0869923084974289
31 31 -0.09022216498851776
32 31 -0.08119664341211319
33 31 -0.07155279815196991
34 31 -0.06086982414126396
35 31 -0.046182457357645035
36 31 -0.03437240421772003
37 31 -0.03288623318076134
38 31 -0.03444831073284149
39 31 -0.027082955464720726
40 31 -0.0167331974953413
41 31 -0.017000332474708557
42 31 -0.022140320390462875
43 31 -0.019645366817712784
44 31 -0.01587173156440258
45 31 -0.017001066356897354
46 31 -0.01225211936980486
47 31 -0.0032327105291187763
48 31 -0.005229298956692219
49 31 -0.011410648934543133
50 31 -0.011275297962129116
51 31 -0.02037304826080799
52 31 -0.04215299338102341
53 31 -0.05242512375116348
54 31 -0.04697035625576973
55 31 -0.04401954635977745
56 31 -0.048351045697927475
57 31 -0.05049876496195793
58 31 -0.035334136337041855
59 31 -0.004284698516130447
60 31 -0.0027749272994697094
61 31 -0.05623706430196762
62 31 -0.11114955693483353
63 31 -0.12047307193279266


==> data_repeat/113_19991216_oh_0.txt <==
x y C
0 0 0.0002952026996953328
1 0 0.0010986401801213277
2 0 0.0009903834944543536
3 0 0.00047587913810299764
4 0 0.0003104421933439956
5 0 0.0001096481415940801
6 0 7.019364331017259e-05
7 0 9.399702927217784e-05
8 0 0.0001261547407476961
9 0 0.00010876573429460438
10 0 9.226870067755204e-05
11 0 8.76241999317407e-05
12 0 8.966623147123577e-05
13 0 8.72032095729729e-05
14 0 6.432650312909287e-05
15 0 7.631557956138974e-05
0 1 0.000502734647475181
1 1 0.002865890637517678
2 1 0.00415520423210202
3 1 0.0010569107884366858
4 1 0.00040878228470622697
5 1 0.00018892337590837942
6 1 0.00019873560103019465
7 1 0.00044216071115919645
8 1 0.0007487720708338102
9 1 0.0006556842304306463
10 1 0.0004897248354116733
11 1 0.00037269244116567267
12 1 0.0004595929300478453
13 1 0.0004801519751593341
14 1 0.0007228836283132057
15 1 0.0006534715055475437
0 2 0.003275581526532077
1 2 0.0033332833527191723
2 2 0.010499098694421609
3 2 0.006419868103385192
4 2 0.0019049164452351417
5 2 0.0011698786877106916
6 2 0.0027331963608150382
7 2 0.003195908612045386
8 2 0.0015249799029302276
9 2 0.001495786923425836
10 2 0.0007472480699084637
11 2 0.00046355456652150703
12 2 0.000785211514941414
13 2 0.0016301116325943212
14 2 0.002829170159800768
15 2 0.005730523056132252
0 3 0.008685229343733907
1 3 0.011880930239451911
2 3 0.015353232375290392
3 3 0.022823079484323997
4 3 0.01636971293367466
5 3 0.003452318476939171
6 3 0.0033202108981731145
7 3 0.0016414088078397918
8 3 0.0006240272899950126
9 3 0.000347430247986445
10 3 0.0005011652656230794
11 3 0.000534634770912859
12 3 0.0011474184189490834
13 3 0.0024244258291405123
14 3 0.005093855775484989
15 3 0.010156617403926996
0 4 0.014863629503909079
1 4 0.03080227067602449
2 4 0.03497868211336738
3 4 0.08410575141230296
4 4 0.06472222375365921
5 4 0.003818559440270841
6 4 0.002050568487475991
7 4 0.0009261174427832482
8 4 0.00033106877600333603
9 4 0.00031439222096840664
10 4 0.0002965388668504385
11 4 0.0003788463697900241
12 4 0.0005744513986350604
13 4 0.0009801319112861682
14 4 0.001783972214212855
15 4 0.005119932407680961
0 5 0.027842921446941483
1 5 0.05570021774522621
2 5 0.1003828708736164
3 5 0.17471533555477714
4 5 0.04097420225794729
5 5 0.0036120412585081397
6 5 0.0010359161785143695
7 5 0.0006119582539459746
8 5 0.0004150271123442355
9 5 0.0002119787071813629
10 5 0.0001499782419287627
11 5 0.0001270586354100806
12 5 0.00016433186694111813
13 5 0.00017524867955825383
14 5 0.0017831864827643148
15 5 0.005934074978117327
0 6 0.07487679856654622
1 6 0.10386885567934949
2 6 0.19967908082612165
3 6 0.13989101727985392
4 6 0.05012348540744529
5 6 0.012777533085508596
6 6 0.004429089802060946
7 6 0.0024801118255549483
8 6 0.0006696789999990472
9 6 0.0003021188969639118
10 6 0.00013503972786169663
11 6 0.00024129730139237803
12 6 0.0006591007319560586
13 6 0.0010873729226509215
14 6 0.005582608103556486
15 6 0.036640097472883236
0 7 0.01548594242320343
1 7 0.02798421065155013
2 7 0.02993165784998715
3 7 0.023100780319628478
4 7 0.018760137588025257
5 7 0.009471407321686965
6 7 0.004065328773988612
7 7 0.002439502578989805
8 7 0.0013636256058640033
9 7 0.0014091766352138516
10 7 0.001092701736559299
11 7 0.001203028525826524
12 7 0.001553765579492397
13 7 0.00201415685326306
14 7 0.0022442242712603223
15 7 0.006490100489783499


==> data_repeat/113_19991216_oh_1.txt <==
x y C
0 0 0.0006000476005256753
1 0 0.0004607853860165055
2 0 0.00016619255794963139
3 0 0.00010246336074531662
4 0 7.308624649876527e-05
5 0 7.303862888903247e-05
6 0 8.06326484661518e-05
7 0 9.656963020780176e-05
8 0 0.00010514391308948922
9 0 0.0001285831259553636
10 0 0.00014464415634712032
11 0 0.00012525874767835163
12 0 0.00015402070129171843
13 0 0.00018632392002186068
14 0 0.0003481403834234159
15 0 0.0006305592113029205
0 1 0.0019124153779826443
1 1 0.002873543904891447
2 1 0.0014022331792798123
3 1 0.00045804640246361597
4 1 0.00016734670814754152
5 1 0.00012353118472505263
6 1 0.00010425227560366067
7 1 0.0002600428174084646
8 1 0.0003651969570953926
9 1 0.00032351763380740586
10 1 0.0001288467380318471
11 1 0.00010519572735348713
12 1 7.892222160662072e-05
13 1 0.00027935213450421665
14 1 0.0006905481538728017
15 1 0.001578427366831378
0 2 0.004577169273148104
1 2 0.005701836954828987
2 2 0.005122452978399624
3 2 0.0023476428250683574
4 2 0.0006228211420519779
5 2 0.00027201834951354697
6 2 0.0005293965833373074
7 2 0.0005265258615126817
8 2 0.0005198587304913231
9 2 0.0004250932673452686
10 2 0.00032303396494721954
11 2 0.0003619384564658944
12 2 0.0008646040409534667
13 2 0.0014551083478856973
14 2 0.003125098250871491
15 2 0.004902704405479139
0 3 0.007977688509409012
1 3 0.00831612975156138
2 3 0.01647375905178396
3 3 0.017217578796190694
4 3 0.012675150656005022
5 3 0.00248448876972058
6 3 0.00309151147059908
7 3 0.001457595563184547
8 3 0.0009762691068894881
9 3 0.0009057969157711671
10 3 0.0005651517186953344
11 3 0.0007423833109407775
12 3 0.0016814125141994922
13 3 0.0026236435866328757
14 3 0.004332570560401083
15 3 0.006179378997997889
0 4 0.006470469095565519
1 4 0.017694767745307455
2 4 0.02722505128081857
3 4 0.04449236506536602
4 4 0.03281854016037317
5 4 0.005813927126877345
6 4 0.004581063829915397
7 4 0.0021265508697983107
8 4 0.0013317777348089482
9 4 0.0014684421660408535
10 4 0.0017532428490736338
11 4 0.001864754072493336
12 4 0.0015018731526269832
13 4 0.0025828580084645736
14 4 0.003677076394352713
15 4 0.004186372112616199
0 5 0.013522101879117112
1 5 0.030639415620902718
2 5 0.04688551199795992
3 5 0.04969071102930272
4 5 0.029188620210907654
5 5 0.007170396531360829
6 5 0.004642209140074746
7 5 0.0018121192809216454
8 5 0.001675146919280101
9 5 0.001705554276290115
10 5 0.0018710821242045744
11 5 0.0016921433894669297
12 5 0.0012137498063922224
13 5 0.002848987026586983
14 5 0.003783142661072039
15 5 0.006567978200815723
0 6 0.029152526972545605
1 6 0.04586235258764223
2 6 0.07914819900996953
3 6 0.08417472589715742
4 6 0.031698885853847114
5 6 0.009988874727594235
6 6 0.004282474987990534
7 6 0.0019253837522363293
8 6 0.0023589504192584347
9 6 0.002721413625003834
10 6 0.002884892885476323
11 6 0.002406413252609943
12 6 0.0022614719522962585
13 6 0.005925169746525588
14 6 0.01348740668265892
15 6 0.018633081568161916
0 7 0.023281013630495617
1 7 0.027769770304870236
2 7 0.028911977092726197
3 7 0.034784031413502024
4 7 0.013888705373617029
5 7 0.0059246969253602755
6 7 0.0035175812339735854
7 7 0.003084598638999147
8 7 0.0038361772936277316
9 7 0.0035494818526029073
10 7 0.00347333963281684
11 7 0.0038639406327914743
12 7 0.005234361810903144
13 7 0.008907827287783185
14 7 0.011433729451902018
15 7 0.01608245066453066


==> data_repeat/113_19991216_oh_2.txt <==
x y C
0 0 0.0004097980968588947
1 0 0.0003955169898966456
2 0 0.0003366679248569874
3 0 0.00026368302322585913
4 0 0.00017410851756279226
5 0 0.00017713444588725243
6 0 0.00023446260105407376
7 0 0.0002891571961732593
8 0 0.00031777457354948877
9 0 0.0005460908157228475
10 0 0.000636387828071518
11 0 0.0007827457789684085
12 0 0.0011754249124828287
13 0 0.0010364038986836882
14 0 0.0006478203768811595
15 0 0.0005735333576545444
0 1 0.002576408136798449
1 1 0.0018902719680018382
2 1 0.0012587636086365418
3 1 0.0010107280713215997
4 1 0.0006528505845487483
5 1 0.0007067625389976323
6 1 0.0005020277335019512
7 1 0.0006795056912944348
8 1 0.001484674894692786
9 1 0.00355725985779273
10 1 0.005763621556180153
11 1 0.006951167471929859
12 1 0.008611734191256045
13 1 0.003574932807697721
14 1 0.001284019701184642
15 1 0.0015606760883683864
0 2 0.003133563245387593
1 2 0.003945109401806073
2 2 0.003113213866214109
3 2 0.002848076159500027
4 2 0.001645265865488878
5 2 0.0009464523814290374
6 2 0.000713623249224023
7 2 0.0015884782425162423
8 2 0.004467722302536822
9 2 0.009071000391935553
10 2 0.00988278432696031
11 2 0.009555666148575047
12 2 0.008440542880098757
13 2 0.002847194967264166
14 2 0.0016053348825805177
15 2 0.0014196690821886803
0 3 0.0026777486450121524
1 3 0.006204836378719542
2 3 0.005743183011595203
3 3 0.006734191518795505
4 3 0.0063602373482091025
5 3 0.0028778394008607527
6 3 0.0029097848149561324
7 3 0.0031222305763639385
8 3 0.005581040458357454
9 3 0.0022439366478313894
10 3 0.008086064910534183
11 3 0.004825019763470931
12 3 0.005049611053112089
13 3 0.004594393271026103
14 3 0.002009692669727771
15 3 0.001963570244263138
0 4 0.002521888437664872
1 4 0.0057549006155356046
2 4 0.008626794324255855
3 4 0.012482029529746062
4 4 0.013179866130820365
5 4 0.00844347871872469
6 4 0.005648931981879121
7 4 0.003036535752513717
8 4 0.00155224102408973
9 4 0.0011308093769008848
10 4 0.002817971851819089
11 4 0.002813993334366821
12 4 0.002446464545472732
13 4 0.0024616051042636723
14 4 0.0017907505953707974
15 4 0.001589658918693948
0 5 0.0038752833422719367
1 5 0.008613173788915494
2 5 0.01516778422693588
3 5 0.015256080128717398
4 5 0.014728949239587095
5 5 0.008957589477769357
6 5 0.003994660138192932
7 5 0.0014227708302188937
8 5 0.0006834039273854412
9 5 0.000842568807967555
10 5 0.0019399337403103944
11 5 0.0029341394339766867
12 5 0.0025842012672935774
13 5 0.002536100347114216
14 5 0.002121697153997506
15 5 0.0022309787722519622
0 6 0.008321996011671579
1 6 0.015139924604295123
2 6 0.027083201420044656
3 6 0.030695440718698386
4 6 0.02390251513860165
5 6 0.01153807523630947
6 6 0.004829854770317066
7 6 0.0021480477269824943
8 6 0.001904292347460286
9 6 0.0014688570168774843
10 6 0.0014871375478722286
11 6 0.0022220755437875883
12 6 0.002353464574843384
13 6 0.00338100221589184
14 6 0.003901622675964716
15 6 0.004270999793321397
0 7 0.0052036295470216
1 7 0.0075738664235947065
2 7 0.011291342894099025
3 7 0.012459402508711533
4 7 0.011630809228532386
5 7 0.005577813470373399
6 7 0.0028362957208470123
7 7 0.0020379529943415453
8 7 0.0018831354202700453
9 7 0.001722772632950134
10 7 0.0012450929163716317
11 7 0.0013721630372028556
12 7 0.0015696676811510636
13 7 0.0020504099989077725
14 7 0.0025069991627253473
15 7 0.0035618714606150603


==> data_repeat/113_19991216_oh_3.txt <==
x y C
0 0 0.0013776223422265676
1 0 0.0012662103211743326
2 0 0.0014662595812833799
3 0 0.001532337956835375
4 0 0.0016263145748360742
5 0 0.002187531317177627
6 0 0.002576806182003952
7 0 0.003076147596863854
8 0 0.0036985927081357862
9 0 0.005021769785758189
10 0 0.00579261314937745
11 0 0.00691335786963511
12 0 0.006751406103634691
13 0 0.005274093702265038
14 0 0.002464075408870198
15 0 0.0018426764651268978
0 1 0.0013773619823784012
1 1 0.0014342569130825604
2 1 0.0027680163348955573
3 1 0.00444155139285718
4 1 0.004691141999655041
5 1 0.005983670394147762
6 1 0.008466340023564521
7 1 0.010634900032282709
8 1 0.0113214326091952
9 1 0.012418109736326455
10 1 0.010888791919126058
11 1 0.013428017949104414
12 1 0.013666578050401779
13 1 0.007001902704066143
14 1 0.003666515764602914
15 1 0.002086780572596817
0 2 0.0006963488247329706
1 2 0.0010067005833023935
2 2 0.0015163317809922577
3 2 0.004478570271210253
4 2 0.0049835944162735174
5 2 0.00693706210336885
6 2 0.012778535725935807
7 2 0.0112589449347956
8 2 0.007088708610407511
9 2 0.005698644309664951
10 2 0.004678937730351473
11 2 0.007941241087907879
12 2 0.006787284004011463
13 2 0.004040085128579002
14 2 0.0023357044991847214
15 2 0.0010787583626927168
0 3 0.0008928683934246629
1 3 0.0007026865312143758
2 3 0.0005801511211063344
3 3 0.0010273119857344337
4 3 0.0021128348269921727
5 3 0.004374063512596755
6 3 0.006575703729337054
7 3 0.005161350352296516
8 3 0.0022531568435461185
9 3 0.0014984621202376192
10 3 0.0014652281657556684
11 3 0.003407741742979104
12 3 0.004653604990887079
13 3 0.00342764006632537
14 3 0.002505010695286418
15 3 0.0015952603804594212
0 4 0.0026808290144633424
1 4 0.001918737183335492
2 4 0.001915818496180993
3 4 0.0013772716134072935
4 4 0.0024524049538751287
5 4 0.0021698247772309423
6 4 0.0012385742671816066
7 4 0.0011784998704010413
8 4 0.00102432339976228
9 4 0.000476277629556641
10 4 0.0007780323876435797
11 4 0.0015431558656089815
12 4 0.003102362713195971
13 4 0.003807816971309936
14 4 0.004502214132611645
15 4 0.00656553821210863
0 5 0.012164532488462464
1 5 0.011222080736261944
2 5 0.010117871454881576
3 5 0.008396461658956914
4 5 0.006903559174689359
5 5 0.004527214086471494
6 5 0.0017405868397476776
7 5 0.0007886750838334895
8 5 0.0008920815600046056
9 5 0.0007835747402517641
10 5 0.0009012947133525799
11 5 0.0010914171896630712
12 5 0.0017721288860361735
13 5 0.0036984194684665022
14 5 0.006099291714805982
15 5 0.011636319416001368
0 6 0.019459767171267205
1 6 0.013843479999990953
2 6 0.013020295875544333
3 6 0.013702789323495581
4 6 0.013603694901920763
5 6 0.009291697820792078
6 6 0.0033014955298266498
7 6 0.0009408193551839861
8 6 0.0006949677725885241
9 6 0.0007591347891419937
10 6 0.001241452434015122
11 6 0.001349832347072418
12 6 0.0017735476829346894
13 6 0.002341725070531111
14 6 0.003876169024243725
15 6 0.013992227994441489
0 7 0.0029203821635632433
1 7 0.00321580628568991
2 7 0.003172862963031302
3 7 0.003614128072496607
4 7 0.002940667312206674
5 7 0.0027102447530479357
6 7 0.0021077038140281017
7 7 0.0016605160134867776
8 7 0.0012104115538985514
9 7 0.0009702840341164017
10 7 0.000827176133381173
11 7 0.0006697390847967876
12 7 0.000734187288335597
13 7 0.0007984986857528105
14 7 0.0010390535601886427
15 7 0.0021271270124437083


==> data_repeat/113_19991216_oh_4.txt <==
x y C
0 0 0.0025869470250255034
1 0 0.0023799592848251466
2 0 0.002512206043777806
3 0 0.0024494044496144174
4 0 0.002522747439100541
5 0 0.0029980348962007296
6 0 0.004118791235717611
7 0 0.006294108254823736
8 0 0.008176798890438776
9 0 0.010918669140877016
10 0 0.012294881326832067
11 0 0.011461509415721181
12 0 0.008024412494861612
13 0 0.00500717590102566
14 0 0.0034619854869142085
15 0 0.0026382707706182175
0 1 0.0017988075760959133
1 1 0.002548978372098079
2 1 0.004702845243700337
3 1 0.010292632755833421
4 1 0.006711869096551633
5 1 0.009375394865592433
6 1 0.016134399922957784
7 1 0.01518349857025191
8 1 0.01741035507686631
9 1 0.015849163780347945
10 1 0.014887279411598961
11 1 0.014593073004935949
12 1 0.009387459111825348
13 1 0.007353753075630318
14 1 0.003831880352527679
15 1 0.0024871537114045787
0 2 0.0009836100300383657
1 2 0.0009604541972841107
2 2 0.0025113906333363713
3 2 0.008843111851242326
4 2 0.01485690892416587
5 2 0.03759302590547073
6 2 0.041148444045015165
7 2 0.013151184199064763
8 2 0.005817436453076094
9 2 0.004506277932411466
10 2 0.003839840657506637
11 2 0.0052401509298638125
12 2 0.004307884797636071
13 2 0.0024544511756651234
14 2 0.0022037601219239227
15 2 0.0015271630882425478
0 3 0.0014411878509806002
1 3 0.0007835438547808614
2 3 0.0011024491517921233
3 3 0.001805181938851538
4 3 0.0038383897377189777
5 3 0.008414707952950934
6 3 0.010471690030966069
7 3 0.0075010419620777265
8 3 0.001456170931044441
9 3 0.0012369492621564565
10 3 0.001807892657198345
11 3 0.0035678718555275696
12 3 0.002964299757389498
13 3 0.0017206212840955963
14 3 0.0024361898753377732
15 3 0.002267688131571616
0 4 0.0037877912869890835
1 4 0.0017040705510668493
2 4 0.001134610343957527
3 4 0.0016945866859930628
4 4 0.003153352258821051
5 4 0.0009541475831910366
6 4 0.0013319483308202543
7 4 0.0024992178220366867
8 4 0.000779328795971065
9 4 0.0006932413872130837
10 4 0.0009501978062133271
11 4 0.0017031377513426606
12 4 0.00206809871958556
13 4 0.0015544062648067208
14 4 0.003729249156083573
15 4 0.006426050499827925
0 5 0.016004806101846507
1 5 0.011095699951629116
2 5 0.008038374968854924
3 5 0.007981295598360716
4 5 0.005392331885180654
5 5 0.0014993421946928602
6 5 0.00070737988002969
7 5 0.0007618285276154722
8 5 0.0008902015888921233
9 5 0.0008494401968084605
10 5 0.0008778045954710903
11 5 0.0016929982225722061
12 5 0.001806034967783774
13 5 0.0017955009066706136
14 5 0.00543907688504204
15 5 0.011915987231696202
0 6 0.04801245819260499
1 6 0.031756176348291566
2 6 0.027684389330518044
3 6 0.024513756368310997
4 6 0.019776860277915156
5 6 0.011739315426824153
6 6 0.005653865657620245
7 6 0.0032852374186892173
8 6 0.0022675869826135875
9 6 0.001387430907926265
10 6 0.0016569836178499456
11 6 0.002523870746792561
12 6 0.0018880303745565444
13 6 0.0030431600208474154
14 6 0.007112994953770763
15 6 0.02885840361583997
0 7 0.00761210004733092
1 7 0.00887110587420436
2 7 0.00855103362994239
3 7 0.010076777776933596
4 7 0.00938474224875142
5 7 0.008020263253150157
6 7 0.00492383338768546
7 7 0.002472379852811823
8 7 0.00191565660251074
9 7 0.001685439590929323
10 7 0.001755545981279557
11 7 0.0022700931530330224
12 7 0.0017774672861531346
13 7 0.002288903137091673
14 7 0.002356502740596889
15 7 0.004400207744430599


==> data_repeat/113_19991216_oh_5.txt <==
x y C
0 0 0.003041605301411318
1 0 0.004723956163948
2 0 0.007827647083703876
3 0 0.010391404637014582
4 0 0.011983842554708067
5 0 0.012877376845638007
6 0 0.009209521951888927
7 0 0.006209496216094913
8 0 0.0049260265084180455
9 0 0.004611581745843638
10 0 0.0052589664103869956
11 0 0.005199107074282168
12 0 0.004687481404708157
13 0 0.002873679064154445
14 0 0.0015188506993730666
15 0 0.0015538248907781577
0 1 0.0006460740197950994
1 1 0.002085758301984917
2 1 0.010083946051538045
3 1 0.020251339594751994
4 1 0.023185065057439044
5 1 0.03497154144578336
6 1 0.021969540601373804
7 1 0.015327534752821021
8 1 0.008677147550769652
9 1 0.0051359859942225455
10 1 0.006187689723632637
11 1 0.004317587726151843
12 1 0.002016343506106422
13 1 0.0019123943256782359
14 1 0.001111584835925487
15 1 0.000388243235194669
0 2 0.0005407759745961093
1 2 0.0017030603900675507
2 2 0.004835267573385295
3 2 0.016556347374444627
4 2 0.04820038038587651
5 2 0.0780087475198841
6 2 0.0415119633489205
7 2 0.014175974826984435
8 2 0.004696816487337282
9 2 0.0021870426609553292
10 2 0.006114855211119447
11 2 0.00529711789215688
12 2 0.0010213132161148105
13 2 0.0006428351352484472
14 2 0.0005019051731818126
15 2 0.00023942218203195322
0 3 0.0009925350945411149
1 3 0.0013028479778792587
2 3 0.0031820848030036774
3 3 0.00701645344721748
4 3 0.011356226313988915
5 3 0.014504690427821517
6 3 0.013118288527705831
7 3 0.004230257117773377
8 3 0.0015490134573322592
9 3 0.0016772742539531919
10 3 0.0033763103385496145
11 3 0.0017673656985086128
12 3 0.0008212357014161251
13 3 0.0005903241610886863
14 3 0.0006181787609586387
15 3 0.0005366167059195136
0 4 0.0020359572318860574
1 4 0.0018698729251200813
2 4 0.0028344853869592974
3 4 0.004972640142030095
4 4 0.002627678522791975
5 4 0.0011055393111335445
6 4 0.0007121377559267093
7 4 0.0007605534423101857
8 4 0.0007359433279024388
9 4 0.001862529185177354
10 4 0.0024490371181122186
11 4 0.0019836534726739873
12 4 0.0012664633697869719
13 4 0.0009381727979150387
14 4 0.0019977598042404923
15 4 0.0024776062072522542
0 5 0.010678650393356416
1 5 0.007466106058199742
2 5 0.006649817964258183
3 5 0.005107803190484942
4 5 0.0011081711282661026
5 5 0.0004929617526464371
6 5 0.00039958365981907434
7 5 0.00042901119247520345
8 5 0.000885384940346744
9 5 0.0020517850981514574
10 5 0.0016444969404295628
11 5 0.002784517712293228
12 5 0.0032280841923065006
13 5 0.0029782696846629743
14 5 0.004291146803373144
15 5 0.008617480944791598
0 6 0.027756123508788616
1 6 0.021444203546287587
2 6 0.016456394334387312
3 6 0.010679142502453207
4 6 0.00596962314813275
5 6 0.003937139709394118
6 6 0.0017488056545861802
7 6 0.0015494663572219966
8 6 0.002625706091595504
9 6 0.002712813431033249
10 6 0.002488033844757203
11 6 0.003775217646263578
12 6 0.00455017773239282
13 6 0.008943832035193859
14 6 0.01771795432020291
15 6 0.025902026958699524
0 7 0.014255594065924089
1 7 0.01081611409717144
2 7 0.007877348895336065
3 7 0.007483165114091945
4 7 0.005180120765843855
5 7 0.004158594316918431
6 7 0.004290505378963227
7 7 0.003459399674178747
8 7 0.0038809897044246866
9 7 0.00375921221148834
10 7 0.0037766511180034983
11 7 0.00393557163101334
12 7 0.0050169038063092655
13 7 0.008945117052554198
14 7 0.014242083153901988
15 7 0.017148925087957883


==> data_repeat/113_19991216_oh_6.txt <==
x y C
0 0 0.0010486215170057928
1 0 0.0016662924369920174
2 0 0.003170246502232671
3 0 0.004668605675379347
4 0 0.003932505050230914
5 0 0.00425669472369134
6 0 0.003174455140290873
7 0 0.0038404443447866018
8 0 0.004116384325219407
9 0 0.003113621271098851
10 0 0.0028554090511931753
11 0 0.0017292781870996378
12 0 0.0008846170854311848
13 0 0.0005652607831263638
14 0 0.0006784416518245493
15 0 0.0008415009435699605
0 1 0.0007274427994536484
1 1 0.0016751985179486132
2 1 0.008413340243787981
3 1 0.07073550794836173
4 1 0.05278916347744924
5 1 0.017980802147361877
6 1 0.01389282788252371
7 1 0.009103686759498962
8 1 0.006484538043047384
9 1 0.00550544798068669
10 1 0.0060988667253790005
11 1 0.007011856334248477
12 1 0.004736508485373996
13 1 0.0008367505719428541
14 1 0.00043776267850695766
15 1 0.0003693683998783341
0 2 0.00030847052245751625
1 2 0.0008024205017772492
2 2 0.003913918932684749
3 2 0.03994060535723838
4 2 0.06808139599083891
5 2 0.04880424006698701
6 2 0.024204551695563254
7 2 0.013147629368264616
8 2 0.0051810582419746535
9 2 0.0053980347329359215
10 2 0.010259799486442955
11 2 0.010716662049225672
12 2 0.007098943793588276
13 2 0.0012739033196959245
14 2 0.0007581819477896555
15 2 0.00015696278937006464
0 3 0.00032541296986407536
1 3 0.0009351988607439542
2 3 0.005689724217670536
3 3 0.032597875641692954
4 3 0.027130375967494944
5 3 0.016612778984597936
6 3 0.0036650905516246554
7 3 0.005812787153062597
8 3 0.0030500754614608944
9 3 0.005530107714358483
10 3 0.007349921133986274
11 3 0.007487603421780618
12 3 0.0058848390161072425
13 3 0.002574283334675851
14 3 0.0012033874513359298
15 3 0.000291176684264789
0 4 0.001006521607203035
1 4 0.0014825240486971531
2 4 0.0044558530263586835
3 4 0.012893518802501041
4 4 0.010000156060411302
5 4 0.00457978510287693
6 4 0.0008730835995609648
7 4 0.0009169893782430431
8 4 0.0017290052872953646
9 4 0.0029729232354321626
10 4 0.005600872899747995
11 4 0.006925751585850676
12 4 0.0030935226080327587
13 4 0.002619875368857167
14 4 0.0017077076222935265
15 4 0.0012986497196404445
0 5 0.004121908540792644
1 5 0.005530122817802234
2 5 0.009356297970488299
3 5 0.016645922084806298
4 5 0.008200453094062856
5 5 0.0030149986080156206
6 5 0.0008395448880894679
7 5 0.0006396172756808007
8 5 0.001645127211310884
9 5 0.0020300931487725383
10 5 0.005243955715308804
11 5 0.007396274330248572
12 5 0.002171845894806466
13 5 0.001614087301361672
14 5 0.0023066675154765934
15 5 0.004526299829965257
0 6 0.01130307160794969
1 6 0.018288707014914394
2 6 0.034425332236422065
3 6 0.028255816911914
4 6 0.005450586069344127
5 6 0.001932488580510028
6 6 0.0011161502170109947
7 6 0.001053738897709522
8 6 0.0010556983911552602
9 6 0.0012412679664620693
10 6 0.0035343732198300126
11 6 0.007660105497145047
12 6 0.00555569643380376
13 6 0.002420343397536292
14 6 0.0017913005872760897
15 6 0.0052440771878948635
0 7 0.006072141971143416
1 7 0.007937136088427086
2 7 0.005880923980493031
3 7 0.004778997382764743
4 7 0.0021241367214366903
5 7 0.0015018186677155094
6 7 0.0012333779136542477
7 7 0.001023321130340508
8 7 0.0008509940727041075
9 7 0.001049534664092052
10 7 0.0017616319873905327
11 7 0.0022489263623801294
12 7 0.003996321137013845
13 7 0.0038705611697824223
14 7 0.003305454016017596
15 7 0.004614839183411119


==> data_repeat/113_19991216_oh_7.txt <==
x y C
0 0 0.0020998841846721064
1 0 0.00218695036515658
2 0 0.0030540533247676144
3 0 0.0032603374345361764
4 0 0.001973040692921686
5 0 0.0020547056133498175
6 0 0.0020280468295331374
7 0 0.0017912703386747447
8 0 0.0015190819841699693
9 0 0.0013179414329764977
10 0 0.0011883621548963042
11 0 0.001103316901902152
12 0 0.0011699590352051601
13 0 0.0015628552581500703
14 0 0.0016237206880804912
15 0 0.0017365934112666232
0 1 0.0031083698058121377
1 1 0.004651668416415594
2 1 0.016572854551638212
3 1 0.04179671636425982
4 1 0.011128662829986972
5 1 0.012502876125429014
6 1 0.007651131830837324
7 1 0.009837937016225
8 1 0.006633982525038019
9 1 0.002681207873045058
10 1 0.0019516770445085106
11 1 0.0018946485745552943
12 1 0.0009761349119139724
13 1 0.0010025583327768779
14 1 0.0013826171687920414
15 1 0.0019332359536942004
0 2 0.0009349203829766033
1 2 0.0026465179751849126
2 2 0.013565785217754698
3 2 0.05948146323882634
4 2 0.0548091553342722
5 2 0.027262164881186948
6 2 0.013844249117890508
7 2 0.007612895706150333
8 2 0.006760754729950037
9 2 0.003009168290014972
10 2 0.001600701209745089
11 2 0.0011183551522775806
12 2 0.000495119438824882
13 2 0.0005225758241562732
14 2 0.00028538769415601317
15 2 0.00024091435323302384
0 3 0.000838452280633739
1 3 0.002036430429006013
2 3 0.013826600427685722
3 3 0.05254662537031053
4 3 0.052936845876432034
5 3 0.016372127941767962
6 3 0.0028419080329083113
7 3 0.0019866491209083277
8 3 0.0020395255772842923
9 3 0.002487263718427947
10 3 0.0011100593065434027
11 3 0.0012777199885693228
12 3 0.0005349063974032906
13 3 0.0002662835578170866
14 3 0.0002780917343886714
15 3 0.0003275243742865771
0 4 0.0017281974846380277
1 4 0.0021761082918763724
2 4 0.018758190948144467
3 4 0.0516950145566608
4 4 0.037925202453569874
5 4 0.009700883534082407
6 4 0.0013446881325089248
7 4 0.0013292757825971635
8 4 0.002599551401778123
9 4 0.001644457968488485
10 4 0.0009083693194658895
11 4 0.0008612469341784825
12 4 0.0006003312169232906
13 4 0.0006460702388370358
14 4 0.0011982117276955976
15 4 0.0012345937172765495
0 5 0.007658210062585031
1 5 0.007323715319206437
2 5 0.030490834995976584
3 5 0.05537642230319316
4 5 0.01627765119090666
5 5 0.0026941351614618012
6 5 0.0019859209677720235
7 5 0.0018842356413897488
8 5 0.0016628868572485442
9 5 0.0012328788259633294
10 5 0.000960737270255369
11 5 0.0008222449762119671
12 5 0.0010046744217108508
13 5 0.0007261799619503971
14 5 0.0018835798937476688
15 5 0.008442875216334186
0 6 0.017502347454640448
1 6 0.028648288776594182
2 6 0.07368253285883354
3 6 0.05522156781274609
4 6 0.013628065345409593
5 6 0.004118987289746798
6 6 0.003149936079086385
7 6 0.0021182297848929272
8 6 0.0010259744544787082
9 6 0.0009786103787380676
10 6 0.0010968273859119214
11 6 0.0010884880282844944
12 6 0.0008832825100832516
13 6 0.0005807577967443551
14 6 0.0016674334372397384
15 6 0.009843601584749088
0 7 0.002494305885562505
1 7 0.006740261771203201
2 7 0.006188618596369493
3 7 0.005281801605559572
4 7 0.004761308247685067
5 7 0.0027328939800476864
6 7 0.0018345301051452337
7 7 0.001401440432164336
8 7 0.0010252707629676892
9 7 0.0007735195119787928
10 7 0.0008943044058476735
11 7 0.0008458432383175907
12 7 0.0007059613690201565
13 7 0.0006564572070702831
14 7 0.0007231780085773874
15 7 0.0007658542002935702


==> data_repeat/113_19991216_oh_8.txt <==
x y C
0 0 0.0006286992244990331
1 0 0.0005305689029587952
2 0 0.0017179444570663757
3 0 0.0010901429952577465
4 0 0.00029338973459969343
5 0 0.00027017384818515933
6 0 0.0003007258983826922
7 0 0.00036017969389971695
8 0 0.0003840578290970597
9 0 0.0003605960512606518
10 0 0.0003455845221644516
11 0 0.00033383157236729737
12 0 0.0004193854027114007
13 0 0.00042547139060338673
14 0 0.0006450670188906383
15 0 0.0008100608743714609
0 1 0.0041530081994744315
1 1 0.004591182924246178
2 1 0.010545086187722702
3 1 0.00721052482731931
4 1 0.001126453574775581
5 1 0.0007192360664616623
6 1 0.0015895342399971596
7 1 0.0023650484412121513
8 1 0.004231653146007386
9 1 0.003905709143087456
10 1 0.001974982611729757
11 1 0.0009491226672246582
12 1 0.001117388287572964
13 1 0.001228728401262557
14 1 0.0018625689319123973
15 1 0.0034689501160506905
0 2 0.005021678431417713
1 2 0.006861379494341184
2 2 0.0241019767217931
3 2 0.03227794719542882
4 2 0.00842256884147697
5 2 0.004640447952928393
6 2 0.0070859702240380915
7 2 0.005089047819376091
8 2 0.0016809953671353445
9 2 0.0013805694265977813
10 2 0.00048074201656402184
11 2 0.0006475693313465781
12 2 0.0009333979629307337
13 2 0.0011548100532255605
14 2 0.0031580593927057086
15 2 0.005070702951877915
0 3 0.0038204332939939306
1 3 0.011345025171493632
2 3 0.02084044688673415
3 3 0.042277058341378584
4 3 0.039349858918541654
5 3 0.0049823505550128
6 3 0.0020475539528244067
7 3 0.0013296544468347716
8 3 0.0005847812812392146
9 3 0.00019169960202208017
10 3 0.00026351308174223174
11 3 0.0002622565187209332
12 3 0.0005793220804446409
13 3 0.0006490589017714771
14 3 0.00041177120724277975
15 3 0.0008803829588956139
0 4 0.005563761876392826
1 4 0.01935133936707496
2 4 0.04162680881687805
3 4 0.10658414364017388
4 4 0.07998864093884966
5 4 0.0045716552344275616
6 4 0.0009661867141831714
7 4 0.0005692644979589516
8 4 0.00023876496145297903
9 4 0.00029583842320713604
10 4 0.0006125093310706818
11 4 0.0004718828288212578
12 4 0.00016572816953856412
13 4 0.00017461424796757537
14 4 0.00014854832294111835
15 4 0.0016534500596122998
0 5 0.015205979111171053
1 5 0.029791174722785047
2 5 0.10332257297124364
3 5 0.1600518798151759
4 5 0.03983978518926556
5 5 0.003770584941512281
6 5 0.0017726274885139811
7 5 0.0015571240184662789
8 5 0.0006046053083595252
9 5 0.0007807359540046065
10 5 0.0011787008800323753
11 5 0.001096281558407859
12 5 0.0003510425876004086
13 5 0.00032014745668861586
14 5 0.0008383664608352381
15 5 0.008692877712788103
0 6 0.04506168973349803
1 6 0.07803091345301681
2 6 0.17121349910281847
3 6 0.1375618704449379
4 6 0.04617850308848453
5 6 0.00981625706620791
6 6 0.0032175581567507024
7 6 0.0017202964706364507
8 6 0.0010097034148787757
9 6 0.001109810454064222
10 6 0.001090832201741374
11 6 0.0013780780621890797
12 6 0.0008043547623353609
13 6 0.0007692472058864329
14 6 0.0028175082186640316
15 6 0.019376386093694367
0 7 0.005037442832572505
1 7 0.011481792630556927
2 7 0.010563990613735166
3 7 0.008801968241164146
4 7 0.00744049629995097
5 7 0.0036832368248019298
6 7 0.001317115313035786
7 7 0.0008711754574282892
8 7 0.0005603649931145966
9 7 0.00041064747028276736
10 7 0.00033103687028750677
11 7 0.00037196716878074693
12 7 0.00043535920250400853
13 7 0.0005392240064369945
14 7 0.0005891637083653855
15 7 0.0017744857886930587


==> data_repeat/113_19991216_stats.txt <==
bottleneck: p01=-0.5508 p99=1.1219
global patient oh p01=0.0001 p99=0.0820
global patient vf(xz) p01=0.0000 p99=2.8127


==> data_repeat/113_19991216_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
1 136 0.00 -0.00 0.00 
1 139 0.00 -0.00 0.00 
1 142 0.00 -0.00 0.00 
1 145 0.00 -0.00 0.00 
1 148 0.00 -0.00 0.00 
1 151 0.00 -0.00 0.00 
1 154 0.00 -0.00 0.00 
1 157 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
4 136 0.00 -0.00 0.00 
4 139 0.00 -0.00 0.00 
4 142 0.00 -0.00 0.00 
4 145 0.00 -0.00 0.00 
4 148 0.00 -0.00 0.00 
4 151 0.00 -0.00 0.00 
4 154 0.00 -0.00 0.00 
4 157 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
7 136 0.00 -0.00 0.00 
7 139 0.00 -0.00 0.00 
7 142 0.00 -0.00 0.00 
7 145 0.00 -0.00 0.00 
7 148 0.00 -0.00 0.00 
7 151 0.00 -0.00 0.00 
7 154 0.00 -0.00 0.00 
7 157 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
10 136 0.00 -0.00 0.00 
10 139 0.00 -0.00 0.00 
10 142 0.00 -0.00 0.00 
10 145 0.00 -0.00 0.00 
10 148 0.00 -0.00 0.00 
10 151 0.00 -0.00 0.00 
10 154 0.00 -0.00 0.00 
10 157 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
13 136 0.00 -0.00 0.00 
13 139 0.00 -0.00 0.00 
13 142 0.00 -0.00 0.00 
13 145 0.00 -0.00 0.00 
13 148 0.00 -0.00 0.00 
13 151 0.00 -0.00 0.00 
13 154 0.00 -0.00 0.00 
13 157 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
16 136 0.00 -0.00 0.00 
16 139 0.00 -0.00 0.00 
16 142 0.00 -0.00 0.00 
16 145 0.00 -0.00 0.00 
16 148 0.00 -0.00 0.00 
16 151 0.00 -0.00 0.00 
16 154 0.00 -0.00 0.00 
16 157 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
19 136 0.00 -0.00 0.00 
19 139 0.00 -0.00 0.00 
19 142 0.00 -0.00 0.00 
19 145 0.00 -0.00 0.00 
19 148 0.00 -0.00 0.00 
19 151 0.00 -0.00 0.00 
19 154 0.00 -0.00 0.00 
19 157 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
22 136 0.00 -0.00 0.00 
22 139 0.00 -0.00 0.00 
22 142 0.00 -0.00 0.00 
22 145 0.00 -0.00 0.00 
22 148 0.00 -0.00 0.00 
22 151 0.00 -0.00 0.00 
22 154 0.00 -0.00 0.00 
22 157 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
25 136 0.00 -0.00 0.00 
25 139 0.00 -0.00 0.00 
25 142 0.00 -0.00 0.00 
25 145 0.00 -0.00 0.00 
25 148 0.00 -0.00 0.00 
25 151 0.00 -0.00 0.00 
25 154 0.00 -0.00 0.00 
25 157 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
28 136 0.00 -0.00 0.00 
28 139 0.00 -0.00 0.00 
28 142 0.00 -0.00 0.00 
28 145 0.00 -0.00 0.00 
28 148 0.00 -0.00 0.00 
28 151 0.00 -0.00 0.00 
28 154 0.00 -0.00 0.00 
28 157 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
31 136 0.00 -0.00 0.00 
31 139 0.00 -0.00 0.00 
31 142 0.00 -0.00 0.00 
31 145 0.00 -0.00 0.00 
31 148 0.00 -0.00 0.00 
31 151 0.00 -0.00 0.00 
31 154 0.00 -0.00 0.00 
31 157 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
34 136 0.00 -0.00 0.00 
34 139 0.00 -0.00 0.00 
34 142 0.00 -0.00 0.00 
34 145 0.00 -0.00 0.00 
34 148 0.00 -0.00 0.00 
34 151 0.00 -0.00 0.00 
34 154 0.00 -0.00 0.00 
34 157 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
37 136 0.00 -0.00 0.00 
37 139 0.00 -0.00 0.00 
37 142 0.00 -0.00 0.00 
37 145 0.00 -0.00 0.00 
37 148 0.00 -0.00 0.00 
37 151 0.00 -0.00 0.00 
37 154 0.00 -0.00 0.00 
37 157 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
40 136 0.00 -0.00 0.00 
40 139 0.00 -0.00 0.00 
40 142 0.00 -0.00 0.00 
40 145 0.00 -0.00 0.00 
40 148 0.00 -0.00 0.00 
40 151 0.00 -0.00 0.00 
40 154 0.00 -0.00 0.00 
40 157 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
43 136 0.00 -0.00 0.00 
43 139 0.00 -0.00 0.00 
43 142 0.00 -0.00 0.00 
43 145 0.00 -0.00 0.00 
43 148 0.00 -0.00 0.00 
43 151 0.00 -0.00 0.00 
43 154 0.00 -0.00 0.00 
43 157 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
46 136 0.00 -0.00 0.00 
46 139 0.00 -0.00 0.00 
46 142 0.00 -0.00 0.00 
46 145 0.00 -0.00 0.00 
46 148 0.00 -0.00 0.00 
46 151 0.00 -0.00 0.00 
46 154 0.00 -0.00 0.00 
46 157 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
49 136 0.00 -0.00 0.00 
49 139 0.00 -0.00 0.00 
49 142 0.00 -0.00 0.00 
49 145 0.00 -0.00 0.00 
49 148 0.00 -0.00 0.00 
49 151 0.00 -0.00 0.00 
49 154 0.00 -0.00 0.00 
49 157 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
52 136 0.00 -0.00 0.00 
52 139 0.00 -0.00 0.00 
52 142 0.00 -0.00 0.00 
52 145 0.00 -0.00 0.00 
52 148 0.00 -0.00 0.00 
52 151 0.00 -0.00 0.00 
52 154 0.00 -0.00 0.00 
52 157 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
55 136 0.00 -0.00 0.00 
55 139 0.00 -0.00 0.00 
55 142 0.00 -0.00 0.00 
55 145 0.00 -0.00 0.00 
55 148 0.00 -0.00 0.00 
55 151 0.00 -0.00 0.00 
55 154 0.00 -0.00 0.00 
55 157 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
58 136 0.00 -0.00 0.00 
58 139 0.00 -0.00 0.00 
58 142 0.00 -0.00 0.00 
58 145 0.00 -0.00 0.00 
58 148 0.00 -0.00 0.00 
58 151 0.00 -0.00 0.00 
58 154 0.00 -0.00 0.00 
58 157 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.00 -0.00 0.00 
61 49 0.00 -0.00 0.00 
61 52 0.00 -0.00 0.00 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
61 136 0.00 -0.00 0.00 
61 139 0.00 -0.00 0.00 
61 142 0.00 -0.00 0.00 
61 145 0.00 -0.00 0.00 
61 148 0.00 -0.00 0.00 
61 151 0.00 -0.00 0.00 
61 154 0.00 -0.00 0.00 
61 157 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.00 -0.00 0.00 
64 52 0.00 -0.00 0.00 
64 55 0.00 -0.00 0.00 
64 58 0.00 -0.00 0.00 
64 61 0.00 -0.00 0.00 
64 64 0.00 -0.00 0.00 
64 67 0.00 -0.00 0.00 
64 70 0.00 -0.00 0.00 
64 73 0.00 -0.00 0.00 
64 76 0.00 -0.00 0.00 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
64 136 0.00 -0.00 0.00 
64 139 0.00 -0.00 0.00 
64 142 0.00 -0.00 0.00 
64 145 0.00 -0.00 0.00 
64 148 0.00 -0.00 0.00 
64 151 0.00 -0.00 0.00 
64 154 0.00 -0.00 0.00 
64 157 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.00 -0.00 0.00 
67 49 0.00 -0.00 0.00 
67 52 0.00 -0.00 0.00 
67 55 0.00 -0.00 0.00 
67 58 0.00 -0.00 0.00 
67 61 0.00 -0.00 0.00 
67 64 0.00 -0.00 0.00 
67 67 0.00 -0.00 0.00 
67 70 0.00 -0.00 0.00 
67 73 0.00 -0.00 0.00 
67 76 0.00 -0.00 0.00 
67 79 0.00 -0.00 0.00 
67 82 0.00 -0.00 0.00 
67 85 0.00 -0.00 0.00 
67 88 0.00 -0.00 0.00 
67 91 0.00 -0.00 0.00 
67 94 0.00 -0.00 0.00 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
67 136 0.00 -0.00 0.00 
67 139 0.00 -0.00 0.00 
67 142 0.00 -0.00 0.00 
67 145 0.00 -0.00 0.00 
67 148 0.00 -0.00 0.00 
67 151 0.00 -0.00 0.00 
67 154 0.00 -0.00 0.00 
67 157 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.00 -0.00 0.00 
70 49 0.00 -0.00 0.00 
70 52 0.00 -0.00 0.00 
70 55 0.00 -0.00 0.00 
70 58 0.00 -0.00 0.00 
70 61 0.00 -0.00 0.00 
70 64 0.00 -0.00 0.00 
70 67 0.00 -0.00 0.00 
70 70 0.00 -0.00 0.00 
70 73 0.00 -0.00 0.00 
70 76 0.00 -0.00 0.00 
70 79 0.00 -0.00 0.00 
70 82 0.00 -0.00 0.00 
70 85 0.00 -0.00 0.00 
70 88 0.00 -0.00 0.00 
70 91 0.00 -0.00 0.00 
70 94 0.00 -0.00 0.00 
70 97 0.00 -0.00 0.00 
70 100 0.00 -0.00 0.00 
70 103 0.00 -0.00 0.00 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
70 136 0.00 -0.00 0.00 
70 139 0.00 -0.00 0.00 
70 142 0.00 -0.00 0.00 
70 145 0.00 -0.00 0.00 
70 148 0.00 -0.00 0.00 
70 151 0.00 -0.00 0.00 
70 154 0.00 -0.00 0.00 
70 157 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.00 -0.00 0.00 
73 52 0.00 -0.00 0.00 
73 55 0.00 -0.00 0.00 
73 58 0.00 -0.00 0.00 
73 61 0.00 -0.00 0.00 
73 64 0.00 -0.00 0.00 
73 67 0.00 -0.00 0.00 
73 70 0.00 -0.00 0.00 
73 73 0.00 -0.00 0.00 
73 76 0.00 -0.00 0.00 
73 79 0.00 -0.00 0.00 
73 82 0.00 -0.00 0.00 
73 85 0.00 -0.00 0.00 
73 88 0.00 -0.00 0.00 
73 91 0.00 -0.00 0.00 
73 94 0.00 -0.00 0.00 
73 97 0.00 -0.00 0.00 
73 100 0.00 -0.00 0.00 
73 103 0.00 -0.00 0.00 
73 106 0.00 -0.00 0.00 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
73 136 0.00 -0.00 0.00 
73 139 0.00 -0.00 0.00 
73 142 0.00 -0.00 0.00 
73 145 0.00 -0.00 0.00 
73 148 0.00 -0.00 0.00 
73 151 0.00 -0.00 0.00 
73 154 0.00 -0.00 0.00 
73 157 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.00 -0.00 0.00 
76 52 0.00 -0.00 0.00 
76 55 0.00 -0.00 0.00 
76 58 0.00 -0.00 0.00 
76 61 0.00 -0.00 0.00 
76 64 0.00 -0.00 0.00 
76 67 0.00 -0.00 0.00 
76 70 0.00 -0.00 0.00 
76 73 0.00 -0.00 0.00 
76 76 0.00 -0.00 0.00 
76 79 0.00 -0.00 0.00 
76 82 0.00 -0.00 0.00 
76 85 0.00 -0.00 0.00 
76 88 0.00 -0.00 0.00 
76 91 0.00 -0.00 0.00 
76 94 0.00 -0.00 0.00 
76 97 0.00 -0.00 0.00 
76 100 0.00 -0.00 0.00 
76 103 0.00 -0.00 0.00 
76 106 0.00 -0.00 0.00 
76 109 0.00 -0.00 0.00 
76 112 0.00 -0.00 0.00 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
76 136 0.00 -0.00 0.00 
76 139 0.00 -0.00 0.00 
76 142 0.00 -0.00 0.00 
76 145 0.00 -0.00 0.00 
76 148 0.00 -0.00 0.00 
76 151 0.00 -0.00 0.00 
76 154 0.00 -0.00 0.00 
76 157 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.00 -0.00 0.00 
79 52 0.00 -0.00 0.00 
79 55 0.00 -0.00 0.00 
79 58 0.00 -0.00 0.00 
79 61 0.00 -0.00 0.00 
79 64 0.00 -0.00 0.00 
79 67 0.00 -0.00 0.00 
79 70 0.00 -0.00 0.00 
79 73 0.00 -0.00 0.00 
79 76 0.00 -0.00 0.00 
79 79 0.00 -0.00 0.00 
79 82 0.00 -0.00 0.00 
79 85 0.00 -0.00 0.00 
79 88 0.00 -0.00 0.00 
79 91 0.00 -0.00 0.00 
79 94 0.00 -0.00 0.00 
79 97 0.00 -0.00 0.00 
79 100 0.00 -0.00 0.00 
79 103 0.00 -0.00 0.00 
79 106 0.00 -0.00 0.00 
79 109 0.00 -0.00 0.00 
79 112 0.00 -0.00 0.00 
79 115 0.00 -0.00 0.00 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
79 136 0.00 -0.00 0.00 
79 139 0.00 -0.00 0.00 
79 142 0.00 -0.00 0.00 
79 145 0.00 -0.00 0.00 
79 148 0.00 -0.00 0.00 
79 151 0.00 -0.00 0.00 
79 154 0.00 -0.00 0.00 
79 157 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.00 -0.00 0.00 
82 52 0.00 -0.00 0.00 
82 55 0.00 -0.00 0.00 
82 58 0.00 -0.00 0.00 
82 61 0.00 -0.00 0.00 
82 64 0.00 -0.00 0.00 
82 67 0.00 -0.00 0.00 
82 70 0.00 -0.00 0.00 
82 73 0.00 -0.00 0.00 
82 76 0.00 -0.00 0.00 
82 79 0.00 -0.00 0.00 
82 82 0.00 -0.00 0.00 
82 85 0.00 -0.00 0.00 
82 88 0.00 -0.00 0.00 
82 91 0.00 -0.00 0.00 
82 94 0.00 -0.00 0.00 
82 97 0.00 -0.00 0.00 
82 100 0.00 -0.00 0.00 
82 103 0.00 -0.00 0.00 
82 106 0.00 -0.00 0.00 
82 109 0.00 -0.00 0.00 
82 112 0.00 -0.00 0.00 
82 115 0.00 -0.00 0.00 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
82 136 0.00 -0.00 0.00 
82 139 0.00 -0.00 0.00 
82 142 0.00 -0.00 0.00 
82 145 0.00 -0.00 0.00 
82 148 0.00 -0.00 0.00 
82 151 0.00 -0.00 0.00 
82 154 0.00 -0.00 0.00 
82 157 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 0.00 -0.00 0.00 
85 52 0.00 -0.00 0.00 
85 55 0.00 -0.00 0.00 
85 58 0.00 -0.00 0.00 
85 61 0.00 -0.00 0.00 
85 64 0.00 -0.00 0.00 
85 67 0.00 -0.00 0.00 
85 70 0.00 -0.00 0.00 
85 73 0.00 -0.00 0.00 
85 76 0.00 -0.00 0.00 
85 79 0.00 -0.00 0.00 
85 82 0.00 -0.00 0.00 
85 85 0.00 -0.00 0.00 
85 88 0.00 -0.00 0.00 
85 91 0.00 -0.00 0.00 
85 94 0.00 -0.00 0.00 
85 97 0.00 -0.00 0.00 
85 100 0.00 -0.00 0.00 
85 103 0.00 -0.00 0.00 
85 106 0.00 -0.00 0.00 
85 109 0.00 -0.00 0.00 
85 112 0.00 -0.00 0.00 
85 115 0.00 -0.00 0.00 
85 118 0.00 -0.00 0.00 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
85 136 0.00 -0.00 0.00 
85 139 0.00 -0.00 0.00 
85 142 0.00 -0.00 0.00 
85 145 0.00 -0.00 0.00 
85 148 0.00 -0.00 0.00 
85 151 0.00 -0.00 0.00 
85 154 0.00 -0.00 0.00 
85 157 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 0.00 -0.00 0.00 
88 52 0.00 -0.00 0.00 
88 55 0.00 -0.00 0.00 
88 58 0.00 -0.00 0.00 
88 61 0.00 -0.00 0.00 
88 64 0.00 -0.00 0.00 
88 67 0.00 -0.00 0.00 
88 70 0.00 -0.00 0.00 
88 73 0.00 -0.00 0.00 
88 76 0.00 -0.00 0.00 
88 79 0.00 -0.00 0.00 
88 82 0.00 -0.00 0.00 
88 85 0.00 -0.00 0.00 
88 88 0.00 -0.00 0.00 
88 91 0.00 -0.00 0.00 
88 94 0.00 -0.00 0.00 
88 97 0.00 -0.00 0.00 
88 100 0.00 -0.00 0.00 
88 103 0.00 -0.00 0.00 
88 106 0.00 -0.00 0.00 
88 109 0.00 -0.00 0.00 
88 112 0.00 -0.00 0.00 
88 115 0.00 -0.00 0.00 
88 118 0.00 -0.00 0.00 
88 121 0.00 -0.00 0.00 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
88 136 0.00 -0.00 0.00 
88 139 0.00 -0.00 0.00 
88 142 0.00 -0.00 0.00 
88 145 0.00 -0.00 0.00 
88 148 0.00 -0.00 0.00 
88 151 0.00 -0.00 0.00 
88 154 0.00 -0.00 0.00 
88 157 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.00 -0.00 0.00 
91 49 0.00 -0.00 0.00 
91 52 0.00 -0.00 0.00 
91 55 0.00 -0.00 0.00 
91 58 0.00 -0.00 0.00 
91 61 0.00 -0.00 0.00 
91 64 0.00 -0.00 0.00 
91 67 0.00 -0.00 0.00 
91 70 0.00 -0.00 0.00 
91 73 0.00 -0.00 0.00 
91 76 0.00 -0.00 0.00 
91 79 0.00 -0.00 0.00 
91 82 0.00 -0.00 0.00 
91 85 0.00 -0.00 0.00 
91 88 0.00 -0.00 0.00 
91 91 0.00 -0.00 0.00 
91 94 0.00 -0.00 0.00 
91 97 0.00 -0.00 0.00 
91 100 0.00 -0.00 0.00 
91 103 0.00 -0.00 0.00 
91 106 0.00 -0.00 0.00 
91 109 0.00 -0.00 0.00 
91 112 0.00 -0.00 0.00 
91 115 0.00 -0.00 0.00 
91 118 0.00 -0.00 0.00 
91 121 0.00 -0.00 0.00 
91 124 0.00 -0.00 0.00 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
91 136 0.00 -0.00 0.00 
91 139 0.00 -0.00 0.00 
91 142 0.00 -0.00 0.00 
91 145 0.00 -0.00 0.00 
91 148 0.00 -0.00 0.00 
91 151 0.00 -0.00 0.00 
91 154 0.00 -0.00 0.00 
91 157 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.00 -0.00 0.00 
94 49 0.00 -0.00 0.00 
94 52 0.00 -0.00 0.00 
94 55 0.00 -0.00 0.00 
94 58 0.00 -0.00 0.00 
94 61 0.00 -0.00 0.00 
94 64 0.00 -0.00 0.00 
94 67 0.00 -0.00 0.00 
94 70 0.00 -0.00 0.00 
94 73 0.00 -0.00 0.00 
94 76 0.00 -0.00 0.00 
94 79 0.00 -0.00 0.00 
94 82 0.00 -0.00 0.00 
94 85 0.00 -0.00 0.00 
94 88 0.00 -0.00 0.00 
94 91 0.00 -0.00 0.00 
94 94 0.00 -0.00 0.00 
94 97 0.00 -0.00 0.00 
94 100 0.00 -0.00 0.00 
94 103 0.00 -0.00 0.00 
94 106 0.00 -0.00 0.00 
94 109 0.00 -0.00 0.00 
94 112 0.00 -0.00 0.00 
94 115 0.00 -0.00 0.00 
94 118 0.00 -0.00 0.00 
94 121 0.00 -0.00 0.00 
94 124 0.00 -0.00 0.00 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
94 136 0.00 -0.00 0.00 
94 139 0.00 -0.00 0.00 
94 142 0.00 -0.00 0.00 
94 145 0.00 -0.00 0.00 
94 148 0.00 -0.00 0.00 
94 151 0.00 -0.00 0.00 
94 154 0.00 -0.00 0.00 
94 157 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 0.00 -0.00 0.00 
97 49 0.00 -0.00 0.00 
97 52 0.00 -0.00 0.00 
97 55 0.00 -0.00 0.00 
97 58 0.00 -0.00 0.00 
97 61 0.00 -0.00 0.00 
97 64 0.00 -0.00 0.00 
97 67 0.00 -0.00 0.00 
97 70 0.00 -0.00 0.00 
97 73 0.00 -0.00 0.00 
97 76 0.00 -0.00 0.00 
97 79 0.00 -0.00 0.00 
97 82 0.00 -0.00 0.00 
97 85 0.00 -0.00 0.00 
97 88 0.00 -0.00 0.00 
97 91 0.00 -0.00 0.00 
97 94 0.00 -0.00 0.00 
97 97 0.00 -0.00 0.00 
97 100 0.00 -0.00 0.00 
97 103 0.00 -0.00 0.00 
97 106 0.00 -0.00 0.00 
97 109 0.00 -0.00 0.00 
97 112 0.00 -0.00 0.00 
97 115 0.00 -0.00 0.00 
97 118 0.00 -0.00 0.00 
97 121 0.00 -0.00 0.00 
97 124 0.00 -0.00 0.00 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
97 136 0.00 -0.00 0.00 
97 139 0.00 -0.00 0.00 
97 142 0.00 -0.00 0.00 
97 145 0.00 -0.00 0.00 
97 148 0.00 -0.00 0.00 
97 151 0.00 -0.00 0.00 
97 154 0.00 -0.00 0.00 
97 157 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.43 -1.82 1.87 
100 37 0.61 -2.95 3.02 
100 40 0.29 -2.13 2.15 
100 43 0.17 -1.90 1.91 
100 46 -0.05 -1.99 1.99 
100 49 -0.10 -1.86 1.86 
100 52 0.20 -1.63 1.64 
100 55 0.54 -1.35 1.46 
100 58 0.67 -1.19 1.37 
100 61 0.57 -0.99 1.14 
100 64 0.48 -0.76 0.89 
100 67 0.37 -0.39 0.54 
100 70 0.17 -0.37 0.40 
100 73 -0.00 -0.50 0.50 
100 76 -0.14 -0.55 0.57 
100 79 -0.06 -0.47 0.47 
100 82 -0.02 -0.30 0.30 
100 85 -0.02 -0.31 0.31 
100 88 -0.01 -0.30 0.30 
100 91 -0.00 -0.30 0.30 
100 94 0.03 -0.30 0.30 
100 97 0.10 -0.26 0.28 
100 100 0.09 -0.20 0.22 
100 103 0.04 -0.09 0.10 
100 106 0.00 -0.00 0.00 
100 109 0.00 -0.00 0.00 
100 112 0.00 -0.00 0.00 
100 115 0.00 -0.00 0.00 
100 118 0.00 -0.00 0.00 
100 121 0.00 -0.00 0.00 
100 124 0.00 -0.00 0.00 
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
100 136 0.00 -0.00 0.00 
100 139 0.00 -0.00 0.00 
100 142 0.00 -0.00 0.00 
100 145 0.00 -0.00 0.00 
100 148 0.00 -0.00 0.00 
100 151 0.00 -0.00 0.00 
100 154 0.00 -0.00 0.00 
100 157 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.23 -2.09 2.11 
103 40 0.39 -3.63 3.65 
103 43 0.52 -3.36 3.40 
103 46 0.34 -2.69 2.71 
103 49 -0.06 -2.07 2.07 
103 52 -0.08 -2.18 2.18 
103 55 0.43 -1.72 1.77 
103 58 0.59 -1.42 1.54 
103 61 0.41 -1.20 1.26 
103 64 0.29 -0.81 0.86 
103 67 0.46 -0.26 0.53 
103 70 0.29 -0.37 0.47 
103 73 -0.01 -0.78 0.78 
103 76 -0.28 -0.96 1.00 
103 79 -0.26 -1.02 1.05 
103 82 -0.23 -1.08 1.11 
103 85 -0.13 -1.12 1.13 
103 88 -0.04 -1.01 1.01 
103 91 -0.01 -1.03 1.03 
103 94 0.16 -1.16 1.17 
103 97 0.35 -0.92 0.99 
103 100 0.29 -0.64 0.71 
103 103 0.21 -0.40 0.45 
103 106 0.27 -0.20 0.34 
103 109 0.16 -0.03 0.16 
103 112 0.00 -0.00 0.00 
103 115 0.00 -0.00 0.00 
103 118 0.00 -0.00 0.00 
103 121 0.00 -0.00 0.00 
103 124 0.00 -0.00 0.00 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
103 136 0.00 -0.00 0.00 
103 139 0.00 -0.00 0.00 
103 142 0.00 -0.00 0.00 
103 145 0.00 -0.00 0.00 
103 148 0.00 -0.00 0.00 
103 151 0.00 -0.00 0.00 
103 154 0.00 -0.00 0.00 
103 157 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.19 -2.44 2.44 
106 43 0.37 -3.44 3.46 
106 46 0.12 -2.87 2.87 
106 49 -0.27 -2.13 2.15 
106 52 -0.40 -2.21 2.25 
106 55 -0.13 -1.82 1.82 
106 58 0.17 -1.54 1.55 
106 61 0.10 -1.29 1.29 
106 64 0.04 -1.03 1.03 
106 67 0.35 -0.43 0.56 
106 70 0.30 -0.25 0.39 
106 73 0.05 -0.74 0.74 
106 76 -0.38 -1.01 1.07 
106 79 -0.36 -1.16 1.22 
106 82 -0.30 -1.28 1.31 
106 85 -0.21 -1.31 1.33 
106 88 -0.25 -1.23 1.25 
106 91 -0.10 -1.11 1.12 
106 94 -0.11 -1.34 1.34 
106 97 -0.13 -0.96 0.97 
106 100 -0.17 -0.61 0.64 
106 103 -0.09 -0.51 0.52 
106 106 0.21 -0.33 0.39 
106 109 0.45 -0.10 0.46 
106 112 0.29 0.01 0.29 
106 115 0.04 0.00 0.04 
106 118 0.00 -0.00 0.00 
106 121 0.00 -0.00 0.00 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
106 136 0.00 -0.00 0.00 
106 139 0.00 -0.00 0.00 
106 142 0.00 -0.00 0.00 
106 145 0.00 -0.00 0.00 
106 148 0.00 -0.00 0.00 
106 151 0.00 -0.00 0.00 
106 154 0.00 -0.00 0.00 
106 157 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.05 -1.21 1.21 
109 43 0.05 -3.43 3.44 
109 46 -0.24 -2.74 2.75 
109 49 -0.53 -2.01 2.07 
109 52 -0.47 -2.04 2.09 
109 55 -0.32 -1.75 1.78 
109 58 -0.06 -1.56 1.56 
109 61 0.00 -1.40 1.40 
109 64 -0.03 -1.16 1.16 
109 67 -0.02 -0.61 0.61 
109 70 0.05 -0.24 0.24 
109 73 -0.05 -0.77 0.77 
109 76 -0.43 -1.10 1.19 
109 79 -0.45 -1.18 1.27 
109 82 -0.43 -1.33 1.40 
109 85 -0.49 -1.30 1.39 
109 88 -0.61 -1.31 1.44 
109 91 -0.70 -1.20 1.39 
109 94 -0.72 -1.32 1.50 
109 97 -0.61 -1.02 1.19 
109 100 -0.45 -0.61 0.76 
109 103 -0.32 -0.62 0.69 
109 106 -0.29 -0.42 0.51 
109 109 0.02 -0.35 0.35 
109 112 0.34 -0.15 0.37 
109 115 0.30 0.10 0.31 
109 118 0.04 0.03 0.05 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
109 136 0.00 -0.00 0.00 
109 139 0.00 -0.00 0.00 
109 142 0.00 -0.00 0.00 
109 145 0.00 -0.00 0.00 
109 148 0.00 -0.00 0.00 
109 151 0.00 -0.00 0.00 
109 154 0.00 -0.00 0.00 
109 157 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.02 -0.81 0.81 
112 43 -0.15 -2.89 2.89 
112 46 -0.59 -2.55 2.61 
112 49 -0.76 -1.88 2.03 
112 52 -0.52 -2.01 2.07 
112 55 -0.26 -1.75 1.77 
112 58 -0.11 -1.38 1.39 
112 61 -0.18 -1.37 1.38 
112 64 -0.19 -1.16 1.18 
112 67 -0.19 -0.47 0.51 
112 70 -0.21 -0.08 0.23 
112 73 -0.23 -0.68 0.72 
112 76 -0.50 -0.99 1.11 
112 79 -0.50 -1.06 1.17 
112 82 -0.50 -1.19 1.29 
112 85 -0.59 -1.37 1.49 
112 88 -0.68 -1.45 1.60 
112 91 -0.83 -1.44 1.66 
112 94 -0.89 -1.55 1.79 
112 97 -0.61 -1.17 1.32 
112 100 -0.39 -0.77 0.86 
112 103 -0.60 -0.72 0.93 
112 106 -0.54 -0.59 0.80 
112 109 -0.17 -0.54 0.56 
112 112 -0.07 -0.25 0.26 
112 115 0.16 0.16 0.23 
112 118 0.21 0.19 0.28 
112 121 0.03 0.03 0.04 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
112 136 0.00 -0.00 0.00 
112 139 0.00 -0.00 0.00 
112 142 0.00 -0.00 0.00 
112 145 0.00 -0.00 0.00 
112 148 0.00 -0.00 0.00 
112 151 0.00 -0.00 0.00 
112 154 0.00 -0.00 0.00 
112 157 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 -0.10 -1.93 1.93 
115 46 -0.41 -2.49 2.52 
115 49 -0.79 -2.21 2.34 
115 52 -0.62 -2.17 2.26 
115 55 -0.40 -1.82 1.86 
115 58 -0.20 -1.28 1.30 
115 61 -0.22 -1.20 1.22 
115 64 -0.42 -1.08 1.16 
115 67 -0.64 -0.50 0.81 
115 70 -0.40 -0.21 0.45 
115 73 -0.42 -0.56 0.70 
115 76 -0.60 -0.94 1.12 
115 79 -0.44 -1.05 1.14 
115 82 -0.35 -1.12 1.17 
115 85 -0.60 -1.45 1.57 
115 88 -0.94 -1.61 1.86 
115 91 -0.83 -1.60 1.81 
115 94 -0.85 -1.78 1.97 
115 97 -0.78 -1.27 1.49 
115 100 -0.68 -0.92 1.14 
115 103 -0.73 -0.86 1.13 
115 106 -0.51 -0.81 0.95 
115 109 -0.36 -0.72 0.80 
115 112 -0.28 -0.53 0.60 
115 115 -0.03 -0.07 0.08 
115 118 0.13 0.16 0.20 
115 121 0.09 0.26 0.27 
115 124 0.00 0.07 0.07 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
115 136 0.00 -0.00 0.00 
115 139 0.00 -0.00 0.00 
115 142 0.00 -0.00 0.00 
115 145 0.00 -0.00 0.00 
115 148 0.00 -0.00 0.00 
115 151 0.00 -0.00 0.00 
115 154 0.00 -0.00 0.00 
115 157 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.07 -1.72 1.72 
118 46 -0.15 -2.30 2.30 
118 49 -0.51 -2.23 2.28 
118 52 -0.64 -2.16 2.25 
118 55 -0.53 -1.79 1.87 
118 58 -0.35 -1.33 1.38 
118 61 -0.42 -1.09 1.17 
118 64 -0.62 -1.01 1.19 
118 67 -0.92 -0.84 1.24 
118 70 -0.72 -0.67 0.99 
118 73 -0.77 -0.88 1.17 
118 76 -0.74 -1.10 1.33 
118 79 -0.34 -1.03 1.09 
118 82 -0.36 -1.06 1.12 
118 85 -0.78 -1.25 1.48 
118 88 -0.92 -1.34 1.63 
118 91 -0.97 -1.50 1.79 
118 94 -1.09 -1.74 2.06 
118 97 -1.03 -1.34 1.69 
118 100 -0.77 -0.99 1.25 
118 103 -0.70 -0.90 1.14 
118 106 -0.48 -0.85 0.98 
118 109 -0.36 -0.77 0.85 
118 112 -0.25 -0.68 0.73 
118 115 -0.19 -0.23 0.30 
118 118 -0.14 0.12 0.18 
118 121 -0.21 0.32 0.39 
118 124 -0.10 0.40 0.41 
118 127 -0.02 0.04 0.05 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
118 136 0.00 -0.00 0.00 
118 139 0.00 -0.00 0.00 
118 142 0.00 -0.00 0.00 
118 145 0.00 -0.00 0.00 
118 148 0.00 -0.00 0.00 
118 151 0.00 -0.00 0.00 
118 154 0.00 -0.00 0.00 
118 157 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.04 -1.78 1.78 
121 46 -0.28 -2.19 2.21 
121 49 -0.43 -2.08 2.12 
121 52 -0.45 -2.10 2.15 
121 55 -0.44 -1.66 1.72 
121 58 -0.48 -1.28 1.37 
121 61 -0.54 -1.06 1.19 
121 64 -0.62 -0.93 1.12 
121 67 -0.73 -0.89 1.15 
121 70 -0.62 -0.96 1.14 
121 73 -0.74 -1.22 1.42 
121 76 -0.83 -1.27 1.52 
121 79 -0.49 -1.13 1.23 
121 82 -0.40 -1.22 1.28 
121 85 -0.66 -1.31 1.47 
121 88 -0.84 -1.37 1.60 
121 91 -1.03 -1.39 1.73 
121 94 -1.16 -1.64 2.01 
121 97 -1.03 -1.61 1.91 
121 100 -0.74 -1.29 1.48 
121 103 -0.51 -1.08 1.19 
121 106 -0.36 -1.01 1.07 
121 109 -0.22 -0.76 0.79 
121 112 -0.20 -0.49 0.53 
121 115 -0.34 -0.20 0.40 
121 118 -0.48 0.07 0.49 
121 121 -0.59 0.18 0.61 
121 124 -0.47 0.56 0.73 
121 127 -0.12 0.16 0.20 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
121 136 0.00 -0.00 0.00 
121 139 0.00 -0.00 0.00 
121 142 0.00 -0.00 0.00 
121 145 0.00 -0.00 0.00 
121 148 0.00 -0.00 0.00 
121 151 0.00 -0.00 0.00 
121 154 0.00 -0.00 0.00 
121 157 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 -0.35 -1.84 1.88 
124 46 -0.65 -2.16 2.26 
124 49 -0.58 -1.90 1.98 
124 52 -0.51 -1.97 2.04 
124 55 -0.35 -1.56 1.60 
124 58 -0.40 -1.19 1.26 
124 61 -0.41 -0.97 1.05 
124 64 -0.40 -0.91 0.99 
124 67 -0.20 -0.41 0.45 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 -0.04 -0.13 0.13 
124 82 -0.26 -0.94 0.97 
124 85 -0.53 -1.29 1.39 
124 88 -0.82 -1.41 1.63 
124 91 -1.02 -1.39 1.72 
124 94 -0.96 -1.51 1.79 
124 97 -0.76 -1.69 1.85 
124 100 -0.64 -1.43 1.57 
124 103 -0.49 -1.34 1.43 
124 106 -0.54 -1.27 1.38 
124 109 -0.54 -0.65 0.85 
124 112 -0.47 -0.17 0.50 
124 115 -0.59 -0.12 0.60 
124 118 -0.66 -0.07 0.66 
124 121 -0.68 -0.03 0.68 
124 124 -0.77 0.30 0.82 
124 127 -0.31 0.19 0.37 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
124 136 0.00 -0.00 0.00 
124 139 0.00 -0.00 0.00 
124 142 0.00 -0.00 0.00 
124 145 0.00 -0.00 0.00 
124 148 0.00 -0.00 0.00 
124 151 0.00 -0.00 0.00 
124 154 0.00 -0.00 0.00 
124 157 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 -0.16 -0.75 0.76 
127 43 -0.64 -2.50 2.58 
127 46 -0.72 -2.08 2.20 
127 49 -0.63 -1.66 1.77 
127 52 -0.55 -1.70 1.78 
127 55 -0.40 -1.45 1.51 
127 58 -0.35 -1.27 1.31 
127 61 -0.37 -1.05 1.11 
127 64 -0.19 -0.54 0.57 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 -0.25 -0.77 0.81 
127 85 -0.54 -1.23 1.34 
127 88 -0.75 -1.31 1.51 
127 91 -0.96 -1.41 1.70 
127 94 -0.89 -1.48 1.73 
127 97 -0.58 -1.65 1.75 
127 100 -0.35 -1.37 1.41 
127 103 -0.41 -1.02 1.10 
127 106 -0.64 -0.90 1.10 
127 109 -0.75 -0.47 0.89 
127 112 -0.58 -0.13 0.60 
127 115 -0.36 -0.17 0.39 
127 118 -0.06 -0.02 0.06 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
127 136 0.00 -0.00 0.00 
127 139 0.00 -0.00 0.00 
127 142 0.00 -0.00 0.00 
127 145 0.00 -0.00 0.00 
127 148 0.00 -0.00 0.00 
127 151 0.00 -0.00 0.00 
127 154 0.00 -0.00 0.00 
127 157 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 -0.43 -1.87 1.92 
130 43 -0.77 -2.83 2.93 
130 46 -0.62 -1.95 2.05 
130 49 -0.68 -1.45 1.60 
130 52 -0.58 -1.52 1.62 
130 55 -0.50 -1.35 1.44 
130 58 -0.45 -1.35 1.43 
130 61 -0.34 -1.09 1.14 
130 64 -0.08 -0.24 0.26 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 -0.15 -0.37 0.40 
130 85 -0.48 -1.07 1.17 
130 88 -0.72 -1.13 1.34 
130 91 -0.96 -1.30 1.61 
130 94 -0.90 -1.36 1.63 
130 97 -0.81 -1.45 1.66 
130 100 -0.59 -1.23 1.36 
130 103 -0.34 -0.88 0.94 
130 106 -0.36 -0.61 0.71 
130 109 -0.41 -0.29 0.50 
130 112 -0.39 -0.28 0.48 
130 115 -0.14 -0.16 0.22 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
130 136 0.00 -0.00 0.00 
130 139 0.00 -0.00 0.00 
130 142 0.00 -0.00 0.00 
130 145 0.00 -0.00 0.00 
130 148 0.00 -0.00 0.00 
130 151 0.00 -0.00 0.00 
130 154 0.00 -0.00 0.00 
130 157 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 -0.28 -1.59 1.62 
133 40 -0.69 -3.32 3.39 
133 43 -0.59 -2.66 2.73 
133 46 -0.63 -1.79 1.90 
133 49 -0.67 -1.14 1.32 
133 52 -0.81 -1.17 1.42 
133 55 -0.66 -1.10 1.28 
133 58 -0.30 -1.10 1.14 
133 61 -0.08 -0.38 0.39 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 -0.27 -0.55 0.61 
133 88 -0.88 -1.05 1.37 
133 91 -1.27 -1.18 1.73 
133 94 -0.71 -1.04 1.26 
133 97 -0.14 -0.30 0.33 
133 100 -0.22 -0.49 0.54 
133 103 -0.40 -1.10 1.17 
133 106 -0.34 -0.59 0.68 
133 109 -0.32 -0.18 0.36 
133 112 -0.19 -0.20 0.28 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
133 136 0.00 -0.00 0.00 
133 139 0.00 -0.00 0.00 
133 142 0.00 -0.00 0.00 
133 145 0.00 -0.00 0.00 
133 148 0.00 -0.00 0.00 
133 151 0.00 -0.00 0.00 
133 154 0.00 -0.00 0.00 
133 157 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 -0.30 -2.33 2.35 
136 40 -0.43 -3.29 3.31 
136 43 -0.54 -2.43 2.49 
136 46 -0.74 -1.67 1.83 
136 49 -0.87 -0.99 1.32 
136 52 -1.02 -0.88 1.35 
136 55 -0.81 -0.94 1.24 
136 58 -0.34 -0.95 1.00 
136 61 -0.08 -0.33 0.34 
136 64 -0.03 -0.11 0.12 
136 67 -0.04 -0.21 0.22 
136 70 -0.05 -0.42 0.42 
136 73 -0.02 -0.11 0.11 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 -0.14 -0.11 0.18 
136 91 -0.15 -0.11 0.18 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 -0.35 -0.75 0.83 
136 106 -0.50 -0.70 0.86 
136 109 -0.45 -0.26 0.52 
136 112 -0.11 -0.11 0.16 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
136 136 0.00 -0.00 0.00 
136 139 0.00 -0.00 0.00 
136 142 0.00 -0.00 0.00 
136 145 0.00 -0.00 0.00 
136 148 0.00 -0.00 0.00 
136 151 0.00 -0.00 0.00 
136 154 0.00 -0.00 0.00 
136 157 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 -0.46 -1.69 1.75 
139 37 -1.01 -3.23 3.38 
139 40 -1.27 -2.92 3.19 
139 43 -1.18 -2.18 2.48 
139 46 -1.02 -1.64 1.94 
139 49 -0.96 -1.15 1.50 
139 52 -0.91 -1.18 1.49 
139 55 -0.55 -0.98 1.12 
139 58 -0.22 -0.77 0.80 
139 61 -0.31 -0.77 0.83 
139 64 -0.30 -0.79 0.85 
139 67 -0.19 -0.92 0.94 
139 70 -0.13 -0.73 0.74 
139 73 -0.03 -0.11 0.12 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 -0.06 -0.10 0.12 
139 106 -0.20 -0.22 0.30 
139 109 -0.11 -0.09 0.14 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.00 -0.00 0.00 
139 121 0.00 -0.00 0.00 
139 124 0.00 -0.00 0.00 
139 127 0.00 -0.00 0.00 
139 130 0.00 -0.00 0.00 
139 133 0.00 -0.00 0.00 
139 136 0.00 -0.00 0.00 
139 139 0.00 -0.00 0.00 
139 142 0.00 -0.00 0.00 
139 145 0.00 -0.00 0.00 
139 148 0.00 -0.00 0.00 
139 151 0.00 -0.00 0.00 
139 154 0.00 -0.00 0.00 
139 157 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 -0.47 -1.25 1.33 
142 37 -1.42 -2.95 3.27 
142 40 -1.64 -2.80 3.25 
142 43 -1.63 -2.16 2.71 
142 46 -1.57 -1.41 2.12 
142 49 -1.21 -1.01 1.58 
142 52 -1.20 -1.27 1.75 
142 55 -0.85 -0.95 1.27 
142 58 -0.64 -0.73 0.97 
142 61 -0.67 -0.81 1.05 
142 64 -0.69 -0.78 1.04 
142 67 -0.34 -0.65 0.74 
142 70 -0.07 -0.20 0.21 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 0.00 -0.00 0.00 
142 112 0.00 -0.00 0.00 
142 115 0.00 -0.00 0.00 
142 118 0.00 -0.00 0.00 
142 121 0.00 -0.00 0.00 
142 124 0.00 -0.00 0.00 
142 127 0.00 -0.00 0.00 
142 130 0.00 -0.00 0.00 
142 133 0.00 -0.00 0.00 
142 136 0.00 -0.00 0.00 
142 139 0.00 -0.00 0.00 
142 142 0.00 -0.00 0.00 
142 145 0.00 -0.00 0.00 
142 148 0.00 -0.00 0.00 
142 151 0.00 -0.00 0.00 
142 154 0.00 -0.00 0.00 
142 157 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 -0.18 -0.32 0.36 
145 40 -1.28 -1.85 2.26 
145 43 -2.18 -2.31 3.17 
145 46 -2.50 -1.66 3.00 
145 49 -2.14 -1.36 2.54 
145 52 -1.77 -1.20 2.14 
145 55 -1.37 -0.87 1.63 
145 58 -1.13 -0.54 1.26 
145 61 -1.16 -0.59 1.30 
145 64 -0.47 -0.29 0.55 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.00 -0.00 0.00 
145 100 0.00 -0.00 0.00 
145 103 0.00 -0.00 0.00 
145 106 0.00 -0.00 0.00 
145 109 0.00 -0.00 0.00 
145 112 0.00 -0.00 0.00 
145 115 0.00 -0.00 0.00 
145 118 0.00 -0.00 0.00 
145 121 0.00 -0.00 0.00 
145 124 0.00 -0.00 0.00 
145 127 0.00 -0.00 0.00 
145 130 0.00 -0.00 0.00 
145 133 0.00 -0.00 0.00 
145 136 0.00 -0.00 0.00 
145 139 0.00 -0.00 0.00 
145 142 0.00 -0.00 0.00 
145 145 0.00 -0.00 0.00 
145 148 0.00 -0.00 0.00 
145 151 0.00 -0.00 0.00 
145 154 0.00 -0.00 0.00 
145 157 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 -1.31 -0.93 1.60 
148 49 -2.62 -1.60 3.07 
148 52 -2.53 -1.28 2.84 
148 55 -1.54 -0.78 1.72 
148 58 -1.10 -0.42 1.17 
148 61 -0.51 -0.20 0.54 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 0.00 -0.00 0.00 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 0.00 -0.00 0.00 
148 97 0.00 -0.00 0.00 
148 100 0.00 -0.00 0.00 
148 103 0.00 -0.00 0.00 
148 106 0.00 -0.00 0.00 
148 109 0.00 -0.00 0.00 
148 112 0.00 -0.00 0.00 
148 115 0.00 -0.00 0.00 
148 118 0.00 -0.00 0.00 
148 121 0.00 -0.00 0.00 
148 124 0.00 -0.00 0.00 
148 127 0.00 -0.00 0.00 
148 130 0.00 -0.00 0.00 
148 133 0.00 -0.00 0.00 
148 136 0.00 -0.00 0.00 
148 139 0.00 -0.00 0.00 
148 142 0.00 -0.00 0.00 
148 145 0.00 -0.00 0.00 
148 148 0.00 -0.00 0.00 
148 151 0.00 -0.00 0.00 
148 154 0.00 -0.00 0.00 
148 157 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.00 -0.00 0.00 
151 76 0.00 -0.00 0.00 
151 79 0.00 -0.00 0.00 
151 82 0.00 -0.00 0.00 
151 85 0.00 -0.00 0.00 
151 88 0.00 -0.00 0.00 
151 91 0.00 -0.00 0.00 
151 94 0.00 -0.00 0.00 
151 97 0.00 -0.00 0.00 
151 100 0.00 -0.00 0.00 
151 103 0.00 -0.00 0.00 
151 106 0.00 -0.00 0.00 
151 109 0.00 -0.00 0.00 
151 112 0.00 -0.00 0.00 
151 115 0.00 -0.00 0.00 
151 118 0.00 -0.00 0.00 
151 121 0.00 -0.00 0.00 
151 124 0.00 -0.00 0.00 
151 127 0.00 -0.00 0.00 
151 130 0.00 -0.00 0.00 
151 133 0.00 -0.00 0.00 
151 136 0.00 -0.00 0.00 
151 139 0.00 -0.00 0.00 
151 142 0.00 -0.00 0.00 
151 145 0.00 -0.00 0.00 
151 148 0.00 -0.00 0.00 
151 151 0.00 -0.00 0.00 
151 154 0.00 -0.00 0.00 
151 157 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 0.00 -0.00 0.00 
154 70 0.00 -0.00 0.00 
154 73 0.00 -0.00 0.00 
154 76 0.00 -0.00 0.00 
154 79 0.00 -0.00 0.00 
154 82 0.00 -0.00 0.00 
154 85 0.00 -0.00 0.00 
154 88 0.00 -0.00 0.00 
154 91 0.00 -0.00 0.00 
154 94 0.00 -0.00 0.00 
154 97 0.00 -0.00 0.00 
154 100 0.00 -0.00 0.00 
154 103 0.00 -0.00 0.00 
154 106 0.00 -0.00 0.00 
154 109 0.00 -0.00 0.00 
154 112 0.00 -0.00 0.00 
154 115 0.00 -0.00 0.00 
154 118 0.00 -0.00 0.00 
154 121 0.00 -0.00 0.00 
154 124 0.00 -0.00 0.00 
154 127 0.00 -0.00 0.00 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
154 136 0.00 -0.00 0.00 
154 139 0.00 -0.00 0.00 
154 142 0.00 -0.00 0.00 
154 145 0.00 -0.00 0.00 
154 148 0.00 -0.00 0.00 
154 151 0.00 -0.00 0.00 
154 154 0.00 -0.00 0.00 
154 157 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.00 -0.00 0.00 
157 43 0.00 -0.00 0.00 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.00 -0.00 0.00 
157 55 0.00 -0.00 0.00 
157 58 0.00 -0.00 0.00 
157 61 0.00 -0.00 0.00 
157 64 0.00 -0.00 0.00 
157 67 0.00 -0.00 0.00 
157 70 0.00 -0.00 0.00 
157 73 0.00 -0.00 0.00 
157 76 0.00 -0.00 0.00 
157 79 0.00 -0.00 0.00 
157 82 0.00 -0.00 0.00 
157 85 0.00 -0.00 0.00 
157 88 0.00 -0.00 0.00 
157 91 0.00 -0.00 0.00 
157 94 0.00 -0.00 0.00 
157 97 0.00 -0.00 0.00 
157 100 0.00 -0.00 0.00 
157 103 0.00 -0.00 0.00 
157 106 0.00 -0.00 0.00 
157 109 0.00 -0.00 0.00 
157 112 0.00 -0.00 0.00 
157 115 0.00 -0.00 0.00 
157 118 0.01 -0.14 0.14 
157 121 0.03 -0.12 0.13 
157 124 0.00 -0.00 0.00 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
157 136 0.00 -0.00 0.00 
157 139 0.00 -0.00 0.00 
157 142 0.00 -0.00 0.00 
157 145 0.00 -0.00 0.00 
157 148 0.00 -0.00 0.00 
157 151 0.00 -0.00 0.00 
157 154 0.00 -0.00 0.00 
157 157 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 0.00 -0.00 0.00 
160 46 0.00 -0.00 0.00 
160 49 0.00 -0.00 0.00 
160 52 0.00 -0.00 0.00 
160 55 0.00 -0.00 0.00 
160 58 0.00 -0.00 0.00 
160 61 0.00 -0.00 0.00 
160 64 0.00 -0.00 0.00 
160 67 0.00 -0.00 0.00 
160 70 0.00 -0.00 0.00 
160 73 0.00 -0.00 0.00 
160 76 0.00 -0.00 0.00 
160 79 0.00 -0.00 0.00 
160 82 0.00 -0.00 0.00 
160 85 0.00 -0.00 0.00 
160 88 0.00 -0.00 0.00 
160 91 0.00 -0.00 0.00 
160 94 0.00 -0.00 0.00 
160 97 0.00 -0.00 0.00 
160 100 0.00 -0.00 0.00 
160 103 0.00 -0.00 0.00 
160 106 0.00 -0.00 0.00 
160 109 0.00 -0.00 0.00 
160 112 0.00 -0.00 0.00 
160 115 -0.01 -0.06 0.06 
160 118 -0.02 -0.35 0.35 
160 121 0.13 -0.33 0.35 
160 124 0.08 -0.10 0.13 
160 127 0.00 -0.01 0.01 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
160 136 0.00 -0.00 0.00 
160 139 0.00 -0.00 0.00 
160 142 0.00 -0.00 0.00 
160 145 0.00 -0.00 0.00 
160 148 0.00 -0.00 0.00 
160 151 0.00 -0.00 0.00 
160 154 0.00 -0.00 0.00 
160 157 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.00 -0.00 0.00 
163 46 0.00 -0.00 0.00 
163 49 0.00 -0.00 0.00 
163 52 0.00 -0.00 0.00 
163 55 0.00 -0.00 0.00 
163 58 0.00 -0.00 0.00 
163 61 0.00 -0.00 0.00 
163 64 0.00 -0.00 0.00 
163 67 0.00 -0.00 0.00 
163 70 0.00 -0.00 0.00 
163 73 0.00 -0.00 0.00 
163 76 0.00 -0.00 0.00 
163 79 0.00 -0.00 0.00 
163 82 0.00 -0.00 0.00 
163 85 0.00 -0.00 0.00 
163 88 0.00 -0.00 0.00 
163 91 0.00 -0.00 0.00 
163 94 0.00 -0.00 0.00 
163 97 0.00 -0.00 0.00 
163 100 0.00 -0.00 0.00 
163 103 0.00 -0.00 0.00 
163 106 0.00 -0.00 0.00 
163 109 0.00 -0.00 0.00 
163 112 0.00 -0.00 0.00 
163 115 -0.10 -0.40 0.41 
163 118 -0.12 -0.62 0.63 
163 121 -0.04 -0.43 0.43 
163 124 0.16 -0.09 0.19 
163 127 0.04 0.02 0.05 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
163 136 0.00 -0.00 0.00 
163 139 0.00 -0.00 0.00 
163 142 0.00 -0.00 0.00 
163 145 0.00 -0.00 0.00 
163 148 0.00 -0.00 0.00 
163 151 0.00 -0.00 0.00 
163 154 0.00 -0.00 0.00 
163 157 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 0.00 -0.00 0.00 
166 46 0.00 -0.00 0.00 
166 49 0.00 -0.00 0.00 
166 52 0.00 -0.00 0.00 
166 55 0.00 -0.00 0.00 
166 58 0.00 -0.00 0.00 
166 61 0.00 -0.00 0.00 
166 64 0.00 -0.00 0.00 
166 67 0.00 -0.00 0.00 
166 70 0.00 -0.00 0.00 
166 73 0.00 -0.00 0.00 
166 76 0.00 -0.00 0.00 
166 79 0.00 -0.00 0.00 
166 82 0.00 -0.00 0.00 
166 85 0.00 -0.00 0.00 
166 88 0.00 -0.00 0.00 
166 91 0.00 -0.00 0.00 
166 94 0.00 -0.00 0.00 
166 97 0.00 -0.00 0.00 
166 100 0.00 -0.00 0.00 
166 103 0.00 -0.00 0.00 
166 106 0.00 -0.00 0.00 
166 109 -0.06 -0.32 0.33 
166 112 -0.17 -0.62 0.65 
166 115 -0.26 -0.72 0.76 
166 118 -0.26 -0.63 0.68 
166 121 -0.31 -0.48 0.57 
166 124 -0.09 -0.22 0.23 
166 127 -0.00 0.04 0.04 
166 130 -0.01 0.00 0.02 
166 133 0.00 -0.00 0.00 
166 136 0.00 -0.00 0.00 
166 139 0.00 -0.00 0.00 
166 142 0.00 -0.00 0.00 
166 145 0.00 -0.00 0.00 
166 148 0.00 -0.00 0.00 
166 151 0.00 -0.00 0.00 
166 154 0.00 -0.00 0.00 
166 157 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 0.00 -0.00 0.00 
169 46 0.00 -0.00 0.00 
169 49 0.00 -0.00 0.00 
169 52 0.00 -0.00 0.00 
169 55 0.00 -0.00 0.00 
169 58 0.00 -0.00 0.00 
169 61 0.00 -0.00 0.00 
169 64 0.00 -0.00 0.00 
169 67 0.00 -0.00 0.00 
169 70 0.00 -0.00 0.00 
169 73 0.00 -0.00 0.00 
169 76 0.00 -0.00 0.00 
169 79 0.00 -0.00 0.00 
169 82 0.00 -0.00 0.00 
169 85 0.00 -0.00 0.00 
169 88 0.00 -0.00 0.00 
169 91 0.00 -0.00 0.00 
169 94 0.00 -0.00 0.00 
169 97 0.00 -0.00 0.00 
169 100 0.00 -0.47 0.47 
169 103 -0.10 -1.38 1.39 
169 106 -0.25 -1.20 1.23 
169 109 -0.23 -1.09 1.12 
169 112 -0.24 -0.87 0.90 
169 115 -0.24 -0.67 0.71 
169 118 -0.33 -0.60 0.68 
169 121 -0.39 -0.32 0.51 
169 124 -0.31 -0.08 0.32 
169 127 -0.14 0.00 0.14 
169 130 -0.03 -0.00 0.03 
169 133 0.00 -0.00 0.00 
169 136 0.00 -0.00 0.00 
169 139 0.00 -0.00 0.00 
169 142 0.00 -0.00 0.00 
169 145 0.00 -0.00 0.00 
169 148 0.00 -0.00 0.00 
169 151 0.00 -0.00 0.00 
169 154 0.00 -0.00 0.00 
169 157 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 0.00 -0.00 0.00 
172 46 0.00 -0.00 0.00 
172 49 0.00 -0.00 0.00 
172 52 0.00 -0.00 0.00 
172 55 0.00 -0.00 0.00 
172 58 0.00 -0.00 0.00 
172 61 0.00 -0.00 0.00 
172 64 0.00 -0.00 0.00 
172 67 0.00 -0.00 0.00 
172 70 0.00 -0.00 0.00 
172 73 0.00 -0.00 0.00 
172 76 0.00 -0.00 0.00 
172 79 0.00 -0.00 0.00 
172 82 0.00 -0.00 0.00 
172 85 0.00 -0.00 0.00 
172 88 0.00 -0.00 0.00 
172 91 0.00 -0.00 0.00 
172 94 0.00 -0.00 0.00 
172 97 0.02 -0.19 0.19 
172 100 0.03 -1.04 1.04 
172 103 -0.13 -1.45 1.46 
172 106 -0.28 -1.28 1.31 
172 109 -0.33 -1.25 1.30 
172 112 -0.39 -0.95 1.03 
172 115 -0.46 -0.69 0.83 
172 118 -0.51 -0.47 0.69 
172 121 -0.57 -0.11 0.59 
172 124 -0.36 0.15 0.39 
172 127 -0.16 0.02 0.16 
172 130 -0.01 -0.01 0.01 
172 133 0.00 -0.00 0.00 
172 136 0.00 -0.00 0.00 
172 139 0.00 -0.00 0.00 
172 142 0.00 -0.00 0.00 
172 145 0.00 -0.00 0.00 
172 148 0.00 -0.00 0.00 
172 151 0.00 -0.00 0.00 
172 154 0.00 -0.00 0.00 
172 157 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.00 -0.00 0.00 
175 43 0.00 -0.00 0.00 
175 46 0.00 -0.00 0.00 
175 49 0.00 -0.00 0.00 
175 52 0.21 -1.96 1.97 
175 55 0.42 -2.52 2.55 
175 58 0.36 -1.70 1.73 
175 61 0.34 -1.60 1.64 
175 64 0.16 -1.43 1.44 
175 67 -0.01 -1.18 1.18 
175 70 -0.03 -0.31 0.31 
175 73 0.00 -0.00 0.00 
175 76 -0.06 -0.30 0.31 
175 79 0.00 -0.00 0.00 
175 82 0.00 -0.00 0.00 
175 85 0.00 -0.00 0.00 
175 88 0.00 -0.00 0.00 
175 91 0.00 -0.00 0.00 
175 94 0.07 -0.40 0.41 
175 97 0.20 -1.54 1.55 
175 100 0.13 -1.66 1.67 
175 103 -0.04 -1.48 1.48 
175 106 -0.19 -1.30 1.31 
175 109 -0.33 -1.15 1.20 
175 112 -0.45 -0.76 0.88 
175 115 -0.45 -0.57 0.73 
175 118 -0.55 -0.43 0.70 
175 121 -0.51 -0.17 0.54 
175 124 -0.29 0.02 0.29 
175 127 -0.09 0.01 0.09 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
175 136 0.00 -0.00 0.00 
175 139 0.00 -0.00 0.00 
175 142 0.00 -0.00 0.00 
175 145 0.00 -0.00 0.00 
175 148 0.00 -0.00 0.00 
175 151 0.00 -0.00 0.00 
175 154 0.00 -0.00 0.00 
175 157 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 0.00 -0.00 0.00 
178 43 0.00 -0.00 0.00 
178 46 0.00 -0.00 0.00 
178 49 0.00 -0.00 0.00 
178 52 0.52 -2.18 2.24 
178 55 0.58 -2.74 2.80 
178 58 0.48 -2.35 2.40 
178 61 0.35 -1.85 1.88 
178 64 0.08 -1.42 1.42 
178 67 -0.10 -1.25 1.26 
178 70 -0.20 -1.32 1.34 
178 73 -0.28 -1.36 1.39 
178 76 -0.10 -0.47 0.48 
178 79 0.00 -0.00 0.00 
178 82 0.00 -0.00 0.00 
178 85 0.00 -0.00 0.00 
178 88 0.00 -0.00 0.00 
178 91 0.13 -1.00 1.01 
178 94 0.36 -1.78 1.82 
178 97 0.27 -1.52 1.54 
178 100 0.23 -1.50 1.52 
178 103 0.12 -1.41 1.41 
178 106 -0.05 -1.11 1.11 
178 109 -0.19 -0.86 0.88 
178 112 -0.20 -0.61 0.64 
178 115 -0.23 -0.38 0.44 
178 118 -0.44 -0.21 0.49 
178 121 -0.44 -0.06 0.44 
178 124 -0.19 -0.01 0.19 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
178 136 0.00 -0.00 0.00 
178 139 0.00 -0.00 0.00 
178 142 0.00 -0.00 0.00 
178 145 0.00 -0.00 0.00 
178 148 0.00 -0.00 0.00 
178 151 0.00 -0.00 0.00 
178 154 0.00 -0.00 0.00 
178 157 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.00 -0.00 0.00 
181 40 0.00 -0.00 0.00 
181 43 0.00 -0.00 0.00 
181 46 0.00 -0.00 0.00 
181 49 0.00 -0.00 0.00 
181 52 0.48 -2.20 2.25 
181 55 0.58 -2.78 2.84 
181 58 0.57 -2.42 2.48 
181 61 0.47 -2.03 2.09 
181 64 0.26 -1.60 1.62 
181 67 0.03 -1.31 1.31 
181 70 -0.17 -1.37 1.38 
181 73 -0.29 -1.40 1.43 
181 76 -0.10 -0.50 0.51 
181 79 0.00 -0.00 0.00 
181 82 -0.02 -0.16 0.16 
181 85 -0.04 -0.81 0.81 
181 88 0.07 -1.10 1.10 
181 91 0.06 -1.54 1.55 
181 94 0.26 -1.51 1.53 
181 97 0.37 -1.08 1.14 
181 100 0.42 -1.22 1.29 
181 103 0.32 -1.21 1.25 
181 106 0.06 -0.95 0.96 
181 109 -0.17 -0.75 0.77 
181 112 -0.15 -0.58 0.60 
181 115 -0.13 -0.26 0.29 
181 118 -0.23 -0.08 0.24 
181 121 -0.30 0.04 0.30 
181 124 -0.06 0.01 0.06 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
181 136 0.00 -0.00 0.00 
181 139 0.00 -0.00 0.00 
181 142 0.00 -0.00 0.00 
181 145 0.00 -0.00 0.00 
181 148 0.00 -0.00 0.00 
181 151 0.00 -0.00 0.00 
181 154 0.00 -0.00 0.00 
181 157 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.00 -0.00 0.00 
184 40 0.00 -0.00 0.00 
184 43 0.00 -0.00 0.00 
184 46 0.00 -0.00 0.00 
184 49 0.00 -0.00 0.00 
184 52 0.40 -2.29 2.32 
184 55 0.61 -2.91 2.97 
184 58 0.65 -2.53 2.61 
184 61 0.60 -2.14 2.23 
184 64 0.46 -1.66 1.73 
184 67 0.20 -1.45 1.46 
184 70 -0.07 -1.53 1.53 
184 73 -0.16 -1.58 1.59 
184 76 -0.17 -1.65 1.65 
184 79 -0.13 -1.26 1.26 
184 82 -0.09 -1.36 1.36 
184 85 -0.07 -1.33 1.33 
184 88 0.08 -1.18 1.19 
184 91 0.08 -1.32 1.32 
184 94 0.32 -1.39 1.43 
184 97 0.50 -1.00 1.12 
184 100 0.67 -1.08 1.27 
184 103 0.49 -0.97 1.09 
184 106 0.20 -0.70 0.73 
184 109 -0.06 -0.45 0.46 
184 112 -0.16 -0.45 0.48 
184 115 -0.11 -0.13 0.17 
184 118 -0.14 0.07 0.16 
184 121 -0.10 0.04 0.11 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
184 136 0.00 -0.00 0.00 
184 139 0.00 -0.00 0.00 
184 142 0.00 -0.00 0.00 
184 145 0.00 -0.00 0.00 
184 148 0.00 -0.00 0.00 
184 151 0.00 -0.00 0.00 
184 154 0.00 -0.00 0.00 
184 157 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.00 -0.00 0.00 
187 43 0.00 -0.00 0.00 
187 46 0.00 -0.00 0.00 
187 49 0.00 -0.00 0.00 
187 52 0.34 -2.25 2.28 
187 55 0.50 -2.94 2.99 
187 58 0.65 -2.62 2.70 
187 61 0.68 -2.28 2.38 
187 64 0.57 -1.82 1.91 
187 67 0.34 -1.65 1.69 
187 70 0.15 -1.54 1.55 
187 73 -0.11 -1.73 1.73 
187 76 -0.26 -1.78 1.80 
187 79 -0.14 -1.42 1.43 
187 82 0.03 -1.39 1.39 
187 85 0.01 -1.29 1.29 
187 88 0.04 -1.07 1.07 
187 91 0.05 -1.17 1.18 
187 94 0.24 -1.34 1.36 
187 97 0.43 -1.18 1.25 
187 100 0.44 -1.09 1.18 
187 103 0.55 -0.90 1.06 
187 106 0.36 -0.70 0.78 
187 109 0.03 -0.31 0.31 
187 112 -0.04 -0.21 0.22 
187 115 -0.10 0.04 0.11 
187 118 -0.15 0.15 0.22 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
187 136 0.00 -0.00 0.00 
187 139 0.00 -0.00 0.00 
187 142 0.00 -0.00 0.00 
187 145 0.00 -0.00 0.00 
187 148 0.00 -0.00 0.00 
187 151 0.00 -0.00 0.00 
187 154 0.00 -0.00 0.00 
187 157 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.00 -0.00 0.00 
190 49 0.00 -0.00 0.00 
190 52 0.16 -1.50 1.51 
190 55 0.38 -3.07 3.09 
190 58 0.69 -2.72 2.80 
190 61 0.95 -2.32 2.50 
190 64 0.83 -1.86 2.04 
190 67 0.40 -1.60 1.65 
190 70 0.03 -1.44 1.44 
190 73 -0.24 -1.78 1.80 
190 76 -0.26 -1.91 1.93 
190 79 -0.10 -1.47 1.47 
190 82 0.08 -1.37 1.37 
190 85 0.03 -1.44 1.44 
190 88 -0.02 -1.27 1.27 
190 91 0.29 -1.37 1.40 
190 94 0.44 -1.40 1.47 
190 97 0.57 -1.25 1.38 
190 100 0.56 -1.04 1.18 
190 103 0.38 -0.89 0.97 
190 106 0.18 -0.59 0.62 
190 109 -0.05 -0.31 0.31 
190 112 0.21 -0.25 0.32 
190 115 0.03 -0.01 0.03 
190 118 -0.06 0.06 0.08 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
190 136 0.00 -0.00 0.00 
190 139 0.00 -0.00 0.00 
190 142 0.00 -0.00 0.00 
190 145 0.00 -0.00 0.00 
190 148 0.00 -0.00 0.00 
190 151 0.00 -0.00 0.00 
190 154 0.00 -0.00 0.00 
190 157 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 0.15 -1.50 1.51 
193 55 0.38 -3.10 3.12 
193 58 0.81 -2.66 2.78 
193 61 0.99 -2.00 2.23 
193 64 0.58 -1.62 1.72 
193 67 -0.02 -1.25 1.25 
193 70 -0.30 -1.24 1.28 
193 73 -0.24 -1.82 1.84 
193 76 -0.10 -1.87 1.87 
193 79 0.16 -1.59 1.60 
193 82 0.35 -1.43 1.47 
193 85 0.22 -1.47 1.49 
193 88 -0.04 -1.53 1.53 
193 91 0.15 -1.55 1.55 
193 94 0.33 -1.45 1.49 
193 97 0.26 -1.25 1.28 
193 100 0.27 -0.89 0.93 
193 103 0.08 -0.39 0.40 
193 106 -0.21 -0.21 0.30 
193 109 -0.23 -0.14 0.26 
193 112 0.07 -0.15 0.16 
193 115 0.02 -0.02 0.03 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
193 136 0.00 -0.00 0.00 
193 139 0.00 -0.00 0.00 
193 142 0.00 -0.00 0.00 
193 145 0.00 -0.00 0.00 
193 148 0.00 -0.00 0.00 
193 151 0.00 -0.00 0.00 
193 154 0.00 -0.00 0.00 
193 157 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.28 -2.36 2.37 
196 55 0.41 -3.19 3.21 
196 58 0.55 -2.62 2.68 
196 61 0.42 -1.85 1.90 
196 64 0.19 -1.60 1.62 
196 67 -0.22 -1.20 1.22 
196 70 -0.39 -1.30 1.36 
196 73 -0.24 -1.99 2.00 
196 76 -0.07 -2.11 2.12 
196 79 0.20 -1.68 1.70 
196 82 0.34 -1.63 1.67 
196 85 0.31 -1.47 1.50 
196 88 -0.05 -1.66 1.66 
196 91 -0.36 -1.74 1.78 
196 94 -0.25 -1.63 1.65 
196 97 -0.11 -1.39 1.40 
196 100 -0.22 -0.92 0.95 
196 103 -0.37 -0.36 0.52 
196 106 -0.26 -0.19 0.32 
196 109 -0.08 -0.09 0.13 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
196 136 0.00 -0.00 0.00 
196 139 0.00 -0.00 0.00 
196 142 0.00 -0.00 0.00 
196 145 0.00 -0.00 0.00 
196 148 0.00 -0.00 0.00 
196 151 0.00 -0.00 0.00 
196 154 0.00 -0.00 0.00 
196 157 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.30 -2.49 2.51 
199 55 0.29 -3.20 3.21 
199 58 0.07 -2.63 2.63 
199 61 0.02 -1.93 1.93 
199 64 0.24 -1.67 1.69 
199 67 0.02 -1.28 1.28 
199 70 -0.09 -1.33 1.33 
199 73 -0.17 -1.98 1.98 
199 76 -0.05 -2.21 2.21 
199 79 0.17 -1.80 1.81 
199 82 0.29 -1.48 1.51 
199 85 0.21 -1.47 1.49 
199 88 -0.07 -1.57 1.57 
199 91 -0.37 -1.56 1.61 
199 94 -0.56 -1.59 1.68 
199 97 -0.50 -1.41 1.49 
199 100 -0.45 -0.94 1.04 
199 103 -0.20 -0.42 0.47 
199 106 -0.02 -0.05 0.05 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
199 136 0.00 -0.00 0.00 
199 139 0.00 -0.00 0.00 
199 142 0.00 -0.00 0.00 
199 145 0.00 -0.00 0.00 
199 148 0.00 -0.00 0.00 
199 151 0.00 -0.00 0.00 
199 154 0.00 -0.00 0.00 
199 157 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.02 -2.44 2.44 
202 55 -0.00 -3.02 3.02 
202 58 -0.11 -2.55 2.56 
202 61 -0.04 -2.17 2.17 
202 64 0.13 -1.82 1.82 
202 67 -0.07 -1.40 1.40 
202 70 -0.11 -1.16 1.16 
202 73 -0.11 -1.63 1.64 
202 76 -0.16 -2.01 2.02 
202 79 0.05 -1.64 1.64 
202 82 0.16 -1.22 1.23 
202 85 0.04 -1.28 1.28 
202 88 -0.18 -1.42 1.43 
202 91 -0.36 -1.30 1.35 
202 94 -0.32 -1.04 1.08 
202 97 -0.17 -0.56 0.58 
202 100 -0.04 -0.12 0.12 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
202 136 0.00 -0.00 0.00 
202 139 0.00 -0.00 0.00 
202 142 0.00 -0.00 0.00 
202 145 0.00 -0.00 0.00 
202 148 0.00 -0.00 0.00 
202 151 0.00 -0.00 0.00 
202 154 0.00 -0.00 0.00 
202 157 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 -0.07 -0.43 0.44 
205 52 -0.28 -2.83 2.84 
205 55 -0.12 -2.92 2.92 
205 58 -0.24 -2.52 2.53 
205 61 -0.34 -2.26 2.29 
205 64 -0.40 -1.78 1.83 
205 67 -0.64 -1.45 1.59 
205 70 -0.50 -1.26 1.35 
205 73 -0.02 -1.40 1.40 
205 76 0.14 -1.54 1.54 
205 79 0.25 -1.39 1.41 
205 82 0.20 -1.08 1.10 
205 85 0.03 -0.68 0.68 
205 88 -0.04 -0.43 0.43 
205 91 -0.02 -0.14 0.14 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
205 136 0.00 -0.00 0.00 
205 139 0.00 -0.00 0.00 
205 142 0.00 -0.00 0.00 
205 145 0.00 -0.00 0.00 
205 148 0.00 -0.00 0.00 
205 151 0.00 -0.00 0.00 
205 154 0.00 -0.00 0.00 
205 157 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 -0.45 -2.05 2.10 
208 52 -0.62 -3.66 3.71 
208 55 -0.20 -2.88 2.89 
208 58 -0.32 -2.26 2.29 
208 61 -0.64 -1.94 2.05 
208 64 -0.66 -1.58 1.72 
208 67 -0.51 -1.18 1.29 
208 70 -0.15 -0.55 0.57 
208 73 0.04 -0.42 0.42 
208 76 0.11 -0.43 0.45 
208 79 0.04 -0.14 0.15 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
208 136 0.00 -0.00 0.00 
208 139 0.00 -0.00 0.00 
208 142 0.00 -0.00 0.00 
208 145 0.00 -0.00 0.00 
208 148 0.00 -0.00 0.00 
208 151 0.00 -0.00 0.00 
208 154 0.00 -0.00 0.00 
208 157 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 -0.12 -0.33 0.35 
211 49 -0.53 -1.75 1.83 
211 52 -0.36 -2.03 2.06 
211 55 -0.06 -1.16 1.16 
211 58 -0.07 -0.68 0.69 
211 61 -0.08 -0.39 0.40 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
211 136 0.00 -0.00 0.00 
211 139 0.00 -0.00 0.00 
211 142 0.00 -0.00 0.00 
211 145 0.00 -0.00 0.00 
211 148 0.00 -0.00 0.00 
211 151 0.00 -0.00 0.00 
211 154 0.00 -0.00 0.00 
211 157 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
214 136 0.00 -0.00 0.00 
214 139 0.00 -0.00 0.00 
214 142 0.00 -0.00 0.00 
214 145 0.00 -0.00 0.00 
214 148 0.00 -0.00 0.00 
214 151 0.00 -0.00 0.00 
214 154 0.00 -0.00 0.00 
214 157 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
217 136 0.00 -0.00 0.00 
217 139 0.00 -0.00 0.00 
217 142 0.00 -0.00 0.00 
217 145 0.00 -0.00 0.00 
217 148 0.00 -0.00 0.00 
217 151 0.00 -0.00 0.00 
217 154 0.00 -0.00 0.00 
217 157 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
220 136 0.00 -0.00 0.00 
220 139 0.00 -0.00 0.00 
220 142 0.00 -0.00 0.00 
220 145 0.00 -0.00 0.00 
220 148 0.00 -0.00 0.00 
220 151 0.00 -0.00 0.00 
220 154 0.00 -0.00 0.00 
220 157 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
223 136 0.00 -0.00 0.00 
223 139 0.00 -0.00 0.00 
223 142 0.00 -0.00 0.00 
223 145 0.00 -0.00 0.00 
223 148 0.00 -0.00 0.00 
223 151 0.00 -0.00 0.00 
223 154 0.00 -0.00 0.00 
223 157 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
226 136 0.00 -0.00 0.00 
226 139 0.00 -0.00 0.00 
226 142 0.00 -0.00 0.00 
226 145 0.00 -0.00 0.00 
226 148 0.00 -0.00 0.00 
226 151 0.00 -0.00 0.00 
226 154 0.00 -0.00 0.00 
226 157 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
229 136 0.00 -0.00 0.00 
229 139 0.00 -0.00 0.00 
229 142 0.00 -0.00 0.00 
229 145 0.00 -0.00 0.00 
229 148 0.00 -0.00 0.00 
229 151 0.00 -0.00 0.00 
229 154 0.00 -0.00 0.00 
229 157 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
232 136 0.00 -0.00 0.00 
232 139 0.00 -0.00 0.00 
232 142 0.00 -0.00 0.00 
232 145 0.00 -0.00 0.00 
232 148 0.00 -0.00 0.00 
232 151 0.00 -0.00 0.00 
232 154 0.00 -0.00 0.00 
232 157 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
235 136 0.00 -0.00 0.00 
235 139 0.00 -0.00 0.00 
235 142 0.00 -0.00 0.00 
235 145 0.00 -0.00 0.00 
235 148 0.00 -0.00 0.00 
235 151 0.00 -0.00 0.00 
235 154 0.00 -0.00 0.00 
235 157 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
238 136 0.00 -0.00 0.00 
238 139 0.00 -0.00 0.00 
238 142 0.00 -0.00 0.00 
238 145 0.00 -0.00 0.00 
238 148 0.00 -0.00 0.00 
238 151 0.00 -0.00 0.00 
238 154 0.00 -0.00 0.00 
238 157 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
241 136 0.00 -0.00 0.00 
241 139 0.00 -0.00 0.00 
241 142 0.00 -0.00 0.00 
241 145 0.00 -0.00 0.00 
241 148 0.00 -0.00 0.00 
241 151 0.00 -0.00 0.00 
241 154 0.00 -0.00 0.00 
241 157 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
244 136 0.00 -0.00 0.00 
244 139 0.00 -0.00 0.00 
244 142 0.00 -0.00 0.00 
244 145 0.00 -0.00 0.00 
244 148 0.00 -0.00 0.00 
244 151 0.00 -0.00 0.00 
244 154 0.00 -0.00 0.00 
244 157 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 
247 136 0.00 -0.00 0.00 
247 139 0.00 -0.00 0.00 
247 142 0.00 -0.00 0.00 
247 145 0.00 -0.00 0.00 
247 148 0.00 -0.00 0.00 
247 151 0.00 -0.00 0.00 
247 154 0.00 -0.00 0.00 
247 157 0.00 -0.00 0.00 
250 1 0.00 -0.00 0.00 
250 4 0.00 -0.00 0.00 
250 7 0.00 -0.00 0.00 
250 10 0.00 -0.00 0.00 
250 13 0.00 -0.00 0.00 
250 16 0.00 -0.00 0.00 
250 19 0.00 -0.00 0.00 
250 22 0.00 -0.00 0.00 
250 25 0.00 -0.00 0.00 
250 28 0.00 -0.00 0.00 
250 31 0.00 -0.00 0.00 
250 34 0.00 -0.00 0.00 
250 37 0.00 -0.00 0.00 
250 40 0.00 -0.00 0.00 
250 43 0.00 -0.00 0.00 
250 46 0.00 -0.00 0.00 
250 49 0.00 -0.00 0.00 
250 52 0.00 -0.00 0.00 
250 55 0.00 -0.00 0.00 
250 58 0.00 -0.00 0.00 
250 61 0.00 -0.00 0.00 
250 64 0.00 -0.00 0.00 
250 67 0.00 -0.00 0.00 
250 70 0.00 -0.00 0.00 
250 73 0.00 -0.00 0.00 
250 76 0.00 -0.00 0.00 
250 79 0.00 -0.00 0.00 
250 82 0.00 -0.00 0.00 
250 85 0.00 -0.00 0.00 
250 88 0.00 -0.00 0.00 
250 91 0.00 -0.00 0.00 
250 94 0.00 -0.00 0.00 
250 97 0.00 -0.00 0.00 
250 100 0.00 -0.00 0.00 
250 103 0.00 -0.00 0.00 
250 106 0.00 -0.00 0.00 
250 109 0.00 -0.00 0.00 
250 112 0.00 -0.00 0.00 
250 115 0.00 -0.00 0.00 
250 118 0.00 -0.00 0.00 
250 121 0.00 -0.00 0.00 
250 124 0.00 -0.00 0.00 
250 127 0.00 -0.00 0.00 
250 130 0.00 -0.00 0.00 
250 133 0.00 -0.00 0.00 
250 136 0.00 -0.00 0.00 
250 139 0.00 -0.00 0.00 
250 142 0.00 -0.00 0.00 
250 145 0.00 -0.00 0.00 
250 148 0.00 -0.00 0.00 
250 151 0.00 -0.00 0.00 
250 154 0.00 -0.00 0.00 
250 157 0.00 -0.00 0.00 
253 1 0.00 -0.00 0.00 
253 4 0.00 -0.00 0.00 
253 7 0.00 -0.00 0.00 
253 10 0.00 -0.00 0.00 
253 13 0.00 -0.00 0.00 
253 16 0.00 -0.00 0.00 
253 19 0.00 -0.00 0.00 
253 22 0.00 -0.00 0.00 
253 25 0.00 -0.00 0.00 
253 28 0.00 -0.00 0.00 
253 31 0.00 -0.00 0.00 
253 34 0.00 -0.00 0.00 
253 37 0.00 -0.00 0.00 
253 40 0.00 -0.00 0.00 
253 43 0.00 -0.00 0.00 
253 46 0.00 -0.00 0.00 
253 49 0.00 -0.00 0.00 
253 52 0.00 -0.00 0.00 
253 55 0.00 -0.00 0.00 
253 58 0.00 -0.00 0.00 
253 61 0.00 -0.00 0.00 
253 64 0.00 -0.00 0.00 
253 67 0.00 -0.00 0.00 
253 70 0.00 -0.00 0.00 
253 73 0.00 -0.00 0.00 
253 76 0.00 -0.00 0.00 
253 79 0.00 -0.00 0.00 
253 82 0.00 -0.00 0.00 
253 85 0.00 -0.00 0.00 
253 88 0.00 -0.00 0.00 
253 91 0.00 -0.00 0.00 
253 94 0.00 -0.00 0.00 
253 97 0.00 -0.00 0.00 
253 100 0.00 -0.00 0.00 
253 103 0.00 -0.00 0.00 
253 106 0.00 -0.00 0.00 
253 109 0.00 -0.00 0.00 
253 112 0.00 -0.00 0.00 
253 115 0.00 -0.00 0.00 
253 118 0.00 -0.00 0.00 
253 121 0.00 -0.00 0.00 
253 124 0.00 -0.00 0.00 
253 127 0.00 -0.00 0.00 
253 130 0.00 -0.00 0.00 
253 133 0.00 -0.00 0.00 
253 136 0.00 -0.00 0.00 
253 139 0.00 -0.00 0.00 
253 142 0.00 -0.00 0.00 
253 145 0.00 -0.00 0.00 
253 148 0.00 -0.00 0.00 
253 151 0.00 -0.00 0.00 
253 154 0.00 -0.00 0.00 
253 157 0.00 -0.00 0.00 
256 1 0.00 -0.00 0.00 
256 4 0.00 -0.00 0.00 
256 7 0.00 -0.00 0.00 
256 10 0.00 -0.00 0.00 
256 13 0.00 -0.00 0.00 
256 16 0.00 -0.00 0.00 
256 19 0.00 -0.00 0.00 
256 22 0.00 -0.00 0.00 
256 25 0.00 -0.00 0.00 
256 28 0.00 -0.00 0.00 
256 31 0.00 -0.00 0.00 
256 34 0.00 -0.00 0.00 
256 37 0.00 -0.00 0.00 
256 40 0.00 -0.00 0.00 
256 43 0.00 -0.00 0.00 
256 46 0.00 -0.00 0.00 
256 49 0.00 -0.00 0.00 
256 52 0.00 -0.00 0.00 
256 55 0.00 -0.00 0.00 
256 58 0.00 -0.00 0.00 
256 61 0.00 -0.00 0.00 
256 64 0.00 -0.00 0.00 
256 67 0.00 -0.00 0.00 
256 70 0.00 -0.00 0.00 
256 73 0.00 -0.00 0.00 
256 76 0.00 -0.00 0.00 
256 79 0.00 -0.00 0.00 
256 82 0.00 -0.00 0.00 
256 85 0.00 -0.00 0.00 
256 88 0.00 -0.00 0.00 
256 91 0.00 -0.00 0.00 
256 94 0.00 -0.00 0.00 
256 97 0.00 -0.00 0.00 
256 100 0.00 -0.00 0.00 
256 103 0.00 -0.00 0.00 
256 106 0.00 -0.00 0.00 
256 109 0.00 -0.00 0.00 
256 112 0.00 -0.00 0.00 
256 115 0.00 -0.00 0.00 
256 118 0.00 -0.00 0.00 
256 121 0.00 -0.00 0.00 
256 124 0.00 -0.00 0.00 
256 127 0.00 -0.00 0.00 
256 130 0.00 -0.00 0.00 
256 133 0.00 -0.00 0.00 
256 136 0.00 -0.00 0.00 
256 139 0.00 -0.00 0.00 
256 142 0.00 -0.00 0.00 
256 145 0.00 -0.00 0.00 
256 148 0.00 -0.00 0.00 
256 151 0.00 -0.00 0.00 
256 154 0.00 -0.00 0.00 
256 157 0.00 -0.00 0.00 
259 1 0.00 -0.00 0.00 
259 4 0.00 -0.00 0.00 
259 7 0.00 -0.00 0.00 
259 10 0.00 -0.00 0.00 
259 13 0.00 -0.00 0.00 
259 16 0.00 -0.00 0.00 
259 19 0.00 -0.00 0.00 
259 22 0.00 -0.00 0.00 
259 25 0.00 -0.00 0.00 
259 28 0.00 -0.00 0.00 
259 31 0.00 -0.00 0.00 
259 34 0.00 -0.00 0.00 
259 37 0.00 -0.00 0.00 
259 40 0.00 -0.00 0.00 
259 43 0.00 -0.00 0.00 
259 46 0.00 -0.00 0.00 
259 49 0.00 -0.00 0.00 
259 52 0.00 -0.00 0.00 
259 55 0.00 -0.00 0.00 
259 58 0.00 -0.00 0.00 
259 61 0.00 -0.00 0.00 
259 64 0.00 -0.00 0.00 
259 67 0.00 -0.00 0.00 
259 70 0.00 -0.00 0.00 
259 73 0.00 -0.00 0.00 
259 76 0.00 -0.00 0.00 
259 79 0.00 -0.00 0.00 
259 82 0.00 -0.00 0.00 
259 85 0.00 -0.00 0.00 
259 88 0.00 -0.00 0.00 
259 91 0.00 -0.00 0.00 
259 94 0.00 -0.00 0.00 
259 97 0.00 -0.00 0.00 
259 100 0.00 -0.00 0.00 
259 103 0.00 -0.00 0.00 
259 106 0.00 -0.00 0.00 
259 109 0.00 -0.00 0.00 
259 112 0.00 -0.00 0.00 
259 115 0.00 -0.00 0.00 
259 118 0.00 -0.00 0.00 
259 121 0.00 -0.00 0.00 
259 124 0.00 -0.00 0.00 
259 127 0.00 -0.00 0.00 
259 130 0.00 -0.00 0.00 
259 133 0.00 -0.00 0.00 
259 136 0.00 -0.00 0.00 
259 139 0.00 -0.00 0.00 
259 142 0.00 -0.00 0.00 
259 145 0.00 -0.00 0.00 
259 148 0.00 -0.00 0.00 
259 151 0.00 -0.00 0.00 
259 154 0.00 -0.00 0.00 
259 157 0.00 -0.00 0.00 
262 1 0.00 -0.00 0.00 
262 4 0.00 -0.00 0.00 
262 7 0.00 -0.00 0.00 
262 10 0.00 -0.00 0.00 
262 13 0.00 -0.00 0.00 
262 16 0.00 -0.00 0.00 
262 19 0.00 -0.00 0.00 
262 22 0.00 -0.00 0.00 
262 25 0.00 -0.00 0.00 
262 28 0.00 -0.00 0.00 
262 31 0.00 -0.00 0.00 
262 34 0.00 -0.00 0.00 
262 37 0.00 -0.00 0.00 
262 40 0.00 -0.00 0.00 
262 43 0.00 -0.00 0.00 
262 46 0.00 -0.00 0.00 
262 49 0.00 -0.00 0.00 
262 52 0.00 -0.00 0.00 
262 55 0.00 -0.00 0.00 
262 58 0.00 -0.00 0.00 
262 61 0.00 -0.00 0.00 
262 64 0.00 -0.00 0.00 
262 67 0.00 -0.00 0.00 
262 70 0.00 -0.00 0.00 
262 73 0.00 -0.00 0.00 
262 76 0.00 -0.00 0.00 
262 79 0.00 -0.00 0.00 
262 82 0.00 -0.00 0.00 
262 85 0.00 -0.00 0.00 
262 88 0.00 -0.00 0.00 
262 91 0.00 -0.00 0.00 
262 94 0.00 -0.00 0.00 
262 97 0.00 -0.00 0.00 
262 100 0.00 -0.00 0.00 
262 103 0.00 -0.00 0.00 
262 106 0.00 -0.00 0.00 
262 109 0.00 -0.00 0.00 
262 112 0.00 -0.00 0.00 
262 115 0.00 -0.00 0.00 
262 118 0.00 -0.00 0.00 
262 121 0.00 -0.00 0.00 
262 124 0.00 -0.00 0.00 
262 127 0.00 -0.00 0.00 
262 130 0.00 -0.00 0.00 
262 133 0.00 -0.00 0.00 
262 136 0.00 -0.00 0.00 
262 139 0.00 -0.00 0.00 
262 142 0.00 -0.00 0.00 
262 145 0.00 -0.00 0.00 
262 148 0.00 -0.00 0.00 
262 151 0.00 -0.00 0.00 
262 154 0.00 -0.00 0.00 
262 157 0.00 -0.00 0.00 
265 1 0.00 -0.00 0.00 
265 4 0.00 -0.00 0.00 
265 7 0.00 -0.00 0.00 
265 10 0.00 -0.00 0.00 
265 13 0.00 -0.00 0.00 
265 16 0.00 -0.00 0.00 
265 19 0.00 -0.00 0.00 
265 22 0.00 -0.00 0.00 
265 25 0.00 -0.00 0.00 
265 28 0.00 -0.00 0.00 
265 31 0.00 -0.00 0.00 
265 34 0.00 -0.00 0.00 
265 37 0.00 -0.00 0.00 
265 40 0.00 -0.00 0.00 
265 43 0.00 -0.00 0.00 
265 46 0.00 -0.00 0.00 
265 49 0.00 -0.00 0.00 
265 52 0.00 -0.00 0.00 
265 55 0.00 -0.00 0.00 
265 58 0.00 -0.00 0.00 
265 61 0.00 -0.00 0.00 
265 64 0.00 -0.00 0.00 
265 67 0.00 -0.00 0.00 
265 70 0.00 -0.00 0.00 
265 73 0.00 -0.00 0.00 
265 76 0.00 -0.00 0.00 
265 79 0.00 -0.00 0.00 
265 82 0.00 -0.00 0.00 
265 85 0.00 -0.00 0.00 
265 88 0.00 -0.00 0.00 
265 91 0.00 -0.00 0.00 
265 94 0.00 -0.00 0.00 
265 97 0.00 -0.00 0.00 
265 100 0.00 -0.00 0.00 
265 103 0.00 -0.00 0.00 
265 106 0.00 -0.00 0.00 
265 109 0.00 -0.00 0.00 
265 112 0.00 -0.00 0.00 
265 115 0.00 -0.00 0.00 
265 118 0.00 -0.00 0.00 
265 121 0.00 -0.00 0.00 
265 124 0.00 -0.00 0.00 
265 127 0.00 -0.00 0.00 
265 130 0.00 -0.00 0.00 
265 133 0.00 -0.00 0.00 
265 136 0.00 -0.00 0.00 
265 139 0.00 -0.00 0.00 
265 142 0.00 -0.00 0.00 
265 145 0.00 -0.00 0.00 
265 148 0.00 -0.00 0.00 
265 151 0.00 -0.00 0.00 
265 154 0.00 -0.00 0.00 
265 157 0.00 -0.00 0.00 
268 1 0.00 -0.00 0.00 
268 4 0.00 -0.00 0.00 
268 7 0.00 -0.00 0.00 
268 10 0.00 -0.00 0.00 
268 13 0.00 -0.00 0.00 
268 16 0.00 -0.00 0.00 
268 19 0.00 -0.00 0.00 
268 22 0.00 -0.00 0.00 
268 25 0.00 -0.00 0.00 
268 28 0.00 -0.00 0.00 
268 31 0.00 -0.00 0.00 
268 34 0.00 -0.00 0.00 
268 37 0.00 -0.00 0.00 
268 40 0.00 -0.00 0.00 
268 43 0.00 -0.00 0.00 
268 46 0.00 -0.00 0.00 
268 49 0.00 -0.00 0.00 
268 52 0.00 -0.00 0.00 
268 55 0.00 -0.00 0.00 
268 58 0.00 -0.00 0.00 
268 61 0.00 -0.00 0.00 
268 64 0.00 -0.00 0.00 
268 67 0.00 -0.00 0.00 
268 70 0.00 -0.00 0.00 
268 73 0.00 -0.00 0.00 
268 76 0.00 -0.00 0.00 
268 79 0.00 -0.00 0.00 
268 82 0.00 -0.00 0.00 
268 85 0.00 -0.00 0.00 
268 88 0.00 -0.00 0.00 
268 91 0.00 -0.00 0.00 
268 94 0.00 -0.00 0.00 
268 97 0.00 -0.00 0.00 
268 100 0.00 -0.00 0.00 
268 103 0.00 -0.00 0.00 
268 106 0.00 -0.00 0.00 
268 109 0.00 -0.00 0.00 
268 112 0.00 -0.00 0.00 
268 115 0.00 -0.00 0.00 
268 118 0.00 -0.00 0.00 
268 121 0.00 -0.00 0.00 
268 124 0.00 -0.00 0.00 
268 127 0.00 -0.00 0.00 
268 130 0.00 -0.00 0.00 
268 133 0.00 -0.00 0.00 
268 136 0.00 -0.00 0.00 
268 139 0.00 -0.00 0.00 
268 142 0.00 -0.00 0.00 
268 145 0.00 -0.00 0.00 
268 148 0.00 -0.00 0.00 
268 151 0.00 -0.00 0.00 
268 154 0.00 -0.00 0.00 
268 157 0.00 -0.00 0.00 
271 1 0.00 -0.00 0.00 
271 4 0.00 -0.00 0.00 
271 7 0.00 -0.00 0.00 
271 10 0.00 -0.00 0.00 
271 13 0.00 -0.00 0.00 
271 16 0.00 -0.00 0.00 
271 19 0.00 -0.00 0.00 
271 22 0.00 -0.00 0.00 
271 25 0.00 -0.00 0.00 
271 28 0.00 -0.00 0.00 
271 31 0.00 -0.00 0.00 
271 34 0.00 -0.00 0.00 
271 37 0.00 -0.00 0.00 
271 40 0.00 -0.00 0.00 
271 43 0.00 -0.00 0.00 
271 46 0.00 -0.00 0.00 
271 49 0.00 -0.00 0.00 
271 52 0.00 -0.00 0.00 
271 55 0.00 -0.00 0.00 
271 58 0.00 -0.00 0.00 
271 61 0.00 -0.00 0.00 
271 64 0.00 -0.00 0.00 
271 67 0.00 -0.00 0.00 
271 70 0.00 -0.00 0.00 
271 73 0.00 -0.00 0.00 
271 76 0.00 -0.00 0.00 
271 79 0.00 -0.00 0.00 
271 82 0.00 -0.00 0.00 
271 85 0.00 -0.00 0.00 
271 88 0.00 -0.00 0.00 
271 91 0.00 -0.00 0.00 
271 94 0.00 -0.00 0.00 
271 97 0.00 -0.00 0.00 
271 100 0.00 -0.00 0.00 
271 103 0.00 -0.00 0.00 
271 106 0.00 -0.00 0.00 
271 109 0.00 -0.00 0.00 
271 112 0.00 -0.00 0.00 
271 115 0.00 -0.00 0.00 
271 118 0.00 -0.00 0.00 
271 121 0.00 -0.00 0.00 
271 124 0.00 -0.00 0.00 
271 127 0.00 -0.00 0.00 
271 130 0.00 -0.00 0.00 
271 133 0.00 -0.00 0.00 
271 136 0.00 -0.00 0.00 
271 139 0.00 -0.00 0.00 
271 142 0.00 -0.00 0.00 
271 145 0.00 -0.00 0.00 
271 148 0.00 -0.00 0.00 
271 151 0.00 -0.00 0.00 
271 154 0.00 -0.00 0.00 
271 157 0.00 -0.00 0.00 


==> data_repeat/117_20001117_bottleneck.txt <==
x y C
0 0 -0.04196342080831528
1 0 -0.053560033440589905
2 0 -0.07297443598508835
3 0 -0.06902919709682465
4 0 -0.038016896694898605
5 0 -0.01011626236140728
6 0 0.011423420161008835
7 0 0.03407031670212746
8 0 0.019401952624320984
9 0 -0.03502057492733002
10 0 -0.02883177064359188
11 0 0.04305947199463844
12 0 0.02854360267519951
13 0 -0.058611128479242325
14 0 -0.04936645179986954
15 0 0.02931363135576248
16 0 -0.009926164522767067
17 0 -0.138278990983963
18 0 -0.1419866681098938
19 0 0.043749142438173294
20 0 0.24809616804122925
21 0 0.3272550702095032
22 0 0.2635224163532257
23 0 0.11790686845779419
24 0 -0.03613460436463356
25 0 -0.14803729951381683
26 0 -0.17859680950641632
27 0 -0.09988562762737274
28 0 0.04479964077472687
29 0 0.07922957837581635
30 0 -0.03844520077109337
31 0 -0.18178895115852356
32 0 -0.24056129157543182
33 0 -0.2312866598367691
34 0 -0.2546078860759735
35 0 -0.318268746137619
36 0 -0.3458337187767029
37 0 -0.32074451446533203
38 0 -0.31286871433258057
39 0 -0.3569556176662445
40 0 -0.3917766213417053
41 0 -0.3444766700267792
42 0 -0.22962789237499237
43 0 -0.13274571299552917
44 0 -0.11551374197006226
45 0 -0.15585236251354218
46 0 -0.18845920264720917
47 0 -0.18059168756008148
48 0 -0.1510785073041916
49 0 -0.12625513970851898
50 0 -0.11195626854896545
51 0 -0.10580679029226303
52 0 -0.1026955246925354
53 0 -0.09355887025594711
54 0 -0.081515371799469
55 0 -0.08072365075349808
56 0 -0.08756578713655472
57 0 -0.08375927060842514
58 0 -0.06961497664451599
59 0 -0.057535383850336075
60 0 -0.046064089983701706
61 0 -0.03457300737500191
62 0 -0.033145248889923096
63 0 -0.038731224834918976
0 1 -0.14304351806640625
1 1 -0.12314723432064056
2 1 -0.12588466703891754
3 1 -0.1450418382883072
4 1 -0.17151448130607605
5 1 -0.2158971130847931
6 1 -0.2621440887451172
7 1 -0.27131837606430054
8 1 -0.2476942390203476
9 1 -0.22200937569141388
10 1 -0.19515757262706757
11 1 -0.19895190000534058
12 1 -0.3007526695728302
13 1 -0.4550515413284302
14 1 -0.5201327800750732
15 1 -0.4293730854988098
16 1 -0.24258919060230255
17 1 -0.06428457796573639
18 1 0.038856178522109985
19 1 0.09423775970935822
20 1 0.16720151901245117
21 1 0.19945503771305084
22 1 0.07452413439750671
23 1 -0.20710361003875732
24 1 -0.4786583483219147
25 1 -0.5355770587921143
26 1 -0.35800474882125854
27 1 -0.10943231731653214
28 1 0.04225603863596916
29 1 -0.0017493072664365172
30 1 -0.20851396024227142
31 1 -0.4371192753314972
32 1 -0.5228575468063354
33 1 -0.44573304057121277
34 1 -0.32788848876953125
35 1 -0.25410428643226624
36 1 -0.22244824469089508
37 1 -0.222535640001297
38 1 -0.2590417265892029
39 1 -0.3148575723171234
40 1 -0.3510775864124298
41 1 -0.3275076746940613
42 1 -0.24705062806606293
43 1 -0.17133624851703644
44 1 -0.1475571095943451
45 1 -0.15596917271614075
46 1 -0.15538892149925232
47 1 -0.13986101746559143
48 1 -0.12598568201065063
49 1 -0.11973321437835693
50 1 -0.1225317120552063
51 1 -0.14097562432289124
52 1 -0.16721758246421814
53 1 -0.18012423813343048
54 1 -0.17891882359981537
55 1 -0.18193162977695465
56 1 -0.18775932490825653
57 1 -0.18042731285095215
58 1 -0.16717439889907837
59 1 -0.16558049619197845
60 1 -0.1692410558462143
61 1 -0.16679462790489197
62 1 -0.16450701653957367
63 1 -0.16101334989070892
0 2 -0.22415363788604736
1 2 -0.2198311984539032
2 2 -0.21402721107006073
3 2 -0.2188289612531662
4 2 -0.23564991354942322
5 2 -0.2705724835395813
6 2 -0.32531777024269104
7 2 -0.37502819299697876
8 2 -0.37107720971107483
9 2 -0.3044089078903198
10 2 -0.24310263991355896
11 2 -0.25967755913734436
12 2 -0.3562009930610657
13 2 -0.4890764355659485
14 2 -0.5794869661331177
15 2 -0.5208228826522827
16 2 -0.3103771209716797
17 2 -0.1435379534959793
18 2 -0.24976521730422974
19 2 -0.5927051305770874
20 2 -0.8161872625350952
21 2 -0.7001954913139343
22 2 -0.48567524552345276
23 2 -0.5203697681427002
24 2 -0.7015898823738098
25 2 -0.6693928241729736
26 2 -0.3951004147529602
27 2 -0.14242924749851227
28 2 -0.08673092722892761
29 2 -0.19976264238357544
30 2 -0.3698044419288635
31 2 -0.49287471175193787
32 2 -0.48181575536727905
33 2 -0.3510756492614746
34 2 -0.20707233250141144
35 2 -0.1195337176322937
36 2 -0.09925299137830734
37 2 -0.10912259668111801
38 2 -0.11325744539499283
39 2 -0.11385469138622284
40 2 -0.11649186909198761
41 2 -0.11527678370475769
42 2 -0.10925118625164032
43 2 -0.10515759140253067
44 2 -0.11146216094493866
45 2 -0.12724672257900238
46 2 -0.13949820399284363
47 2 -0.1432187557220459
48 2 -0.14029254019260406
49 2 -0.13265983760356903
50 2 -0.1318649798631668
51 2 -0.14848344027996063
52 2 -0.17203480005264282
53 2 -0.18217815458774567
54 2 -0.17697995901107788
55 2 -0.17185358703136444
56 2 -0.17269927263259888
57 2 -0.17192485928535461
58 2 -0.1710265427827835
59 2 -0.1788746565580368
60 2 -0.1900232881307602
61 2 -0.19457782804965973
62 2 -0.20006456971168518
63 2 -0.2143125683069229
0 3 -0.24721354246139526
1 3 -0.2679885923862457
2 3 -0.2762033939361572
3 3 -0.28308847546577454
4 3 -0.2870066165924072
5 3 -0.27341005206108093
6 3 -0.24560000002384186
7 3 -0.2197497934103012
8 3 -0.17491453886032104
9 3 -0.09373725205659866
10 3 -0.03498917818069458
11 3 -0.052397578954696655
12 3 -0.11810456961393356
13 3 -0.19790825247764587
14 3 -0.25361865758895874
15 3 -0.18621867895126343
16 3 0.026989679783582687
17 3 0.22661203145980835
18 3 0.1784292310476303
19 3 -0.18435247242450714
20 3 -0.5699984431266785
21 3 -0.5958003401756287
22 3 -0.3766952455043793
23 3 -0.35133713483810425
24 3 -0.5196359157562256
25 3 -0.533484935760498
26 3 -0.3500560224056244
27 3 -0.17465142905712128
28 3 -0.11002861708402634
29 3 -0.10701992362737656
30 3 -0.14156511425971985
31 3 -0.19295689463615417
32 3 -0.21587178111076355
33 3 -0.20937129855155945
34 3 -0.19844096899032593
35 3 -0.19237777590751648
36 3 -0.1898454874753952
37 3 -0.18517392873764038
38 3 -0.18444381654262543
39 3 -0.19348931312561035
40 3 -0.20014214515686035
41 3 -0.19419226050376892
42 3 -0.1765311062335968
43 3 -0.1523648500442505
44 3 -0.1385403573513031
45 3 -0.15352576971054077
46 3 -0.1899884194135666
47 3 -0.22340933978557587
48 3 -0.238129124045372
49 3 -0.2354622334241867
50 3 -0.22740979492664337
51 3 -0.22159746289253235
52 3 -0.2151506096124649
53 3 -0.2037469446659088
54 3 -0.18842379748821259
55 3 -0.1771557480096817
56 3 -0.17609959840774536
57 3 -0.17760208249092102
58 3 -0.17166613042354584
59 3 -0.1637694388628006
60 3 -0.16440172493457794
61 3 -0.1733912229537964
62 3 -0.18942880630493164
63 3 -0.21600371599197388
0 4 -0.13328538835048676
1 4 -0.1480785757303238
2 4 -0.1634199023246765
3 4 -0.17863212525844574
4 4 -0.19082975387573242
5 4 -0.18338653445243835
6 4 -0.1523217409849167
7 4 -0.12369796633720398
8 4 -0.09984006732702255
9 4 -0.046027690172195435
10 4 0.030863864347338676
11 4 0.08831649273633957
12 4 0.09143870323896408
13 4 0.008688729256391525
14 4 -0.14731839299201965
15 4 -0.24802717566490173
16 4 -0.16710972785949707
17 4 0.08293330669403076
18 4 0.33921879529953003
19 4 0.37953683733940125
20 4 0.20065276324748993
21 4 0.10049235820770264
22 4 0.14239166676998138
23 4 0.0577673576772213
24 4 -0.11688049882650375
25 4 -0.11117476224899292
26 4 -0.00031642074463889003
27 4 0.0380547009408474
28 4 0.05195967108011246
29 4 0.11048664152622223
30 4 0.11442787200212479
31 4 0.027720145881175995
32 4 -0.06472495198249817
33 4 -0.11910314112901688
34 4 -0.14657525718212128
35 4 -0.1531217098236084
36 4 -0.14227738976478577
37 4 -0.1341886818408966
38 4 -0.1515134572982788
39 4 -0.18221837282180786
40 4 -0.18538902699947357
41 4 -0.14370575547218323
42 4 -0.07736878842115402
43 4 -0.015258532017469406
44 4 0.018563563004136086
45 4 0.015732405707240105
46 4 -0.008914059028029442
47 4 -0.03755800798535347
48 4 -0.06348297744989395
49 4 -0.0833752304315567
50 4 -0.09466999769210815
51 4 -0.09860092401504517
52 4 -0.09820274263620377
53 4 -0.09486131370067596
54 4 -0.08891432732343674
55 4 -0.08551408350467682
56 4 -0.09142050892114639
57 4 -0.10072415322065353
58 4 -0.10011608898639679
59 4 -0.09253933280706406
60 4 -0.09387915581464767
61 4 -0.10624074935913086
62 4 -0.11758875846862793
63 4 -0.12404533475637436
0 5 -0.11854150146245956
1 5 -0.1295827478170395
2 5 -0.1435975879430771
3 5 -0.1490136831998825
4 5 -0.14745914936065674
5 5 -0.14546096324920654
6 5 -0.14623995125293732
7 5 -0.16253960132598877
8 5 -0.19450238347053528
9 5 -0.1996888369321823
10 5 -0.14842651784420013
11 5 -0.05055825784802437
12 5 0.052754633128643036
13 5 0.09121747314929962
14 5 -0.0023758900351822376
15 5 -0.19310612976551056
16 5 -0.3423067033290863
17 5 -0.28249987959861755
18 5 -0.002139420947059989
19 5 0.24599336087703705
20 5 0.2759566605091095
21 5 0.25272107124328613
22 5 0.24336235225200653
23 5 0.07659169286489487
24 5 -0.10030186921358109
25 5 -0.032362502068281174
26 5 0.06317567825317383
27 5 -0.002084848703816533
28 5 -0.02660330757498741
29 5 0.08999952673912048
30 5 0.1449912190437317
31 5 0.07769259810447693
32 5 0.03629973530769348
33 5 0.06845231354236603
34 5 0.10985187441110611
35 5 0.1330484300851822
36 5 0.14830558001995087
37 5 0.1500835418701172
38 5 0.12277396768331528
39 5 0.0751512423157692
40 5 0.03216085955500603
41 5 0.007390700746327639
42 5 -0.002569493604823947
43 5 -0.005445752292871475
44 5 -0.003544724080711603
45 5 0.005301476921886206
46 5 0.021173765882849693
47 5 0.035808172076940536
48 5 0.043282315135002136
49 5 0.049196887761354446
50 5 0.05573640018701553
51 5 0.05531592294573784
52 5 0.04755677655339241
53 5 0.04133130982518196
54 5 0.04054456949234009
55 5 0.04006319120526314
56 5 0.03211818262934685
57 5 0.01529634464532137
58 5 -0.0037862779572606087
59 5 -0.02242405340075493
60 5 -0.046529512852430344
61 5 -0.07665471732616425
62 5 -0.101769357919693
63 5 -0.11340701580047607
0 6 -0.15132443606853485
1 6 -0.16858211159706116
2 6 -0.19053679704666138
3 6 -0.20536796748638153
4 6 -0.21309088170528412
5 6 -0.2313918173313141
6 6 -0.26067233085632324
7 6 -0.2863810956478119
8 6 -0.3021939694881439
9 6 -0.30306297540664673
10 6 -0.2974295914173126
11 6 -0.2854035198688507
12 6 -0.22152014076709747
13 6 -0.09982690960168839
14 6 -0.03047330118715763
15 6 -0.10621485114097595
16 6 -0.2327234297990799
17 6 -0.20200219750404358
18 6 0.013917464762926102
19 6 0.1892796754837036
20 6 0.2383367270231247
21 6 0.2820751965045929
22 6 0.23766157031059265
23 6 -0.047408122569322586
24 6 -0.25777468085289
25 6 -0.11207730323076248
26 6 0.0458056703209877
27 6 -0.013938798569142818
28 6 -0.024411670863628387
29 6 0.10789663344621658
30 6 0.14016063511371613
31 6 0.04002252221107483
32 6 -0.008043885231018066
33 6 0.024067528545856476
34 6 0.049975693225860596
35 6 0.05647074431180954
36 6 0.0674772784113884
37 6 0.08336426317691803
38 6 0.09240102022886276
39 6 0.08495113998651505
40 6 0.05526558309793472
41 6 0.00989476963877678
42 6 -0.03395500034093857
43 6 -0.06381607800722122
44 6 -0.0784602165222168
45 6 -0.0815172791481018
46 6 -0.07609602808952332
47 6 -0.06639056652784348
48 6 -0.052164044231176376
49 6 -0.02907242439687252
50 6 -0.005559262353926897
51 6 0.003006586804986
52 6 -1.175608758785529e-05
53 6 -0.0010280624264851213
54 6 0.0002786351542454213
55 6 -0.0021302830427885056
56 6 -0.009071755222976208
57 6 -0.02025577239692211
58 6 -0.03417254239320755
59 6 -0.04742018133401871
60 6 -0.0610722191631794
61 6 -0.08045452833175659
62 6 -0.10715316236019135
63 6 -0.13327686488628387
0 7 -0.17188650369644165
1 7 -0.1995375007390976
2 7 -0.24310995638370514
3 7 -0.2896162271499634
4 7 -0.3195747137069702
5 7 -0.34717413783073425
6 7 -0.3860904574394226
7 7 -0.4178837537765503
8 7 -0.4207059442996979
9 7 -0.38409623503685
10 7 -0.32628002762794495
11 7 -0.2898409366607666
12 7 -0.2218891978263855
13 7 -0.07063109427690506
14 7 0.016195908188819885
15 7 -0.09231439977884293
16 7 -0.2176896035671234
17 7 -0.10413578152656555
18 7 0.15447911620140076
19 7 0.2915385663509369
20 7 0.3376255929470062
21 7 0.38873398303985596
22 7 0.23148179054260254
23 7 -0.16873052716255188
24 7 -0.36509278416633606
25 7 -0.14144665002822876
26 7 0.05699659138917923
27 7 0.016463791951537132
28 7 0.016312189400196075
29 7 0.11447840183973312
30 7 0.10359705984592438
31 7 -0.0134891951456666
32 7 -0.0819859579205513
33 7 -0.09408434480428696
34 7 -0.10678079724311829
35 7 -0.11434523016214371
36 7 -0.10298170894384384
37 7 -0.08490952104330063
38 7 -0.07690786570310593
39 7 -0.08128925412893295
40 7 -0.09289973974227905
41 7 -0.10438626259565353
42 7 -0.10710890591144562
43 7 -0.10098322480916977
44 7 -0.09774027019739151
45 7 -0.10294757038354874
46 7 -0.10893093794584274
47 7 -0.11113355308771133
48 7 -0.10883449763059616
49 7 -0.09806842356920242
50 7 -0.08462516218423843
51 7 -0.08073294162750244
52 7 -0.0829925686120987
53 7 -0.08227735012769699
54 7 -0.08373527973890305
55 7 -0.09264249354600906
56 7 -0.10187113285064697
57 7 -0.10586072504520416
58 7 -0.10661619901657104
59 7 -0.10572848469018936
60 7 -0.1029144674539566
61 7 -0.1031206026673317
62 7 -0.11728744953870773
63 7 -0.14510555565357208
0 8 -0.16423362493515015
1 8 -0.19768352806568146
2 8 -0.2565608322620392
3 8 -0.3236921429634094
4 8 -0.3591880202293396
5 8 -0.3706526756286621
6 8 -0.4015209972858429
7 8 -0.4597246050834656
8 8 -0.5049589276313782
9 8 -0.49363696575164795
10 8 -0.4276701509952545
11 8 -0.3485637307167053
12 8 -0.2085409164428711
13 8 0.05497003346681595
14 8 0.21746385097503662
15 8 0.07691261917352676
16 8 -0.12124784290790558
17 8 -0.013844568282365799
18 8 0.2599082589149475
19 8 0.3734530210494995
20 8 0.43565359711647034
21 8 0.5680032968521118
22 8 0.3905026316642761
23 8 -0.08067972958087921
24 8 -0.2748583257198334
25 8 -0.09332279115915298
26 8 0.019434116780757904
27 8 -0.04468681290745735
28 8 -0.04251190274953842
29 8 0.04485024884343147
30 8 0.06529238820075989
31 8 0.014457986690104008
32 8 -0.027348030358552933
33 8 -0.05729289352893829
34 8 -0.07955803722143173
35 8 -0.07576045393943787
36 8 -0.04960412532091141
37 8 -0.023543110117316246
38 8 -0.02262827195227146
39 8 -0.04774180054664612
40 8 -0.07819318026304245
41 8 -0.09720666706562042
42 8 -0.09923084080219269
43 8 -0.08921892195940018
44 8 -0.07893835753202438
45 8 -0.06908002495765686
46 8 -0.05272704362869263
47 8 -0.036924004554748535
48 8 -0.030001917853951454
49 8 -0.024205509573221207
50 8 -0.01620868220925331
51 8 -0.015406816266477108
52 8 -0.022399960085749626
53 8 -0.029909072443842888
54 8 -0.03936171531677246
55 8 -0.052705153822898865
56 8 -0.06249858811497688
57 8 -0.06478112190961838
58 8 -0.06700026988983154
59 8 -0.07622285932302475
60 8 -0.087840735912323
61 8 -0.09655699133872986
62 8 -0.11073051393032074
63 8 -0.13656340539455414
0 9 -0.1326882243156433
1 9 -0.16348741948604584
2 9 -0.2173842489719391
3 9 -0.28503772616386414
4 9 -0.3278806507587433
5 9 -0.3406502902507782
6 9 -0.37420371174812317
7 9 -0.45917168259620667
8 9 -0.550656259059906
9 9 -0.5914108157157898
10 9 -0.60145503282547
11 9 -0.6116189360618591
12 9 -0.5147621035575867
13 9 -0.19256767630577087
14 9 0.12538352608680725
15 9 0.08813930302858353
16 9 -0.15079335868358612
17 9 -0.08115477859973907
18 9 0.2464260309934616
19 9 0.3773317039012909
20 9 0.4632503092288971
21 9 0.6827340126037598
22 9 0.5688779354095459
23 9 0.12140297889709473
24 9 -0.055119551718235016
25 9 0.07608835399150848
26 9 0.11602175980806351
27 9 0.005063521675765514
28 9 -0.024107875302433968
29 9 0.03841511905193329
30 9 0.07829710841178894
31 9 0.07130259275436401
32 9 0.03864926099777222
33 9 -0.010588262230157852
34 9 -0.04270719364285469
35 9 -0.039544545114040375
36 9 -0.017021609470248222
37 9 0.009924006648361683
38 9 0.021472569555044174
39 9 0.00850962195545435
40 9 -0.011963823810219765
41 9 -0.02381419949233532
42 9 -0.026413267478346825
43 9 -0.024737128987908363
44 9 -0.020877189934253693
45 9 -0.008556848391890526
46 9 0.012806105427443981
47 9 0.0254758782684803
48 9 0.02163919433951378
49 9 0.018003864213824272
50 9 0.02207185886800289
51 9 0.0213954858481884
52 9 0.012282184325158596
53 9 0.0030626922380179167
54 9 -0.0049790446646511555
55 9 -0.014023764990270138
56 9 -0.019970841705799103
57 9 -0.021147746592760086
58 9 -0.02475982904434204
59 9 -0.037275832146406174
60 9 -0.054622583091259
61 9 -0.06992645561695099
62 9 -0.08589516580104828
63 9 -0.10806365311145782
0 10 -0.1294718235731125
1 10 -0.16392473876476288
2 10 -0.2075386643409729
3 10 -0.26448893547058105
4 10 -0.3109320402145386
5 10 -0.32267963886260986
6 10 -0.3389178514480591
7 10 -0.41713792085647583
8 10 -0.5340220332145691
9 10 -0.6048219203948975
10 10 -0.6220062375068665
11 10 -0.6407874822616577
12 10 -0.5929135680198669
13 10 -0.32964062690734863
14 10 0.033333614468574524
15 10 0.13671179115772247
16 10 -0.04664269834756851
17 10 -0.03937970846891403
18 10 0.2607131004333496
19 10 0.4175136387348175
20 10 0.5042251348495483
21 10 0.6785045266151428
22 10 0.5153203010559082
23 10 0.05677030235528946
24 10 -0.07148869335651398
25 10 0.11989573389291763
26 10 0.19195082783699036
27 10 0.07542435079813004
28 10 0.012629357166588306
29 10 0.041514232754707336
30 10 0.06090599671006203
31 10 0.05020151287317276
32 10 0.019421428442001343
33 10 -0.028344454243779182
34 10 -0.043219998478889465
35 10 -0.018503380939364433
36 10 0.004247964359819889
37 10 0.016664061695337296
38 10 0.021159999072551727
39 10 0.013202237896621227
40 10 0.004297951702028513
41 10 0.004443961661309004
42 10 0.004001378081738949
43 10 -0.004293696489185095
44 10 -0.012403003871440887
45 10 -0.009103428572416306
46 10 0.001414796570315957
47 10 -1.997509207285475e-05
48 10 -0.015126241371035576
49 10 -0.023799864575266838
50 10 -0.022647960111498833
51 10 -0.026513483375310898
52 10 -0.03478187322616577
53 10 -0.037063829600811005
54 10 -0.03601213917136192
55 10 -0.036650486290454865
56 10 -0.03588123992085457
57 10 -0.033288583159446716
58 10 -0.032792530953884125
59 10 -0.03548628091812134
60 10 -0.0419132262468338
61 10 -0.054406892508268356
62 10 -0.0732019767165184
63 10 -0.09851203858852386
0 11 -0.13065849244594574
1 11 -0.16937962174415588
2 11 -0.2128591239452362
3 11 -0.2687436640262604
4 11 -0.31743112206459045
5 11 -0.31628310680389404
6 11 -0.29075443744659424
7 11 -0.33507418632507324
8 11 -0.4764390289783478
9 11 -0.6099233627319336
10 11 -0.6301175355911255
11 11 -0.6138883233070374
12 11 -0.6411164999008179
13 11 -0.5079094171524048
14 11 -0.0881938487291336
15 11 0.3235178589820862
16 11 0.41925498843193054
17 11 0.33820587396621704
18 11 0.3664152920246124
19 11 0.4877035319805145
20 11 0.6171322464942932
21 11 0.6749836206436157
22 11 0.3722827434539795
23 11 -0.12900982797145844
24 11 -0.23020079731941223
25 11 0.01654689945280552
26 11 0.1305980384349823
27 11 0.02638961374759674
28 11 -0.005656998138874769
29 11 0.07671691477298737
30 11 0.09479741007089615
31 11 0.04970107972621918
32 11 -0.008018025197088718
33 11 -0.07142702490091324
34 11 -0.07952733337879181
35 11 -0.035047996789216995
36 11 -0.0038538796361535788
37 11 0.002128999913111329
38 11 3.388922050362453e-05
39 11 -0.006259330082684755
40 11 -0.008024889044463634
41 11 -0.0029822723008692265
42 11 -0.006513693369925022
43 11 -0.021552901715040207
44 11 -0.03212060406804085
45 11 -0.027671147137880325
46 11 -0.016360661014914513
47 11 -0.016893044114112854
48 11 -0.02875223383307457
49 11 -0.03297778218984604
50 11 -0.03082771599292755
51 11 -0.038463108241558075
52 11 -0.050325486809015274
53 11 -0.05357300117611885
54 11 -0.05358298495411873
55 11 -0.05484053120017052
56 11 -0.05284683033823967
57 11 -0.05086147040128708
58 11 -0.05250226706266403
59 11 -0.052372049540281296
60 11 -0.05199837684631348
61 11 -0.06071135774254799
62 11 -0.07765589654445648
63 11 -0.09957272559404373
0 12 -0.0911479964852333
1 12 -0.11522358655929565
2 12 -0.1474091112613678
3 12 -0.19352981448173523
4 12 -0.23758593201637268
5 12 -0.24076221883296967
6 12 -0.22339388728141785
7 12 -0.275957852602005
8 12 -0.4403379559516907
9 12 -0.6255900263786316
10 12 -0.6690004467964172
11 12 -0.6514907479286194
12 12 -0.781656801700592
13 12 -0.8054596781730652
14 12 -0.39229604601860046
15 12 0.25132685899734497
16 12 0.6265241503715515
17 12 0.518065333366394
18 12 0.3227950632572174
19 12 0.5126306414604187
20 12 0.8619120121002197
21 12 0.9028127789497375
22 12 0.4959412217140198
23 12 -0.002418195828795433
24 12 -0.06593650579452515
25 12 0.14914238452911377
26 12 0.13485537469387054
27 12 -0.0785604864358902
28 12 -0.06987062841653824
29 12 0.11509979516267776
30 12 0.15063196420669556
31 12 0.07502058148384094
32 12 0.01158616878092289
33 12 -0.04326847940683365
34 12 -0.05326800048351288
35 12 -0.020075442269444466
36 12 -2.337261503271293e-05
37 12 0.004450285341590643
38 12 0.01664031110703945
39 12 0.031605418771505356
40 12 0.04104701429605484
41 12 0.041274331510066986
42 12 0.02649741806089878
43 12 0.003269765293225646
44 12 -0.012907198630273342
45 12 -0.01578693650662899
46 12 -0.011864446103572845
47 12 -0.0158071368932724
48 12 -0.027355516329407692
49 12 -0.02874211221933365
50 12 -0.022102370858192444
51 12 -0.026123128831386566
52 12 -0.035523030906915665
53 12 -0.035983022302389145
54 12 -0.03438294678926468
55 12 -0.03665758669376373
56 12 -0.03806393966078758
57 12 -0.04300336539745331
58 12 -0.05390775203704834
59 12 -0.059929657727479935
60 12 -0.059695765376091
61 12 -0.0640292838215828
62 12 -0.07199660688638687
63 12 -0.07840368151664734
0 13 -0.0350080281496048
1 13 -0.04244372621178627
2 13 -0.05468126758933067
3 13 -0.07765647023916245
4 13 -0.10704610496759415
5 13 -0.11635930091142654
6 13 -0.12605546414852142
7 13 -0.20593933761119843
8 13 -0.38971588015556335
9 13 -0.5934340357780457
10 13 -0.650623619556427
11 13 -0.6278668642044067
12 13 -0.747446596622467
13 13 -0.8510114550590515
14 13 -0.6731752157211304
15 13 -0.23960082232952118
16 13 0.14427043497562408
17 13 0.22526273131370544
18 13 0.28095588088035583
19 13 0.659069836139679
20 13 1.0737282037734985
21 13 1.097995638847351
22 13 0.7095537781715393
23 13 0.30283820629119873
24 13 0.3021864593029022
25 13 0.4441613256931305
26 13 0.24294911324977875
27 13 -0.09681928902864456
28 13 -0.05576828867197037
29 13 0.18160594999790192
30 13 0.18156136572360992
31 13 0.05841076374053955
32 13 0.01719585433602333
33 13 0.016638481989502907
34 13 0.03159444034099579
35 13 0.0482514351606369
36 13 0.0284976027905941
37 13 0.00046719491365365684
38 13 0.009879897348582745
39 13 0.04111171513795853
40 13 0.05920831486582756
41 13 0.056319985538721085
42 13 0.03879144415259361
43 13 0.015545711852610111
44 13 -0.00482983747497201
45 13 -0.01684330403804779
46 13 -0.019037850201129913
47 13 -0.02099069207906723
48 13 -0.026829779148101807
49 13 -0.024017024785280228
50 13 -0.014486110769212246
51 13 -0.01666262559592724
52 13 -0.02575543336570263
53 13 -0.02509983628988266
54 13 -0.020574022084474564
55 13 -0.02081136964261532
56 13 -0.021621763706207275
57 13 -0.02559170126914978
58 13 -0.03593066707253456
59 13 -0.04274168983101845
60 13 -0.04127751290798187
61 13 -0.040035687386989594
62 13 -0.04027710109949112
63 13 -0.03653343766927719
0 14 0.0020658783614635468
1 14 0.00603829650208354
2 14 0.007602373603731394
3 14 -0.009361496195197105
4 14 -0.05040149390697479
5 14 -0.06956280022859573
6 14 -0.06283566355705261
7 14 -0.12324382364749908
8 14 -0.3012658953666687
9 14 -0.4916166067123413
10 14 -0.5500583648681641
11 14 -0.5303752422332764
12 14 -0.5611809492111206
13 14 -0.5831304788589478
14 14 -0.5149283409118652
15 14 -0.38225066661834717
16 14 -0.17676487565040588
17 14 0.22292070090770721
18 14 0.7379767298698425
19 14 1.010770559310913
20 14 0.9746644496917725
21 14 0.875636875629425
22 14 0.5996923446655273
23 14 0.2809112071990967
24 14 0.2904125452041626
25 14 0.40825846791267395
26 14 0.1977587640285492
27 14 -0.1096881628036499
28 14 -0.022717347368597984
29 14 0.2263769805431366
30 14 0.18222562968730927
31 14 0.02664884179830551
32 14 -0.0017636035336181521
33 14 0.030592381954193115
34 14 0.07018030434846878
35 14 0.08595049381256104
36 14 0.03848988935351372
37 14 -0.022968413308262825
38 14 -0.026633363217115402
39 14 0.008084818720817566
40 14 0.026193059980869293
41 14 0.019165847450494766
42 14 0.00227721338160336
43 14 -0.013679721392691135
44 14 -0.024824710562825203
45 14 -0.030349496752023697
46 14 -0.02858748286962509
47 14 -0.025299182161688805
48 14 -0.025903696194291115
49 14 -0.02261153981089592
50 14 -0.015728652477264404
51 14 -0.019475284963846207
52 14 -0.030757585540413857
53 14 -0.03458693251013756
54 14 -0.0339154452085495
55 14 -0.0355902798473835
56 14 -0.0342276506125927
57 14 -0.030808361247181892
58 14 -0.03287331759929657
59 14 -0.03555627539753914
60 14 -0.029858747497200966
61 14 -0.020248373970389366
62 14 -0.013283904641866684
63 14 -0.005700198467820883
0 15 -0.0016375492559745908
1 15 0.006861540488898754
2 15 0.021198779344558716
3 15 0.0070002758875489235
4 15 -0.05751441791653633
5 15 -0.10335119813680649
6 15 -0.07968772947788239
7 15 -0.10143537074327469
8 15 -0.24320168793201447
9 15 -0.36073967814445496
10 15 -0.35073724389076233
11 15 -0.3737691640853882
12 15 -0.47796666622161865
13 15 -0.4395110607147217
14 15 -0.2597435414791107
15 15 -0.31832355260849
16 15 -0.418625146150589
17 15 0.23608295619487762
18 15 1.2624911069869995
19 15 1.3550258874893188
20 15 0.8090463876724243
21 15 0.7028493285179138
22 15 0.6601176857948303
23 15 0.32075223326683044
24 15 0.1667584329843521
25 15 0.2728101909160614
26 15 0.18033380806446075
27 15 -0.05174684897065163
28 15 0.0024271223228424788
29 15 0.1881299763917923
30 15 0.14048947393894196
31 15 0.02019239403307438
32 15 -0.0008178813150152564
33 15 0.023067329078912735
34 15 0.05326300114393234
35 15 0.05127105489373207
36 15 -0.00997915305197239
37 15 -0.060344234108924866
38 15 -0.03438099846243858
39 15 0.02751777321100235
40 15 0.061206139624118805
41 15 0.059913188219070435
42 15 0.040287476032972336
43 15 0.017847703769803047
44 15 0.004878243897110224
45 15 0.0017268926603719592
46 15 0.0024562361650168896
47 15 0.0007982011302374303
48 15 -0.004952994640916586
49 15 -0.0068811653181910515
50 15 -0.0030017273966223
51 15 -0.004274147562682629
52 15 -0.012709061615169048
53 15 -0.019501058384776115
54 15 -0.024283936247229576
55 15 -0.028569122776389122
56 15 -0.025627195835113525
57 15 -0.0163151603192091
58 15 -0.012565867975354195
59 15 -0.014577779918909073
60 15 -0.009678853675723076
61 15 0.001188768888823688
62 15 0.004291933495551348
63 15 -0.00037446775240823627
0 16 -0.029224850237369537
1 16 -0.02692503109574318
2 16 -0.0029982549604028463
3 16 -0.0010278698755428195
4 16 -0.06187233701348305
5 16 -0.12105622887611389
6 16 -0.09246913343667984
7 16 -0.08427638560533524
8 16 -0.18958286941051483
9 16 -0.2180449664592743
10 16 -0.09983668476343155
11 16 -0.20136970281600952
12 16 -0.5065593719482422
13 16 -0.43158185482025146
14 16 -0.07968563586473465
15 16 -0.29732292890548706
16 16 -0.7314887046813965
17 16 0.06394011527299881
18 16 1.526483416557312
19 16 1.6539517641067505
20 16 0.90665602684021
21 16 0.843258798122406
22 16 0.9238300323486328
23 16 0.4684971570968628
24 16 0.08030218631029129
25 16 0.16089215874671936
26 16 0.23765414953231812
27 16 0.11776924133300781
28 16 0.11917539685964584
29 16 0.21473364531993866
30 16 0.16665026545524597
31 16 0.06573941558599472
32 16 0.043170832097530365
33 16 0.08944841474294662
34 16 0.13361316919326782
35 16 0.09855622053146362
36 16 0.0037073136772960424
37 16 -0.04576161503791809
38 16 -0.015444833785295486
39 16 0.03613248094916344
40 16 0.06896178424358368
41 16 0.08567086607217789
42 16 0.07691316306591034
43 16 0.042395882308483124
44 16 0.010336450301110744
45 16 0.00046036040293984115
46 16 0.003074558451771736
47 16 0.0006396720418706536
48 16 -0.00822556484490633
49 16 -0.011471841484308243
50 16 -0.007252243347465992
51 16 -0.00664803571999073
52 16 -0.011789929121732712
53 16 -0.016144396737217903
54 16 -0.019177647307515144
55 16 -0.021152308210730553
56 16 -0.016118234023451805
57 16 -0.004604328889399767
58 16 0.0004841154732275754
59 16 -0.004664851352572441
60 16 -0.004282663576304913
61 16 0.007290306966751814
62 16 0.00949425995349884
63 16 -0.009006225503981113
0 17 -0.04146311432123184
1 17 -0.038950201123952866
2 17 0.0007879941840656102
3 17 0.026975581422448158
4 17 -0.006641961634159088
5 17 -0.040612462908029556
6 17 0.013382517732679844
7 17 0.04462948814034462
8 17 -0.0396503247320652
9 17 -0.023891376331448555
10 17 0.08865685015916824
11 17 -0.17080608010292053
12 17 -0.5976160168647766
13 17 -0.48717352747917175
14 17 -0.1451818197965622
15 17 -0.4546981155872345
16 17 -0.8438221216201782
17 17 0.172431081533432
18 17 1.7271850109100342
19 17 1.7035553455352783
20 17 0.7615606784820557
21 17 0.5676480531692505
22 17 0.6506790518760681
23 17 0.2986038029193878
24 17 -0.05948353931307793
25 17 0.02753058262169361
26 17 0.20075955986976624
27 17 0.13546013832092285
28 17 0.10138711333274841
29 17 0.19627177715301514
30 17 0.19002623856067657
31 17 0.10007891803979874
32 17 0.07511193305253983
33 17 0.14901140332221985
34 17 0.20505109429359436
35 17 0.14647385478019714
36 17 0.048200130462646484
37 17 0.023490039631724358
38 17 0.0510220006108284
39 17 0.05847011134028435
40 17 0.053960226476192474
41 17 0.07071631401777267
42 17 0.07114782184362411
43 17 0.026817448437213898
44 17 -0.018125321716070175
45 17 -0.02006799727678299
46 17 0.001328967628069222
47 17 0.007326275575906038
48 17 -0.0013546299887821078
49 17 -0.0038570743054151535
50 17 -0.0030022880528122187
51 17 -0.00995459221303463
52 17 -0.016204727813601494
53 17 -0.014750592410564423
54 17 -0.01359774824231863
55 17 -0.014720150269567966
56 17 -0.009813264012336731
57 17 0.0019336489494889975
58 17 0.008127737790346146
59 17 0.0007019743206910789
60 17 -0.006060631945729256
61 17 0.0035585106816142797
62 17 0.010957472026348114
63 17 -0.010289718396961689
0 18 -0.06089167669415474
1 18 -0.044122032821178436
2 18 0.02479878067970276
3 18 0.07930468767881393
4 18 0.08468031138181686
5 18 0.11071950942277908
6 18 0.19410960376262665
7 18 0.20885813236236572
8 18 0.15150605142116547
9 18 0.21631498634815216
10 18 0.25671759247779846
11 18 -0.05885929614305496
12 18 -0.3836585581302643
13 18 -0.3645360469818115
14 18 -0.32132890820503235
15 18 -0.6807342171669006
16 18 -0.6850219368934631
17 18 0.6258227229118347
18 18 2.029822826385498
19 18 1.8152174949645996
20 18 0.8831288814544678
21 18 0.6108311414718628
22 18 0.6467018127441406
23 18 0.45395928621292114
24 18 0.31277996301651
25 18 0.390022337436676
26 18 0.3477281630039215
27 18 0.1086265817284584
28 18 0.012518540024757385
29 18 0.07369346171617508
30 18 0.06768354028463364
31 18 0.006138317286968231
32 18 -0.014832372777163982
33 18 0.022045891731977463
34 18 0.043658193200826645
35 18 -0.005897821858525276
36 18 -0.04215281829237938
37 18 0.01689149998128414
38 18 0.10169816017150879
39 18 0.11368907243013382
40 18 0.09042281657457352
41 18 0.10027523338794708
42 18 0.09693731367588043
43 18 0.03731927275657654
44 18 -0.017757436260581017
45 18 -0.01174189243465662
46 18 0.018431682139635086
47 18 0.022716939449310303
48 18 0.01611429639160633
49 18 0.023225747048854828
50 18 0.02541467174887657
51 18 0.012360777705907822
52 18 0.007484499830752611
53 18 0.013296236284077168
54 18 0.009168371558189392
55 18 -0.0023880486842244864
56 18 -0.00595786701887846
57 18 -0.0013342327438294888
58 18 0.0028644967824220657
59 18 -0.002217119326815009
60 18 -0.013990264385938644
61 18 -0.014357075095176697
62 18 -0.008610929362475872
63 18 -0.02887980453670025
0 19 -0.02061367593705654
1 19 -0.00912610162049532
2 19 0.05622999742627144
3 19 0.10968256741762161
4 19 0.13434971868991852
5 19 0.19256682693958282
6 19 0.24400638043880463
7 19 0.18445970118045807
8 19 0.1207815557718277
9 19 0.17902550101280212
10 19 0.16012412309646606
11 19 -0.05637992545962334
12 19 -0.1870899647474289
13 19 -0.216719850897789
14 19 -0.3638429641723633
15 19 -0.6623148322105408
16 19 -0.23543567955493927
17 19 1.2543988227844238
18 19 2.30647611618042
19 19 1.8894565105438232
20 19 1.136701226234436
21 19 0.9126847386360168
22 19 0.8597275614738464
23 19 0.778049647808075
24 19 0.8887766003608704
25 19 0.9256857633590698
26 19 0.5707530379295349
27 19 0.14496776461601257
28 19 0.017957601696252823
29 19 0.014767278917133808
30 19 0.009122996591031551
31 19 0.0542755201458931
32 19 0.07221581786870956
33 19 0.03685299679636955
34 19 0.0010036359308287501
35 19 -0.034201182425022125
36 19 -0.04876501113176346
37 19 0.0007746288902126253
38 19 0.0587373748421669
39 19 0.04336588457226753
40 19 0.015627702698111534
41 19 0.052791476249694824
42 19 0.08620940893888474
43 19 0.05246175080537796
44 19 0.015071574598550797
45 19 0.02920561097562313
46 19 0.050051648169755936
47 19 0.03983572497963905
48 19 0.031606968492269516
49 19 0.043799303472042084
50 19 0.043240737169981
51 19 0.02613885886967182
52 19 0.026799071580171585
53 19 0.040086954832077026
54 19 0.03726643696427345
55 19 0.02641369216144085
56 19 0.021307293325662613
57 19 0.015129294246435165
58 19 0.012893409468233585
59 19 0.018382875248789787
60 19 0.016817821189761162
61 19 0.013743863441050053
62 19 0.020615573972463608
63 19 0.009871128015220165
0 20 0.02605036273598671
1 20 0.007257253862917423
2 20 0.026860326528549194
3 20 0.05572829768061638
4 20 0.07953476160764694
5 20 0.1300961822271347
6 20 0.17560559511184692
7 20 0.16286899149417877
8 20 0.15083694458007812
9 20 0.19790443778038025
10 20 0.18406851589679718
11 20 0.029926208779215813
12 20 -0.12422919273376465
13 20 -0.17348282039165497
14 20 -0.2860244810581207
15 20 -0.4182153642177582
16 20 0.3001765012741089
17 20 1.7377382516860962
18 20 2.3359735012054443
19 20 1.6478691101074219
20 20 0.8994391560554504
21 20 0.6363681554794312
22 20 0.4444216787815094
23 20 0.406634122133255
24 20 0.7018025517463684
25 20 0.7591060400009155
26 20 0.3661930561065674
27 20 0.013489633798599243
28 20 -0.12380612641572952
29 20 -0.20204706490039825
30 20 -0.1395764797925949
31 20 0.08009512722492218
32 20 0.18351489305496216
33 20 0.13117529451847076
34 20 0.11695507913827896
35 20 0.1484614908695221
36 20 0.1566714346408844
37 20 0.14800097048282623
38 20 0.10183971375226974
39 20 -0.000643825507722795
40 20 -0.05723521113395691
41 20 -0.0009077144204638898
42 20 0.059342656284570694
43 20 0.04529976472258568
44 20 0.02409992180764675
45 20 0.041630230844020844
46 20 0.055184267461299896
47 20 0.040009576827287674
48 20 0.027684323489665985
49 20 0.031134139746427536
50 20 0.02282586321234703
51 20 0.003771901363506913
52 20 0.0050017149187624454
53 20 0.01830885000526905
54 20 0.017240043729543686
55 20 0.012746303342282772
56 20 0.012203781865537167
57 20 0.004368862137198448
58 20 0.00801059603691101
59 20 0.03592729941010475
60 20 0.05295358598232269
61 20 0.04757651686668396
62 20 0.05055072158575058
63 20 0.05211775749921799
0 21 0.034573569893836975
1 21 0.01242506317794323
2 21 0.01228422112762928
3 21 0.048040345311164856
4 21 0.07743583619594574
5 21 0.08923137933015823
6 21 0.13495539128780365
7 21 0.20411644876003265
8 21 0.2332467883825302
9 21 0.2659715414047241
10 21 0.260794997215271
11 21 0.0339510403573513
12 21 -0.25090786814689636
13 21 -0.2672615349292755
14 21 -0.30497103929519653
15 21 -0.3592585325241089
16 21 0.44083642959594727
17 21 1.7429062128067017
18 21 2.0937535762786865
19 21 1.4223473072052002
20 21 0.9847896099090576
21 21 0.8719385266304016
22 21 0.5083634853363037
23 21 0.29533469676971436
24 21 0.5438587069511414
25 21 0.721502423286438
26 21 0.6032073497772217
27 21 0.4471171498298645
28 21 0.23990406095981598
29 21 0.03780325502157211
30 21 0.07657501101493835
31 21 0.22827422618865967
32 21 0.19665972888469696
33 21 0.08131196349859238
34 21 0.08643492311239243
35 21 0.18127883970737457
36 21 0.2624933421611786
37 21 0.2825825810432434
38 21 0.2177538424730301
39 21 0.09919034689664841
40 21 0.04492182284593582
41 21 0.08997828513383865
42 21 0.12084754556417465
43 21 0.08443339914083481
44 21 0.04965372011065483
45 21 0.05589919909834862
46 21 0.07067563384771347
47 21 0.06448189169168472
48 21 0.05109734460711479
49 21 0.05289677530527115
50 21 0.05608716234564781
51 21 0.04618487134575844
52 21 0.04103828966617584
53 21 0.0440218523144722
54 21 0.03845876082777977
55 21 0.029899204149842262
56 21 0.023406341671943665
57 21 0.014131404459476471
58 21 0.02193377912044525
59 21 0.054102931171655655
60 21 0.06709335744380951
61 21 0.04294873774051666
62 21 0.02709709294140339
63 21 0.03713235631585121
0 22 0.06903451681137085
1 22 0.06765981763601303
2 22 0.06996648013591766
3 22 0.10793148726224899
4 22 0.11727099865674973
5 22 0.061990443617105484
6 22 0.03720351308584213
7 22 0.057849541306495667
8 22 0.05221153795719147
9 22 0.07696458697319031
10 22 0.0927647203207016
11 22 -0.04691842198371887
12 22 -0.031775642186403275
13 22 0.32602912187576294
14 22 0.4709450304508209
15 22 0.49203038215637207
16 22 1.251892328262329
17 22 2.2069504261016846
18 22 2.146049737930298
19 22 1.50727117061615
20 22 1.4018760919570923
21 22 1.3563679456710815
22 22 0.8381230235099792
23 22 0.3352695405483246
24 22 0.15281888842582703
25 22 0.12951108813285828
26 22 0.13344280421733856
27 22 0.09006772190332413
28 22 -0.027960754930973053
29 22 -0.0012939999578520656
30 22 0.23575183749198914
31 22 0.36964043974876404
32 22 0.26460000872612
33 22 0.12914860248565674
34 22 0.08919863402843475
35 22 0.1317610889673233
36 22 0.20041252672672272
37 22 0.21718980371952057
38 22 0.15928490459918976
39 22 0.08198507875204086
40 22 0.05450814217329025
41 22 0.06825849413871765
42 22 0.06395222991704941
43 22 0.040000785142183304
44 22 0.040112923830747604
45 22 0.07113264501094818
46 22 0.09434623271226883
47 22 0.0758039578795433
48 22 0.0444505400955677
49 22 0.05248039960861206
50 22 0.08278919011354446
51 22 0.08789218962192535
52 22 0.07848495990037918
53 22 0.08172276616096497
54 22 0.08728493750095367
55 22 0.08300288766622543
56 22 0.07041269540786743
57 22 0.05335988476872444
58 22 0.04655265063047409
59 22 0.05745072290301323
60 22 0.061354998499155045
61 22 0.040523502975702286
62 22 0.024880724027752876
63 22 0.04350374639034271
0 23 0.056663841009140015
1 23 0.07262657582759857
2 23 0.07610973715782166
3 23 0.08973637968301773
4 23 0.07544568926095963
5 23 0.009638123214244843
6 23 -0.027177555486559868
7 23 0.0363871268928051
8 23 0.1758202314376831
9 23 0.3492528796195984
10 23 0.42963096499443054
11 23 0.37711384892463684
12 23 0.4419463276863098
13 23 0.5955687761306763
14 23 0.542285144329071
15 23 0.6659447550773621
16 23 1.4115298986434937
17 23 2.0291032791137695
18 23 1.7602564096450806
19 23 1.2860970497131348
20 23 1.202428936958313
21 23 1.1455060243606567
22 23 0.9772335886955261
23 23 0.8262155055999756
24 23 0.5162031054496765
25 23 0.16413059830665588
26 23 -0.08097761869430542
27 23 -0.31527215242385864
28 23 -0.42779117822647095
29 23 -0.1922316700220108
30 23 0.16605347394943237
31 23 0.2687453329563141
32 23 0.14683549106121063
33 23 0.021909724920988083
34 23 -0.04226529970765114
35 23 -0.014736268669366837
36 23 0.06422027945518494
37 23 0.09858928620815277
38 23 0.0889098197221756
39 23 0.10008331388235092
40 23 0.13341544568538666
41 23 0.14042910933494568
42 23 0.10101713240146637
43 23 0.0614788681268692
44 23 0.07410382479429245
45 23 0.11995904892683029
46 23 0.12630599737167358
47 23 0.06336735188961029
48 23 -0.0018793464405462146
49 23 0.001218045363202691
50 23 0.03672497719526291
51 23 0.0356389544904232
52 23 0.012398292310535908
53 23 0.010666280053555965
54 23 0.024560319259762764
55 23 0.032225351780653
56 23 0.028992166742682457
57 23 0.017468681558966637
58 23 0.006602693814784288
59 23 0.010530859231948853
60 23 0.02859516255557537
61 23 0.03824391961097717
62 23 0.03066524863243103
63 23 0.032635364681482315
0 24 0.021687356755137444
1 24 0.051705844700336456
2 24 0.07415807247161865
3 24 0.08799438178539276
4 24 0.08265227824449539
5 24 0.019522774964571
6 24 -0.044014543294906616
7 24 0.032533615827560425
8 24 0.2411588877439499
9 24 0.42175084352493286
10 24 0.49735575914382935
11 24 0.5052933692932129
12 24 0.4185508191585541
13 24 0.17352785170078278
14 24 0.12343736737966537
15 24 0.5522890090942383
16 24 1.150545597076416
17 24 1.4890013933181763
18 24 1.5965328216552734
19 24 1.6306158304214478
20 24 1.396562099456787
21 24 0.975999116897583
22 24 0.9436373114585876
23 24 1.2614480257034302
24 24 1.2689993381500244
25 24 0.9661668539047241
26 24 0.6454381942749023
27 24 0.36411476135253906
28 24 0.1612652987241745
29 24 0.16746869683265686
30 24 0.2785138189792633
31 24 0.2634561061859131
32 24 0.14130496978759766
33 24 0.08466453105211258
34 24 0.12266132980585098
35 24 0.19713737070560455
36 24 0.1900908350944519
37 24 0.06428343057632446
38 24 -0.05868208035826683
39 24 -0.053873900324106216
40 24 0.08113207668066025
41 24 0.2247103452682495
42 24 0.2546461224555969
43 24 0.19190126657485962
44 24 0.14379550516605377
45 24 0.1370994746685028
46 24 0.10943776369094849
47 24 0.043828438967466354
48 24 0.004975736606866121
49 24 0.030682742595672607
50 24 0.06744177639484406
51 24 0.06242302060127258
52 24 0.037854280322790146
53 24 0.029332324862480164
54 24 0.03692532330751419
55 24 0.047015342861413956
56 24 0.04828228801488876
57 24 0.03882918879389763
58 24 0.03133043274283409
59 24 0.04174603521823883
60 24 0.07155389338731766
61 24 0.09181193262338638
62 24 0.06849036365747452
63 24 0.025708425790071487
0 25 0.0633341446518898
1 25 0.09087104350328445
2 25 0.10388368368148804
3 25 0.10149317979812622
4 25 0.07963623106479645
5 25 -0.02945348061621189
6 25 -0.16348618268966675
7 25 -0.1520695686340332
8 25 -0.04473761096596718
9 25 -0.03180393576622009
10 25 -0.01219105813652277
11 25 0.14130444824695587
12 25 0.18533921241760254
13 25 0.23708654940128326
14 25 0.8291283845901489
15 25 1.5574359893798828
16 25 1.6687272787094116
17 25 1.5587612390518188
18 25 1.866358757019043
19 25 2.174452304840088
20 25 1.7970064878463745
21 25 0.9913209080696106
22 25 0.6798386573791504
23 25 0.9309165477752686
24 25 1.0897952318191528
25 25 0.9522570967674255
26 25 0.718380868434906
27 25 0.5255980491638184
28 25 0.39941710233688354
29 25 0.36414217948913574
30 25 0.45825353264808655
31 25 0.5245475172996521
32 25 0.46667662262916565
33 25 0.4595174789428711
34 25 0.5518455505371094
35 25 0.583509087562561
36 25 0.42252618074417114
37 25 0.12627102434635162
38 25 -0.15290440618991852
39 25 -0.2607681453227997
40 25 -0.1332339346408844
41 25 0.09326627105474472
42 25 0.21585607528686523
43 25 0.20487773418426514
44 25 0.16729244589805603
45 25 0.14909648895263672
46 25 0.12483849376440048
47 25 0.10082408040761948
48 25 0.10893851518630981
49 25 0.14172795414924622
50 25 0.1627683937549591
51 25 0.16269288957118988
52 25 0.1566816121339798
53 25 0.15171903371810913
54 25 0.15145419538021088
55 25 0.15338945388793945
56 25 0.14057455956935883
57 25 0.11455190926790237
58 25 0.101961150765419
59 25 0.1108306348323822
60 25 0.12855157256126404
61 25 0.13805411756038666
62 25 0.11541393399238586
63 25 0.07209120690822601
0 26 0.11740315705537796
1 26 0.1469641625881195
2 26 0.15768049657344818
3 26 0.1631336361169815
4 26 0.15371748805046082
5 26 0.06830354034900665
6 26 -0.020367970690131187
7 26 0.04451407864689827
8 26 0.19296495616436005
9 26 0.24612903594970703
10 26 0.3048893213272095
11 26 0.46932390332221985
12 26 0.5393298268318176
13 26 0.8157482743263245
14 26 1.6025686264038086
15 26 2.155097484588623
16 26 1.925413966178894
17 26 1.6340835094451904
18 26 1.7830018997192383
19 26 1.8658918142318726
20 26 1.3273227214813232
21 26 0.5169690251350403
22 26 0.19625654816627502
23 26 0.47598880529403687
24 26 0.8209623694419861
25 26 0.8361688852310181
26 26 0.6098119020462036
27 26 0.3537047803401947
28 26 0.14814972877502441
29 26 0.055099815130233765
30 26 0.13753128051757812
31 26 0.1933494508266449
32 26 0.11546330153942108
33 26 0.07584429532289505
34 26 0.10447822511196136
35 26 0.09665416181087494
36 26 0.07567702978849411
37 26 0.10668718814849854
38 26 0.15375083684921265
39 26 0.1893240511417389
40 26 0.2483467161655426
41 26 0.2961750626564026
42 26 0.26310238242149353
43 26 0.1895909458398819
44 26 0.14875678718090057
45 26 0.13562844693660736
46 26 0.13497228920459747
47 26 0.1585184782743454
48 26 0.1910906732082367
49 26 0.20202741026878357
50 26 0.19464224576950073
51 26 0.19124169647693634
52 26 0.19136503338813782
53 26 0.18394945561885834
54 26 0.17690680921077728
55 26 0.17432546615600586
56 26 0.16060160100460052
57 26 0.14323119819164276
58 26 0.14785821735858917
59 26 0.15915128588676453
60 26 0.14846894145011902
61 26 0.12768395245075226
62 26 0.11175841838121414
63 26 0.102375827729702
0 27 0.04358053579926491
1 27 0.05788867548108101
2 27 0.0696028470993042
3 27 0.08955278992652893
4 27 0.11235658079385757
5 27 0.10532988607883453
6 27 0.08875387907028198
7 27 0.13912847638130188
8 27 0.2687004804611206
9 27 0.4287201762199402
10 27 0.5969981551170349
11 27 0.7377955913543701
12 27 0.7926139235496521
13 27 0.9958206415176392
14 27 1.3801363706588745
15 27 1.6089987754821777
16 27 1.6481436491012573
17 27 1.792362093925476
18 27 1.8823904991149902
19 27 1.5994784832000732
20 27 0.9747137427330017
21 27 0.21275734901428223
22 27 -0.28580403327941895
23 27 -0.20174410939216614
24 27 0.20941253006458282
25 27 0.4951261878013611
26 27 0.5186458230018616
27 27 0.371358722448349
28 27 0.134416401386261
29 27 -0.06590598821640015
30 27 -0.1254270225763321
31 27 -0.1082826480269432
32 27 -0.05664936453104019
33 27 0.0205237939953804
34 27 0.017812665551900864
35 27 -0.028675753623247147
36 27 0.04515855014324188
37 27 0.24895256757736206
38 27 0.43465831875801086
39 27 0.4989827871322632
40 27 0.44534218311309814
41 27 0.30331599712371826
42 27 0.13577954471111298
43 27 0.03205103427171707
44 27 0.006750809494405985
45 27 0.013321503065526485
46 27 0.04579563066363335
47 27 0.10657792538404465
48 27 0.15028446912765503
49 27 0.1509493738412857
50 27 0.1364772915840149
51 27 0.13433362543582916
52 27 0.14151807129383087
53 27 0.1474941521883011
54 27 0.15298493206501007
55 27 0.15644770860671997
56 27 0.14932282269001007
57 27 0.14116421341896057
58 27 0.1461167335510254
59 27 0.14052708446979523
60 27 0.09937183558940887
61 27 0.05151277035474777
62 27 0.031816016882658005
63 27 0.03299836069345474
0 28 0.08579086512327194
1 28 0.08209506422281265
2 28 0.08010385930538177
3 28 0.07605867832899094
4 28 0.09096729010343552
5 28 0.13895444571971893
6 28 0.16412103176116943
7 28 0.11768776178359985
8 28 0.09456940740346909
9 28 0.20358505845069885
10 28 0.3750368356704712
11 28 0.5287027359008789
12 28 0.723931074142456
13 28 0.9786309003829956
14 28 1.0880296230316162
15 28 1.1106994152069092
16 28 1.2802575826644897
17 28 1.5463727712631226
18 28 1.6438064575195312
19 28 1.5378410816192627
20 28 1.3365318775177002
21 28 0.9893359541893005
22 28 0.6060280799865723
23 28 0.3567209839820862
24 28 0.28478705883026123
25 28 0.32706114649772644
26 28 0.38003435730934143
27 28 0.3375847339630127
28 28 0.2230595499277115
29 28 0.09943342953920364
30 28 0.03512270376086235
31 28 0.14317773282527924
32 28 0.38436195254325867
33 28 0.5482338666915894
34 28 0.5546280145645142
35 28 0.532109797000885
36 28 0.5569453835487366
37 28 0.5505061745643616
38 28 0.45716193318367004
39 28 0.3292156457901001
40 28 0.22452133893966675
41 28 0.13867336511611938
42 28 0.06426004320383072
43 28 0.026552189141511917
44 28 0.022366473451256752
45 28 0.020706798881292343
46 28 0.02561366744339466
47 28 0.03895097225904465
48 28 0.035040441900491714
49 28 0.009500970132648945
50 28 -0.013652547262609005
51 28 -0.014738932251930237
52 28 0.008020879700779915
53 28 0.039122045040130615
54 28 0.061132028698921204
55 28 0.07129055261611938
56 28 0.0727543756365776
57 28 0.06910926103591919
58 28 0.06597520411014557
59 28 0.05945679917931557
60 28 0.04526226222515106
61 28 0.041381873190402985
62 28 0.06148022040724754
63 28 0.08279687911272049
0 29 0.09963174909353256
1 29 0.08732307702302933
2 29 0.08659212291240692
3 29 0.07371313124895096
4 29 0.074207603931427
5 29 0.14338748157024384
6 29 0.24313616752624512
7 29 0.2938290536403656
8 29 0.3710692226886749
9 29 0.5507592558860779
10 29 0.6672438979148865
11 29 0.6187994480133057
12 29 0.6156459450721741
13 29 0.7663335800170898
14 29 0.9401386976242065
15 29 1.1137323379516602
16 29 1.2290064096450806
17 29 1.246183156967163
18 29 1.2782270908355713
19 29 1.3318270444869995
20 29 1.2665570974349976
21 29 1.1531956195831299
22 29 1.1253830194473267
23 29 1.018741488456726
24 29 0.8162842988967896
25 29 0.7145233750343323
26 29 0.7236397862434387
27 29 0.7739492058753967
28 29 0.8438441753387451
29 29 0.7978391051292419
30 29 0.6493277549743652
31 29 0.5789514780044556
32 29 0.5484917163848877
33 29 0.4279262125492096
34 29 0.32524996995925903
35 29 0.4042172431945801
36 29 0.5614893436431885
37 29 0.5930835604667664
38 29 0.4833561182022095
39 29 0.3667629361152649
40 29 0.33897989988327026
41 29 0.36574485898017883
42 29 0.36355161666870117
43 29 0.3292713463306427
44 29 0.3028625249862671
45 29 0.27967190742492676
46 29 0.23922836780548096
47 29 0.1820574849843979
48 29 0.11773335933685303
49 29 0.055771347135305405
50 29 0.005964263807982206
51 29 -0.01597295142710209
52 29 -0.005258813500404358
53 29 0.010966244153678417
54 29 0.008395308628678322
55 29 0.0002824419061653316
56 29 0.004090097267180681
57 29 0.012841503135859966
58 29 0.019264129921793938
59 29 0.031165139749646187
60 29 0.0541190430521965
61 29 0.08435411751270294
62 29 0.11155521869659424
63 29 0.11706965416669846
0 30 0.19357895851135254
1 30 0.17983002960681915
2 30 0.2003261148929596
3 30 0.2304357886314392
4 30 0.25149843096733093
5 30 0.2789683938026428
6 30 0.31147825717926025
7 30 0.34128695726394653
8 30 0.4403035640716553
9 30 0.6298275589942932
10 30 0.7348364591598511
11 30 0.5988410711288452
12 30 0.3097692131996155
13 30 0.09859848767518997
14 30 0.17930692434310913
15 30 0.4809173047542572
16 30 0.6989286541938782
17 30 0.8364810347557068
18 30 1.1190361976623535
19 30 1.323647141456604
20 30 1.1136152744293213
21 30 0.7328716516494751
22 30 0.6138547658920288
23 30 0.6158093214035034
24 30 0.5670682787895203
25 30 0.5455040335655212
26 30 0.5738007426261902
27 30 0.6560575366020203
28 30 0.7427307367324829
29 30 0.6848259568214417
30 30 0.5672057271003723
31 30 0.6028314232826233
32 30 0.6951711773872375
33 30 0.684751570224762
34 30 0.6414058804512024
35 30 0.6603789329528809
36 30 0.6831996440887451
37 30 0.6222950220108032
38 30 0.4931476414203644
39 30 0.3828876316547394
40 30 0.3658673167228699
41 30 0.4137900769710541
42 30 0.4352858364582062
43 30 0.41566550731658936
44 30 0.400512158870697
45 30 0.39371293783187866
46 30 0.3711227774620056
47 30 0.3410387337207794
48 30 0.32098209857940674
49 30 0.299850195646286
50 30 0.2694925367832184
51 30 0.2528779208660126
52 30 0.2632390260696411
53 30 0.274880975484848
54 30 0.26727384328842163
55 30 0.25542008876800537
56 30 0.25439441204071045
57 30 0.2542681396007538
58 30 0.2461167573928833
59 30 0.2409864366054535
60 30 0.2480265349149704
61 30 0.2572488784790039
62 30 0.25289472937583923
63 30 0.2277863770723343
0 31 0.22116371989250183
1 31 0.19888083636760712
2 31 0.20543254911899567
3 31 0.2552446126937866
4 31 0.32017719745635986
5 31 0.3572733402252197
6 31 0.34896621108055115
7 31 0.30558767914772034
8 31 0.26437094807624817
9 31 0.2694258987903595
10 31 0.3325726091861725
11 31 0.3596961498260498
12 31 0.21108904480934143
13 31 -0.019895300269126892
14 31 -0.049295440316200256
15 31 0.08448915928602219
16 31 0.06520295888185501
17 31 -0.03196267783641815
18 31 0.10377877205610275
19 31 0.39222848415374756
20 31 0.4998764991760254
21 31 0.46702051162719727
22 31 0.5057234168052673
23 31 0.5539638996124268
24 31 0.5402865409851074
25 31 0.4654037654399872
26 31 0.31029731035232544
27 31 0.18756070733070374
28 31 0.1736333966255188
29 31 0.08816677331924438
30 31 -0.01161274779587984
31 31 0.07283855974674225
32 31 0.28436386585235596
33 31 0.4425428807735443
34 31 0.4730892479419708
35 31 0.4067102372646332
36 31 0.3224585950374603
37 31 0.26486608386039734
38 31 0.20486146211624146
39 31 0.13820776343345642
40 31 0.11565554141998291
41 31 0.1560012698173523
42 31 0.2102181315422058
43 31 0.23512732982635498
44 31 0.22214658558368683
45 31 0.17793810367584229
46 31 0.13178293406963348
47 31 0.12295711785554886
48 31 0.14978772401809692
49 31 0.17308580875396729
50 31 0.17715458571910858
51 31 0.18170714378356934
52 31 0.19983714818954468
53 31 0.22228386998176575
54 31 0.2371409833431244
55 31 0.24234983325004578
56 31 0.24191990494728088
57 31 0.23885610699653625
58 31 0.2343822866678238
59 31 0.23453281819820404
60 31 0.24623091518878937
61 31 0.26139917969703674
62 31 0.2631014585494995
63 31 0.24695031344890594


==> data_repeat/117_20001117_oh_0.txt <==
x y C
0 0 0.0005823051756439474
1 0 0.0007188625811895413
2 0 0.0009325679052124975
3 0 0.0009272069181496267
4 0 0.0006309695599967978
5 0 0.0005823262342191858
6 0 0.0005771492558749206
7 0 0.0006170342909834054
8 0 0.0005044029388929277
9 0 0.00026686119598091126
10 0 0.00024892665433116326
11 0 0.00017126178444006529
12 0 0.00017962619468652995
13 0 0.00018905910032367774
14 0 0.0002646116730986909
15 0 0.0004021317191721814
0 1 0.0010411771446239932
1 1 0.0025063372801414716
2 1 0.003256855380477579
3 1 0.003104118415465805
4 1 0.004977748598684582
5 1 0.0033725144516372615
6 1 0.001866368176697778
7 1 0.001470387230989885
8 1 0.0012126616334947706
9 1 0.0010263819401940418
10 1 0.0009987671277907754
11 1 0.0006477518232277249
12 1 0.0005073059109347857
13 1 0.0005582653772475415
14 1 0.0002947474517107757
15 1 0.00037448645344457393
0 2 0.0006215580338443906
1 2 0.0020010803409298006
2 2 0.0060150714169532144
3 2 0.0066979868199854185
4 2 0.009467344814208014
5 2 0.010509907882399827
6 2 0.002598676437317285
7 2 0.001863283040056111
8 2 0.00202577886784212
9 2 0.0012501691469670735
10 2 0.0016760633701401661
11 2 0.0015347289180140812
12 2 0.0006799934587958931
13 2 0.0002460045129083061
14 2 0.0001978771559935902
15 2 0.00019209239741716357
0 3 0.0006424314053960046
1 3 0.001774843306030863
2 3 0.00593066178042781
3 3 0.010498686873583449
4 3 0.018947321930054065
5 3 0.015527655878687492
6 3 0.003971088221187991
7 3 0.007606258686340408
8 3 0.0075919407929532536
9 3 0.0035430079854435774
10 3 0.0031227170340573417
11 3 0.0018192566915695943
12 3 0.0010644626530361488
13 3 0.0006750911754554698
14 3 0.0002746780869739778
15 3 0.00021596375256351235
0 4 0.001699854773226643
1 4 0.0020292216070499592
2 4 0.00611178709985464
3 4 0.01978815129335177
4 4 0.02311448816064709
5 4 0.014803836264774778
6 4 0.01833059376071736
7 4 0.020895587214643227
8 4 0.011976458991650302
9 4 0.006788269427283651
10 4 0.0026973874586576395
11 4 0.0013410655674973662
12 4 0.0015346296287375406
13 4 0.0016630158857611193
14 4 0.0008294349568822649
15 4 0.0010079935829524114
0 5 0.005829930594299509
1 5 0.004360458716094404
2 5 0.009867652086928308
3 5 0.03878129087708191
4 5 0.06702375175634988
5 5 0.04968971374900374
6 5 0.041787300663393666
7 5 0.04382402598730997
8 5 0.0198366430182221
9 5 0.009048783643920429
10 5 0.005820220294858977
11 5 0.004383268511272174
12 5 0.003886345339991615
13 5 0.0031888048595916747
14 5 0.0024850730024552022
15 5 0.004277826724455665
0 6 0.015143562512846416
1 6 0.01304063084085256
2 6 0.020140380197671455
3 6 0.16604026464243785
4 6 0.31649426614222104
5 6 0.12689115653834962
6 6 0.10830625292345025
7 6 0.06645420189791644
8 6 0.04498629110159313
9 6 0.06751792491098081
10 6 0.025139630235643574
11 6 0.009916138452511209
12 6 0.008180850070302923
13 6 0.007592399046908691
14 6 0.008163681278167636
15 6 0.00989111552627995
0 7 0.017764032366443867
1 7 0.0275610709146172
2 7 0.04969796184444093
3 7 0.09051552626842488
4 7 0.17606502128373663
5 7 0.17638563478301716
6 7 0.12910466839445559
7 7 0.07465951170763008
8 7 0.054276814076654356
9 7 0.052376940067274905
10 7 0.039369091412249736
11 7 0.0285507495549429
12 7 0.017580144735238234
13 7 0.015462734236235114
14 7 0.014223085656344349
15 7 0.017483492074322187


==> data_repeat/117_20001117_oh_1.txt <==
x y C
0 0 0.0002055870415398781
1 0 0.00036013213443444555
2 0 0.0005228006025224636
3 0 0.0005498015819453925
4 0 0.0006116849114640809
5 0 0.0005325070002465271
6 0 0.0003994487467876392
7 0 0.0003988358438030388
8 0 0.00031021695044609887
9 0 0.0001989833870338906
10 0 0.00015996379207545273
11 0 0.0001390534576243027
12 0 0.00016081339218184377
13 0 0.0001380143515701633
14 0 0.00016029633193041613
15 0 0.00020819500394493782
0 1 0.0005860487831358829
1 1 0.0018940522911372682
2 1 0.001705584816288616
3 1 0.0014154218488931696
4 1 0.0017068337065619449
5 1 0.001381150962700376
6 1 0.0013370332526609747
7 1 0.000732350436422367
8 1 0.0005828808348591413
9 1 0.0005454079395734396
10 1 0.00045000027299062385
11 1 0.00032177373465046695
12 1 0.00020527755636662727
13 1 8.502769381031624e-05
14 1 0.00012136478994789574
15 1 0.00029376645881278707
0 2 0.0009529342236558577
1 2 0.0021200836515568983
2 2 0.0028044318991004777
3 2 0.0022632667539441396
4 2 0.002073415480343538
5 2 0.003077447995244392
6 2 0.0022163861273843204
7 2 0.0012153343330971271
8 2 0.0010941061777753787
9 2 0.001649849911374143
10 2 0.0008461375592910362
11 2 0.0004889230198804747
12 2 0.00028278266536236116
13 2 0.00044151417231810716
14 2 0.0004777054730604921
15 2 0.0003198232234674462
0 3 0.0009436468467998215
1 3 0.0013696487803591276
2 3 0.0026491591434160623
3 3 0.0024651555276170383
4 3 0.003829966504759843
5 3 0.0034434755964793057
6 3 0.002543381384913689
7 3 0.0021255831618723926
8 3 0.0037477144082582927
9 3 0.002424255120773082
10 3 0.0020547928972424793
11 3 0.0019495506633466996
12 3 0.0010919170607749046
13 3 0.0004652582686414078
14 3 0.0003442786547915236
15 3 0.000385948600375286
0 4 0.0015023313306229127
1 4 0.0016400670866082915
2 4 0.0032700913858343707
3 4 0.004927376465966141
4 4 0.004493499462656311
5 4 0.004036658405254417
6 4 0.0036979676752958873
7 4 0.00848535595042458
8 4 0.007786369727247014
9 4 0.00416715913762904
10 4 0.0041163020106895305
11 4 0.002238999973195875
12 4 0.0010205066046514353
13 4 0.0006553473664720278
14 4 0.00047206383214866063
15 4 0.00030394165380118405
0 5 0.0035021708958464263
1 5 0.004277958711275437
2 5 0.009344061056456961
3 5 0.013822889025123604
4 5 0.013386436755137572
5 5 0.00968678862911216
6 5 0.025768913707814534
7 5 0.031217251486762333
8 5 0.014075258929278996
9 5 0.008557951003454264
10 5 0.005882003962944844
11 5 0.005187403106599046
12 5 0.0050505483406558084
13 5 0.0026492526268966313
14 5 0.0017768442860588397
15 5 0.0021193708685754197
0 6 0.0059046014458524225
1 6 0.01241838634055601
2 6 0.03720591649186596
3 6 0.06609153773641131
4 6 0.07416796391654916
5 6 0.04918324754611525
6 6 0.055390943827725685
7 6 0.05537942132583909
8 6 0.053161831036597225
9 6 0.04066449999744837
10 6 0.030782667221854777
11 6 0.022117259798806854
12 6 0.017711464746560254
13 6 0.010348083270928041
14 6 0.010984963236790851
15 6 0.007350299089826899
0 7 0.014814717695030599
1 7 0.022716267951607815
2 7 0.030791772515054258
3 7 0.03660142351653056
4 7 0.061087410667911825
5 7 0.05677354382746315
6 7 0.047353596205026445
7 7 0.06060574735575416
8 7 0.06112074202982369
9 7 0.05140118273948492
10 7 0.04283445928989528
11 7 0.023883464639258792
12 7 0.012768994428758958
13 7 0.01236471155452649
14 7 0.015082926666585686
15 7 0.014153098498624951


==> data_repeat/117_20001117_oh_2.txt <==
x y C
0 0 0.00010352185326088981
1 0 0.00017794224515476026
2 0 0.00014720538245755667
3 0 0.00013717894084769034
4 0 9.194075321280839e-05
5 0 0.00011052844629223198
6 0 9.542707341216126e-05
7 0 0.00014098166651028133
8 0 0.000142322508772951
9 0 0.00017000988887393392
10 0 0.00018529092246976562
11 0 0.00016737758264432078
12 0 0.0001698120141247616
13 0 0.00016039199073307353
14 0 0.00016443411078650609
15 0 0.00014181306218586076
0 1 0.0005625200201248271
1 1 0.00047184285050209696
2 1 0.000429362356949594
3 1 0.0003255933301306208
4 1 0.0002684960977228853
5 1 0.0002695115396634822
6 1 0.00036236868399462094
7 1 0.0006779073530544217
8 1 0.0007569730094245887
9 1 0.0007571313292079487
10 1 0.0005785052607104303
11 1 0.00045395456024599983
12 1 0.0004601253196732869
13 1 0.0006524102507699809
14 1 0.0006065531815879593
15 1 0.0006126127904699128
0 2 0.0022006952827516345
1 2 0.0016095309467814625
2 2 0.0008258972478644695
3 2 0.00045188142324435596
4 2 0.0004821737714857747
5 2 0.0007457931275553916
6 2 0.0008828546536888378
7 2 0.000925288856471477
8 2 0.0018013376049523268
9 2 0.0015516746582045226
10 2 0.0008325498546156197
11 2 0.0004559812101367065
12 2 0.0006378641375915844
13 2 0.0009830739293239191
14 2 0.001210737601893953
15 2 0.0018067348208527616
0 3 0.002718008671099886
1 3 0.0022852824997216374
2 3 0.0009480290689900065
3 3 0.0009324904351901422
4 3 0.001042510183422869
5 3 0.0011240581592407897
6 3 0.0017634120155361971
7 3 0.002046730773909936
8 3 0.0030085152479014045
9 3 0.0033081783036468418
10 3 0.002774644097713471
11 3 0.0016283689926940928
12 3 0.0013902232395453754
13 3 0.0011119737709021638
14 3 0.0011026390922385344
15 3 0.0014117391846212562
0 4 0.0015578607193220046
1 4 0.001713645076445275
2 4 0.00197670446695925
3 4 0.0020191539293713395
4 4 0.0023700674983893996
5 4 0.002466382307941544
6 4 0.0036057719223445118
7 4 0.0043231966186390676
8 4 0.006310394546059942
9 4 0.007136832132852384
10 4 0.007299702557942323
11 4 0.004537402190655945
12 4 0.0026295727987391323
13 4 0.001995150450710114
14 4 0.0016763828257618236
15 4 0.0014330387167219001
0 5 0.002185269618143709
1 5 0.003981176115881365
2 5 0.0056347406626055955
3 5 0.005585117567274045
4 5 0.0061908022728648674
5 5 0.007011747654019673
6 5 0.00675999125248063
7 5 0.008042180257803795
8 5 0.012159150237092305
9 5 0.016297420197952245
10 5 0.01671043890900111
11 5 0.011119690535263108
12 5 0.006622623279748753
13 5 0.005421404336774831
14 5 0.00548699306635567
15 5 0.0027490219788531304
0 6 0.004319573460949392
1 6 0.007586152214504624
2 6 0.008382904670850707
3 6 0.009019743141769536
4 6 0.009793023269570765
5 6 0.010892572940390132
6 6 0.012183840658009568
7 6 0.014971547062301029
8 6 0.017329986547283363
9 6 0.019001930565758815
10 6 0.01600954427084549
11 6 0.012782087587915908
12 6 0.00945239647940992
13 6 0.008692998684519962
14 6 0.00884987496273021
15 6 0.005727942444950331
0 7 0.004125346493994542
1 7 0.004527929637698934
2 7 0.0052711000025955955
3 7 0.0060605015614821674
4 7 0.007102753821773475
5 7 0.008267285316793278
6 7 0.009118679493567743
7 7 0.011113419940053484
8 7 0.010901765600288214
9 7 0.009054751337637407
10 7 0.00784759082102984
11 7 0.007618465706289457
12 7 0.007058710017081336
13 7 0.0072109984249613575
14 7 0.005825536155541256
15 7 0.004453260908487184


==> data_repeat/117_20001117_oh_3.txt <==
x y C
0 0 0.0009991253300874366
1 0 0.0010343331223716162
2 0 0.0014343140101084006
3 0 0.0017319821136233238
4 0 0.0017103671782289604
5 0 0.0016187291472314705
6 0 0.0018160585980724906
7 0 0.0015829629661866591
8 0 0.0013507730399689522
9 0 0.001378437296099541
10 0 0.0012989076669506112
11 0 0.0013725381174715455
12 0 0.0018815810370689024
13 0 0.0017265059279670035
14 0 0.0012335091571189945
15 0 0.0011183200985326158
0 1 0.00551345892446268
1 1 0.005993926183775638
2 1 0.015804782978041592
3 1 0.02182789905656444
4 1 0.015235418482253203
5 1 0.008237402832887462
6 1 0.006685190230480412
7 1 0.004707317208282339
8 1 0.0030197712277999227
9 1 0.0029970096898236185
10 1 0.0032747093758664844
11 1 0.004146136019582728
12 1 0.005637937022700766
13 1 0.0042616013979069
14 1 0.0038668682034812005
15 1 0.006457208631996433
0 2 0.006423547653542374
1 2 0.007776085836562976
2 2 0.034354442678722195
3 2 0.04913612164257251
4 2 0.027498322632224858
5 2 0.011930526166695115
6 2 0.006353027666566149
7 2 0.0047487735620680115
8 2 0.004289499908244952
9 2 0.0034985827270061693
10 2 0.0037523578780389415
11 2 0.004971614939361072
12 2 0.0035867231007010716
13 2 0.0026768640290038754
14 2 0.004124277228791334
15 2 0.006129884975356778
0 3 0.0035147249339454786
1 3 0.0035359771430276453
2 3 0.0065257049624795034
3 3 0.013102941090667354
4 3 0.011599838655278607
5 3 0.006344415355602269
6 3 0.0050967106008315485
7 3 0.0023769119925823993
8 3 0.0018931565911281109
9 3 0.0034898835181214967
10 3 0.0056815629395174745
11 3 0.0029620887198583937
12 3 0.0014500780721879746
13 3 0.0018714359927131297
14 3 0.003890897698402278
15 3 0.004400219635444646
0 4 0.0016347506827311383
1 4 0.0012608901007764815
2 4 0.0015630553327851105
3 4 0.002814005154520736
4 4 0.0027610332357948996
5 4 0.0026801145141893867
6 4 0.0026785384717551842
7 4 0.0016130119728071603
8 4 0.0009304496333107315
9 4 0.001415982763353524
10 4 0.0018962310669401192
11 4 0.000941756120523232
12 4 0.000534108260422085
13 4 0.0006511124497166997
14 4 0.0011387244927341235
15 4 0.0017323132596171217
0 5 0.00045593304971414063
1 5 0.000511308614923764
2 5 0.0005442730946188653
3 5 0.0007528939582725175
4 5 0.0007742970845164469
5 5 0.001097259287042457
6 5 0.0016453422985201482
7 5 0.00045345916666400337
8 5 0.000433227227366754
9 5 0.00040033417502671
10 5 0.00032784883620079713
11 5 0.00032157498329996145
12 5 0.00033402711932050555
13 5 0.0002213047139107201
14 5 0.00024944049762528654
15 5 0.0002925875366356961
0 6 0.00014690458235438686
1 6 0.0001606826971832733
2 6 0.00018255959525321269
3 6 0.00023589326307552663
4 6 0.00019808164650197494
5 6 0.0002848102524723545
6 6 0.00017686166732383811
7 6 0.00018632392859586062
8 6 0.00015616051718859146
9 6 0.0001378953299447866
10 6 0.0001632464384687612
11 6 0.0001635064620826127
12 6 0.0001858874884144615
13 6 0.00011845577076143519
14 6 0.00014056064981349015
15 6 0.00011162547466319539
0 7 3.494329510546935e-05
1 7 5.396023364930978e-05
2 7 6.254938679301484e-05
3 7 4.634462311922058e-05
4 7 5.657775887982361e-05
5 7 3.3533708084440554e-05
6 7 4.9526363530944564e-05
7 7 4.623787031461889e-05
8 7 4.298064987276197e-05
9 7 3.969356841602082e-05
10 7 5.0213507904427136e-05
11 7 6.084128912977467e-05
12 7 5.064225550243671e-05
13 7 3.602306857672433e-05
14 7 3.7065478678069904e-05
15 7 4.963468533615834e-05


==> data_repeat/117_20001117_oh_4.txt <==
x y C
0 0 0.005509265545795146
1 0 0.0043128235855530665
2 0 0.0035112570990776643
3 0 0.0034136129289111306
4 0 0.0027698561825884754
5 0 0.002135978304172828
6 0 0.0016842630599459949
7 0 0.0014862433721204483
8 0 0.0014162650620981939
9 0 0.0014419687298795178
10 0 0.00155710210285436
11 0 0.0017927989276333594
12 0 0.0023054945011043724
13 0 0.0035210328220545194
14 0 0.004175782303143919
15 0 0.0043288206547209785
0 1 0.0068150372669159905
1 1 0.014054052680695274
2 1 0.02454485007195172
3 1 0.021478037905861627
4 1 0.014807572585189508
5 1 0.009479357626428429
6 1 0.006545799561095702
7 1 0.004718269445195612
8 1 0.004522911654350134
9 1 0.003323013866760454
10 1 0.0030452985900669004
11 1 0.0036496275705133587
12 1 0.0043800719795120185
13 1 0.004441768023184266
14 1 0.003598125399354983
15 1 0.0034066048213041936
0 2 0.0025682346688165334
1 2 0.010013346950531523
2 2 0.03540529989911942
3 2 0.0718376994124578
4 2 0.05751755702441692
5 2 0.02297042322083765
6 2 0.010046139748771351
7 2 0.005042882763516477
8 2 0.0046305330115414215
9 2 0.0036299044118342123
10 2 0.0021560604883308796
11 2 0.002046871437209288
12 2 0.0026467400265701947
13 2 0.0024693351428216196
14 2 0.0013965983959822125
15 2 0.0012132261722946997
0 3 0.0007848126692675374
1 3 0.002272719760328061
2 3 0.008384193834797535
3 3 0.0381389241653259
4 3 0.04594270748059842
5 3 0.01582733121560255
6 3 0.005999636502375743
7 3 0.0019566095287529136
8 3 0.001742457990219057
9 3 0.0012770601402987399
10 3 0.0011304834043991058
11 3 0.0006304831216150844
12 3 0.00040028697536707993
13 3 0.0005362428538119874
14 3 0.00041839889975648785
15 3 0.000577280300269883
0 4 0.0001797318331822561
1 4 0.00048728079173136703
2 4 0.0007880844135257558
3 4 0.0031646008512229095
4 4 0.006631041796873944
5 4 0.004801943380222967
6 4 0.002145754719597562
7 4 0.0006172805852741381
8 4 0.0007465833716848434
9 4 0.0006744797708837337
10 4 0.000591570365816761
11 4 0.00030972540024138355
12 4 0.00014394129576656407
13 4 0.00038888202195845546
14 4 0.00028291312813353615
15 4 0.00017373977830544
0 5 4.498516269316363e-05
1 5 0.00011778540043871443
2 5 0.0001792778858570228
3 5 0.0002891630747174682
4 5 0.0007940372965625915
5 5 0.0009111311056645108
6 5 0.00048554287768743444
7 5 0.00018198289365298535
8 5 0.0002724961796066065
9 5 0.0002602688115944714
10 5 0.00023434294978899874
11 5 0.000363047464269238
12 5 0.00012581576782587698
13 5 0.0001575315130214416
14 5 8.57659231811702e-05
15 5 4.1668988014493334e-05
0 6 5.399179696259056e-05
1 6 5.0087687768047866e-05
2 6 5.795228752515562e-05
3 6 5.4306778328199497e-05
4 6 0.00011211883604102722
5 6 0.0002129438825951356
6 6 0.00022244568049175812
7 6 0.0001218069752548566
8 6 9.774588261838233e-05
9 6 0.00013085127182139417
10 6 0.00011953594286709088
11 6 0.00013762828001121402
12 6 8.72036708256297e-05
13 6 7.135586151784147e-05
14 6 4.354811606316892e-05
15 6 2.9947641898783455e-05
0 7 1.5157683894856076e-05
1 7 1.3911175399509385e-05
2 7 1.2045826933317604e-05
3 7 2.3375320515222275e-05
4 7 2.331734784337743e-05
5 7 3.254143537173451e-05
6 7 5.185472233744548e-05
7 7 7.899529159275629e-05
8 7 8.015524484620278e-05
9 7 5.062811616805831e-05
10 7 4.4337740849624235e-05
11 7 2.7725721712596115e-05
12 7 1.9432226024775586e-05
13 7 2.9361216527729658e-05
14 7 1.711806883378184e-05
15 7 2.002212046457572e-05


==> data_repeat/117_20001117_oh_5.txt <==
x y C
0 0 0.0014968191186105816
1 0 0.0019675739472612905
2 0 0.002738517035913182
3 0 0.0027746810454376907
4 0 0.004675438646694785
5 0 0.0029342512251609994
6 0 0.0013615459862522615
7 0 0.0006003541268200497
8 0 0.0005387632278193474
9 0 0.0005605986609534306
10 0 0.0005936826591189598
11 0 0.0006268304122888838
12 0 0.000814072522480614
13 0 0.0010534410940668366
14 0 0.0014694569798086705
15 0 0.0013610343846714656
0 1 0.0013776256037119738
1 1 0.0026650860180490545
2 1 0.013376265280132124
3 1 0.024881322559694094
4 1 0.027288521001139793
5 1 0.011675414889494974
6 1 0.002733050662836307
7 1 0.0018337789664916726
8 1 0.0013954706243359159
9 1 0.001674722426655234
10 1 0.0013494368414796898
11 1 0.0010300514928195722
12 1 0.0008856415896313304
13 1 0.0009440651647526123
14 1 0.0009236981208562944
15 1 0.0006888618546013658
0 2 0.0005887518567979333
1 2 0.002301835084584436
2 2 0.013887456711307
3 2 0.13270506779947117
4 2 0.0855613266860906
5 2 0.021198627276271427
6 2 0.006568295511828515
7 2 0.0045559940870573985
8 2 0.0035419946031865638
9 2 0.003283661627336726
10 2 0.0017836205909631429
11 2 0.0006965995354588155
12 2 0.0004761159411398242
13 2 0.0005975754589504256
14 2 0.00026564381660770147
15 2 0.00026446778326412023
0 3 0.00018784760649553654
1 3 0.0003515116753468804
2 3 0.004911703139764665
3 3 0.09089311485603832
4 3 0.14601335851372596
5 3 0.04890338524727466
6 3 0.012587002949221613
7 3 0.0067092534813474585
8 3 0.0038467236009099167
9 3 0.002550138530644384
10 3 0.0012613967013005102
11 3 0.0005167904806319875
12 3 0.0005185221703167591
13 3 0.000507444636067257
14 3 0.0004170467892503569
15 3 0.00022813601755679829
0 4 0.000616713312917699
1 4 0.0007912246209904089
2 4 0.0019531710408862745
3 4 0.00849355140496554
4 4 0.04280044222375304
5 4 0.028037769977833776
6 4 0.008026048577183692
7 4 0.004046111972291924
8 4 0.0027669943927766303
9 4 0.0017511707147566617
10 4 0.0011975281008725954
11 4 0.0006251990559118901
12 4 0.0001758390825548569
13 4 9.898738314815043e-05
14 4 0.0003298291347376287
15 4 0.0008838684767273951
0 5 0.0005711658408754878
1 5 0.0007104462414168083
2 5 0.0013445405959528081
3 5 0.001747311101830732
4 5 0.0046237021779043375
5 5 0.004847597576896857
6 5 0.0031282528896141503
7 5 0.0021461649169114867
8 5 0.0011164118746253076
9 5 0.0006929392160970235
10 5 0.0005062325796600731
11 5 0.00031160027444946797
12 5 0.00017202654904623554
13 5 8.860394571323893e-05
14 5 0.00019322898250968457
15 5 0.000675331198964705
0 6 0.00013955870022285867
1 6 0.00026582843307336224
2 6 0.0005772379229728839
3 6 0.0008675005569974173
4 6 0.0007343212659102895
5 6 0.0009271960532462102
6 6 0.000782931098319962
7 6 0.0005037691110659525
8 6 0.0003383545617896508
9 6 0.00016020499432231738
10 6 0.00012220631120694067
11 6 8.966384060583754e-05
12 6 7.295281706270816e-05
13 6 8.394193361184379e-05
14 6 6.472580177574271e-05
15 6 8.318460478740535e-05
0 7 3.358811166868711e-05
1 7 6.202760919659086e-05
2 7 0.00015423941854634005
3 7 0.00018809299890405588
4 7 0.00021500652538395168
5 7 0.00015857020306578215
6 7 0.00015127166429345626
7 7 0.00012165375972226853
8 7 7.0096544191255e-05
9 7 3.336390479831369e-05
10 7 5.485021339104901e-05
11 7 4.111389156935701e-05
12 7 4.0222950678973466e-05
13 7 2.283890911841909e-05
14 7 3.0179105683954914e-05
15 7 2.775114766713333e-05


==> data_repeat/117_20001117_oh_6.txt <==
x y C
0 0 0.00016088616320041505
1 0 0.00028024151774740065
2 0 0.0005158758655502688
3 0 0.0017972867917999044
4 0 0.0026483467089499567
5 0 0.0022901057180577666
6 0 0.0015963637743158878
7 0 0.0011941325659899167
8 0 0.0006791929909463815
9 0 0.0001930459287313586
10 0 0.00012641231295465455
11 0 0.00014347450374228282
12 0 0.00022073587046775713
13 0 0.000294474313093334
14 0 0.00024847983793597746
15 0 0.00020693606834020417
0 1 0.00016664973397381523
1 1 0.0009224143289592177
2 1 0.0018050102901544763
3 1 0.011089317357909976
4 1 0.03154909516084925
5 1 0.01845281939842753
6 1 0.00908496194969172
7 1 0.0024697028450331297
8 1 0.001724187546718289
9 1 0.0003921908832576837
10 1 9.281258637384509e-05
11 1 5.538513883491647e-05
12 1 4.9732174223993154e-05
13 1 1.5708372154273347e-05
14 1 2.183582212577056e-06
15 1 1.7852360601844972e-05
0 2 0.00011497993104677188
1 2 0.0008587749277692017
2 2 0.00964816561251194
3 2 0.033345188797222286
4 2 0.055424593815671115
5 2 0.05221053527421771
6 2 0.015262340716269931
7 2 0.0015848694807633328
8 2 0.00057247117369947
9 2 0.00037854822804480237
10 2 0.00010897459354669274
11 2 4.692687361810606e-05
12 2 2.5890530570300288e-05
13 2 2.244887591315166e-06
14 2 1.4729624697099322e-06
15 2 2.165869694067147e-05
0 3 1.1525459842153981e-05
1 3 3.3763663372783756e-05
2 3 0.005849666876696173
3 3 0.046880024265757096
4 3 0.10956897111509664
5 3 0.12380272235438629
6 3 0.008465215940065185
7 3 0.001243640921906316
8 3 0.0003656254858300891
9 3 0.00017147929675251518
10 3 6.976872296492595e-05
11 3 1.812043341594166e-05
12 3 7.883255942099705e-06
13 3 7.367708680233358e-07
14 3 6.077155195260877e-07
15 3 3.048920547912976e-06
0 4 1.0405665564830587e-05
1 4 0.00016639315893370127
2 4 0.0013979461182113562
3 4 0.023578479054998124
4 4 0.14583810504088895
5 4 0.1193910553437129
6 4 0.010943415281165133
7 4 0.001382053131806932
8 4 0.0008153975711574497
9 4 0.0001218612671625964
10 4 1.3449706998501433e-05
11 4 8.818347858014154e-06
12 4 7.763774447235056e-07
13 4 1.0444570658044387e-06
14 4 9.181349961071099e-07
15 4 1.4263428108056637e-06
0 5 2.0589200657936433e-06
1 5 0.00035698358279200146
2 5 0.00047869103614178504
3 5 0.007480861376889915
4 5 0.13292995774134575
5 5 0.07914119284486244
6 5 0.012636650436464772
7 5 0.0015546630311459447
8 5 0.0001851956151617545
9 5 7.487235527016266e-05
10 5 3.484398348251897e-05
11 5 2.134128485838112e-05
12 5 4.852633098579425e-06
13 5 1.6931409476744357e-06
14 5 6.117302825381684e-07
15 5 2.872795884585572e-06
0 6 8.367605196782782e-06
1 6 0.00014085561135706242
2 6 0.0004834126909404169
3 6 0.006773251925237494
4 6 0.058723174711273494
5 6 0.06803444760804925
6 6 0.02502182166793328
7 6 0.008430067503498749
8 6 0.0022658512898814857
9 6 0.00024091508897001874
10 6 4.883844295143232e-05
11 6 4.644503533216529e-05
12 6 1.293515160002155e-05
13 6 4.70819357071689e-06
14 6 2.0475839623152963e-06
15 6 8.593050762406187e-07
0 7 0.00018511004219915505
1 7 0.00034500188591988796
2 7 0.0008080869176687945
3 7 0.0015751186340184089
4 7 0.0039729092303411725
5 7 0.012401700153063239
6 7 0.01021676328345207
7 7 0.004434222094351027
8 7 0.001487402215644151
9 7 0.0004811929865494861
10 7 0.00018097436855876993
11 7 0.00014135394335462953
12 7 6.504876623423938e-05
13 7 4.559166328017124e-05
14 7 6.979618360450506e-05
15 7 8.986376638637953e-05


==> data_repeat/117_20001117_oh_7.txt <==
x y C
0 0 0.00035345772333288784
1 0 0.0012016558955860828
2 0 0.00171356377502266
3 0 0.002354194538934906
4 0 0.0033857310063975885
5 0 0.0029649259568286864
6 0 0.001643635548976127
7 0 0.0011445011640516722
8 0 0.00047902451341043226
9 0 0.00017936991221096925
10 0 0.00026198966226304065
11 0 0.00015212574401261592
12 0 0.00017442028166042954
13 0 0.0001230174520127871
14 0 0.00012582873991365463
15 0 0.00013347993200067053
0 1 0.0004928928351227866
1 1 0.0013644862855987378
2 1 0.0027908333367050804
3 1 0.015292212441261952
4 1 0.015753489185981635
5 1 0.011082327058750039
6 1 0.006659384997013967
7 1 0.003248295776409294
8 1 0.00269105127972848
9 1 0.000961154590512555
10 1 0.0004208454134179715
11 1 0.00019871354079982896
12 1 0.0002655990921724322
13 1 8.135450284862001e-05
14 1 6.382436715698131e-05
15 1 0.00019563048105977475
0 2 0.0009753814801856055
1 2 0.00163864689049809
2 2 0.0033626192251585553
3 2 0.02879637329359478
4 2 0.0389998826299607
5 2 0.02663038949126742
6 2 0.013600712024409238
7 2 0.006019364983277269
8 2 0.0019249373440661968
9 2 0.0002466911430243114
10 2 5.376344696848986e-05
11 2 4.072133707070118e-05
12 2 0.00010873374543580639
13 2 0.00010391070371715902
14 2 4.5006839728897456e-05
15 2 0.0001395316195956721
0 3 0.0007777279506944684
1 3 0.005712023528107746
2 3 0.009314023180101178
3 3 0.022392173934788855
4 3 0.0846830258121206
5 3 0.04038630755188109
6 3 0.03695192110394044
7 3 0.007914259707698388
8 3 0.0022564665354068134
9 3 0.0003652362856750326
10 3 6.823938921115763e-05
11 3 6.825384662856603e-05
12 3 0.00010311258252455326
13 3 6.328749701387345e-05
14 3 0.00020476010825903827
15 3 0.00033384352295826747
0 4 0.0007020568977362933
1 4 0.0020527046220293467
2 4 0.009743026399512737
3 4 0.03832894810622194
4 4 0.12077059868019548
5 4 0.09141118095814975
6 4 0.032021321498706304
7 4 0.005339306551933987
8 4 0.0020081398322761702
9 4 0.00041479527729698613
10 4 0.0004635609239520525
11 4 0.00014839149747554367
12 4 0.0002100302223907695
13 4 0.00011750446660855584
14 4 0.0001620650525953661
15 4 0.0002868546050426092
0 5 0.000533529663687707
1 5 0.0014087433345192906
2 5 0.004754729633930114
3 5 0.040201506495989026
4 5 0.2052215033758193
5 5 0.12196408578216753
6 5 0.026259040614878708
7 5 0.007118469197271583
8 5 0.002406520588340346
9 5 0.002968356020654268
10 5 0.0020058080402934166
11 5 0.0007909819674056354
12 5 0.000315863315565453
13 5 0.0001426458592732361
14 5 0.00012928152279898027
15 5 0.00014074010412889923
0 6 0.0008391004153665218
1 6 0.0021535865771193908
2 6 0.0034790166911364538
3 6 0.024980904332347842
4 6 0.30126987310008146
5 6 0.1493260711575172
6 6 0.024901292345039818
7 6 0.010008219462924735
8 6 0.012710049951679857
9 6 0.01587918374790544
10 6 0.00141209349116296
11 6 0.0007007335909192074
12 6 0.00027128618871800496
13 6 0.0001515239815248096
14 6 0.00012072440022513379
15 6 0.0003976610385492656
0 7 0.0022604838111402958
1 7 0.0034073658680071556
2 7 0.005026411109765242
3 7 0.014738772520953512
4 7 0.05776457259558031
5 7 0.05346917375501466
6 7 0.03942553233781723
7 7 0.02481813014257448
8 7 0.020393456330194716
9 7 0.019790506757791714
10 7 0.011751977660499948
11 7 0.0029346265447334776
12 7 0.0013832071931989469
13 7 0.001043993752291049
14 7 0.0011679142289057537
15 7 0.002172834803361656


==> data_repeat/117_20001117_oh_8.txt <==
x y C
0 0 0.0006903413436051038
1 0 0.0010793447182385317
2 0 0.0016311185740670018
3 0 0.0019354156256626517
4 0 0.00152442982226138
5 0 0.0012394517958142493
6 0 0.0011146491374723088
7 0 0.000980617801287807
8 0 0.0005736560643613076
9 0 0.0004572186355724761
10 0 0.00028667648269294554
11 0 0.00028418532127504965
12 0 0.00020996201845749154
13 0 0.0003041134396693009
14 0 0.00041756145048108776
15 0 0.0005415953775409005
0 1 0.0005715754438272152
1 1 0.0011108719317799393
2 1 0.004134601782307183
3 1 0.012543858188964894
4 1 0.007075571984321432
5 1 0.004462652298376776
6 1 0.002545767811442961
7 1 0.0024736308762537134
8 1 0.0012013793881100582
9 1 0.0007885848448515727
10 1 0.00048272912188141126
11 1 0.0005263353235025138
12 1 0.0005636166454427128
13 1 0.00022823844447662555
14 1 0.0001553323670436048
15 1 0.00025527035128128606
0 2 0.0002788823414435085
1 2 0.0009387871485452999
2 2 0.005233023641193768
3 2 0.0161594947338955
4 2 0.019107926594648283
5 2 0.019851595673443332
6 2 0.00443822913126936
7 2 0.004380027500516977
8 2 0.0023956846303685333
9 2 0.0018809311717278435
10 2 0.0015079391428842596
11 2 0.0006723117960801086
12 2 0.0003796650287826339
13 2 0.00022032071098034264
14 2 0.0003199431193799049
15 2 0.00022733303761536113
0 3 0.000603397768622649
1 3 0.0014233498854852435
2 3 0.0044853573671083105
3 3 0.014235664218082188
4 3 0.04344202101678858
5 3 0.028067359874941765
6 3 0.0119791571822176
7 3 0.017295779225400664
8 3 0.005105431108822388
9 3 0.002699112389369619
10 3 0.001437256687850967
11 3 0.0005632678858094112
12 3 0.0006119270723416846
13 3 0.0007011308426689877
14 3 0.0008094712511053453
15 3 0.00046518716129175175
0 4 0.0021887348195232356
1 4 0.002657624632330452
2 4 0.003861796913759343
3 4 0.016102050975267342
4 4 0.07313890849852253
5 4 0.043026196190900014
6 4 0.0484016789212962
7 4 0.01500307895836258
8 4 0.005985979481611969
9 4 0.0035258368360305136
10 4 0.0019742569511961325
11 4 0.0008837585257510375
12 4 0.0007587885105364462
13 4 0.0008703210288468722
14 4 0.0008782245377085626
15 4 0.001383818917359519
0 5 0.0073632157461657015
1 5 0.0060824896094371075
2 5 0.007915549224818465
3 5 0.05024053555488564
4 5 0.15368436381519313
5 5 0.08576407115071989
6 5 0.07057014926218408
7 5 0.02893377803081155
8 5 0.01180709587429063
9 5 0.007189207842762601
10 5 0.005633942275348155
11 5 0.004437380109367835
12 5 0.002073891876942365
13 5 0.0026230499784855804
14 5 0.0024360062389592874
15 5 0.002917427046520588
0 6 0.007134720040488904
1 6 0.011158571558030224
2 6 0.015402100949869484
3 6 0.1370472759088388
4 6 0.3876477103334555
5 6 0.13329450308844784
6 6 0.08549883273519215
7 6 0.05079539733628152
8 6 0.03963065058157438
9 6 0.015736640537238784
10 6 0.0098950779203666
11 6 0.006755805891459297
12 6 0.004348479870182307
13 6 0.004848511785491149
14 6 0.004060656193832232
15 6 0.003817489951710351
0 7 0.010969354152357941
1 7 0.019013679057214346
2 7 0.028350942615311035
3 7 0.04054126286146681
4 7 0.14745436869557477
5 7 0.18536638685172174
6 7 0.10862421736978944
7 7 0.07892536110987665
8 7 0.05815655757108216
9 7 0.039205962284866135
10 7 0.013265813176902131
11 7 0.007991019924692753
12 7 0.0053074866778750505
13 7 0.004615391779047508
14 7 0.004891598364003484
15 7 0.006271951441608078


==> data_repeat/117_20001117_stats.txt <==
bottleneck: p01=-0.6268 p99=1.7328
global patient oh p01=0.0000 p99=0.1459
global patient vf(xz) p01=0.0000 p99=3.7057


==> data_repeat/117_20001117_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.00 -0.00 0.00 
61 49 0.00 -0.00 0.00 
61 52 0.00 -0.00 0.00 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.30 -0.58 0.66 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.00 -0.00 0.00 
64 52 0.00 -0.00 0.00 
64 55 0.00 -0.00 0.00 
64 58 0.00 -0.00 0.00 
64 61 0.00 -0.00 0.00 
64 64 0.00 -0.00 0.00 
64 67 0.00 -0.00 0.00 
64 70 0.00 -0.00 0.00 
64 73 0.00 -0.00 0.00 
64 76 0.00 -0.00 0.00 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.52 -1.13 1.25 
67 37 1.16 -2.11 2.41 
67 40 1.11 -1.88 2.18 
67 43 0.54 -1.16 1.28 
67 46 0.39 -0.61 0.72 
67 49 0.00 -0.00 0.00 
67 52 0.00 -0.00 0.00 
67 55 0.00 -0.00 0.00 
67 58 0.00 -0.00 0.00 
67 61 0.00 -0.00 0.00 
67 64 0.00 -0.00 0.00 
67 67 0.00 -0.00 0.00 
67 70 0.00 -0.00 0.00 
67 73 0.00 -0.00 0.00 
67 76 0.00 -0.00 0.00 
67 79 0.00 -0.00 0.00 
67 82 0.00 -0.00 0.00 
67 85 0.00 -0.00 0.00 
67 88 0.00 -0.00 0.00 
67 91 0.00 -0.00 0.00 
67 94 0.00 -0.00 0.00 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.85 -1.90 2.08 
70 40 1.02 -2.63 2.82 
70 43 0.86 -2.35 2.50 
70 46 1.14 -2.12 2.41 
70 49 1.68 -1.88 2.52 
70 52 1.15 -1.16 1.63 
70 55 0.56 -0.37 0.67 
70 58 0.00 -0.00 0.00 
70 61 0.00 -0.00 0.00 
70 64 0.00 -0.00 0.00 
70 67 0.00 -0.00 0.00 
70 70 0.00 -0.00 0.00 
70 73 0.00 -0.00 0.00 
70 76 0.00 -0.00 0.00 
70 79 0.00 -0.00 0.00 
70 82 0.00 -0.00 0.00 
70 85 0.00 -0.00 0.00 
70 88 0.00 -0.00 0.00 
70 91 0.00 -0.00 0.00 
70 94 0.00 -0.00 0.00 
70 97 0.00 -0.00 0.00 
70 100 0.00 -0.00 0.00 
70 103 0.00 -0.00 0.00 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.32 -0.93 0.98 
73 40 0.83 -2.81 2.93 
73 43 0.74 -2.70 2.80 
73 46 1.03 -2.46 2.67 
73 49 1.47 -2.04 2.52 
73 52 1.47 -1.88 2.38 
73 55 1.71 -1.12 2.05 
73 58 2.54 -0.58 2.61 
73 61 1.27 -0.10 1.27 
73 64 0.00 -0.00 0.00 
73 67 0.00 -0.00 0.00 
73 70 0.00 -0.00 0.00 
73 73 0.00 -0.00 0.00 
73 76 0.00 -0.00 0.00 
73 79 0.00 -0.00 0.00 
73 82 0.00 -0.00 0.00 
73 85 0.00 -0.00 0.00 
73 88 0.00 -0.00 0.00 
73 91 0.00 -0.00 0.00 
73 94 0.00 -0.00 0.00 
73 97 0.00 -0.00 0.00 
73 100 0.00 -0.00 0.00 
73 103 0.00 -0.00 0.00 
73 106 0.00 -0.00 0.00 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.75 -3.09 3.18 
76 43 0.73 -2.94 3.03 
76 46 1.02 -2.62 2.81 
76 49 1.38 -2.06 2.48 
76 52 1.49 -1.93 2.44 
76 55 1.86 -1.43 2.35 
76 58 2.35 -1.09 2.59 
76 61 2.70 -1.07 2.91 
76 64 1.61 -1.17 1.99 
76 67 0.54 -0.39 0.66 
76 70 0.31 -0.15 0.34 
76 73 0.00 -0.00 0.00 
76 76 0.00 -0.00 0.00 
76 79 0.00 -0.00 0.00 
76 82 0.00 -0.00 0.00 
76 85 0.00 -0.00 0.00 
76 88 0.00 -0.00 0.00 
76 91 0.00 -0.00 0.00 
76 94 0.00 -0.00 0.00 
76 97 0.00 -0.00 0.00 
76 100 0.00 -0.00 0.00 
76 103 0.00 -0.00 0.00 
76 106 0.00 -0.00 0.00 
76 109 0.00 -0.00 0.00 
76 112 0.00 -0.00 0.00 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.51 -3.25 3.29 
79 43 0.55 -3.06 3.11 
79 46 0.81 -2.64 2.76 
79 49 1.35 -2.14 2.53 
79 52 1.66 -2.10 2.68 
79 55 1.85 -1.72 2.53 
79 58 2.09 -1.52 2.59 
79 61 2.54 -1.66 3.04 
79 64 2.03 -1.77 2.69 
79 67 1.39 -1.18 1.82 
79 70 1.31 -0.61 1.45 
79 73 0.75 0.11 0.76 
79 76 0.00 -0.00 0.00 
79 79 0.00 -0.00 0.00 
79 82 0.00 -0.00 0.00 
79 85 0.00 -0.00 0.00 
79 88 0.00 -0.00 0.00 
79 91 0.00 -0.00 0.00 
79 94 0.00 -0.00 0.00 
79 97 0.00 -0.00 0.00 
79 100 0.00 -0.00 0.00 
79 103 0.00 -0.00 0.00 
79 106 0.00 -0.00 0.00 
79 109 0.00 -0.00 0.00 
79 112 0.00 -0.00 0.00 
79 115 0.00 -0.00 0.00 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.44 -3.33 3.35 
82 43 0.52 -3.14 3.18 
82 46 0.83 -2.61 2.74 
82 49 1.35 -2.21 2.59 
82 52 1.63 -2.20 2.74 
82 55 1.95 -2.11 2.87 
82 58 2.14 -1.69 2.72 
82 61 2.05 -1.55 2.57 
82 64 1.61 -1.44 2.17 
82 67 1.34 -1.26 1.84 
82 70 1.17 -0.49 1.27 
82 73 1.54 0.33 1.57 
82 76 0.76 0.35 0.83 
82 79 0.00 -0.00 0.00 
82 82 0.00 -0.00 0.00 
82 85 0.00 -0.00 0.00 
82 88 0.00 -0.00 0.00 
82 91 0.00 -0.00 0.00 
82 94 0.00 -0.00 0.00 
82 97 0.00 -0.00 0.00 
82 100 0.00 -0.00 0.00 
82 103 0.00 -0.00 0.00 
82 106 0.00 -0.00 0.00 
82 109 0.00 -0.00 0.00 
82 112 0.00 -0.00 0.00 
82 115 0.00 -0.00 0.00 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.69 -3.49 3.55 
85 43 0.66 -3.33 3.40 
85 46 0.93 -2.75 2.90 
85 49 1.33 -2.36 2.71 
85 52 1.63 -2.18 2.72 
85 55 1.64 -2.31 2.83 
85 58 1.62 -1.78 2.41 
85 61 1.66 -1.38 2.16 
85 64 1.71 -1.47 2.26 
85 67 1.31 -1.18 1.77 
85 70 1.40 -0.63 1.53 
85 73 1.62 0.01 1.62 
85 76 1.61 0.70 1.76 
85 79 0.30 0.21 0.37 
85 82 0.00 -0.00 0.00 
85 85 0.00 -0.00 0.00 
85 88 0.00 -0.00 0.00 
85 91 0.00 -0.00 0.00 
85 94 0.00 -0.00 0.00 
85 97 0.00 -0.00 0.00 
85 100 0.00 -0.00 0.00 
85 103 0.00 -0.00 0.00 
85 106 0.00 -0.00 0.00 
85 109 0.00 -0.00 0.00 
85 112 0.00 -0.00 0.00 
85 115 0.00 -0.00 0.00 
85 118 0.00 -0.00 0.00 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.61 -3.68 3.73 
88 43 0.55 -3.56 3.60 
88 46 0.84 -3.16 3.27 
88 49 1.50 -2.70 3.08 
88 52 1.60 -2.13 2.66 
88 55 1.59 -2.20 2.71 
88 58 1.44 -1.89 2.37 
88 61 1.24 -1.73 2.13 
88 64 1.24 -1.47 1.92 
88 67 1.15 -1.17 1.64 
88 70 1.03 -0.84 1.33 
88 73 1.12 0.09 1.12 
88 76 1.20 0.50 1.30 
88 79 1.23 0.79 1.46 
88 82 0.52 0.44 0.68 
88 85 0.00 -0.00 0.00 
88 88 0.00 -0.00 0.00 
88 91 0.00 -0.00 0.00 
88 94 0.00 -0.00 0.00 
88 97 0.00 -0.00 0.00 
88 100 0.00 -0.00 0.00 
88 103 0.00 -0.00 0.00 
88 106 0.00 -0.00 0.00 
88 109 0.00 -0.00 0.00 
88 112 0.00 -0.00 0.00 
88 115 0.00 -0.00 0.00 
88 118 0.00 -0.00 0.00 
88 121 0.00 -0.00 0.00 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.40 -3.93 3.95 
91 43 0.47 -3.64 3.67 
91 46 1.01 -3.81 3.94 
91 49 1.52 -2.86 3.24 
91 52 1.41 -1.79 2.28 
91 55 1.39 -2.05 2.48 
91 58 1.24 -1.84 2.22 
91 61 1.08 -1.65 1.98 
91 64 0.91 -1.46 1.72 
91 67 0.71 -1.41 1.58 
91 70 0.32 -0.63 0.71 
91 73 0.59 0.29 0.66 
91 76 0.91 0.33 0.97 
91 79 1.03 0.55 1.17 
91 82 0.90 0.99 1.33 
91 85 0.00 -0.00 0.00 
91 88 0.00 -0.00 0.00 
91 91 0.00 -0.00 0.00 
91 94 0.00 -0.00 0.00 
91 97 0.00 -0.00 0.00 
91 100 0.00 -0.00 0.00 
91 103 0.00 -0.00 0.00 
91 106 0.00 -0.00 0.00 
91 109 0.00 -0.00 0.00 
91 112 0.00 -0.00 0.00 
91 115 0.00 -0.00 0.00 
91 118 0.00 -0.00 0.00 
91 121 0.00 -0.00 0.00 
91 124 0.00 -0.00 0.00 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.14 -1.38 1.39 
94 40 0.35 -3.85 3.87 
94 43 0.48 -3.68 3.71 
94 46 1.19 -4.00 4.18 
94 49 1.31 -2.74 3.04 
94 52 1.03 -1.62 1.92 
94 55 0.89 -1.82 2.03 
94 58 0.87 -1.85 2.04 
94 61 0.94 -1.83 2.06 
94 64 0.92 -1.50 1.76 
94 67 0.39 -1.38 1.43 
94 70 -0.17 -0.52 0.54 
94 73 0.23 0.32 0.40 
94 76 0.66 0.26 0.71 
94 79 0.75 0.51 0.90 
94 82 0.79 1.33 1.55 
94 85 0.00 -0.00 0.00 
94 88 0.00 -0.00 0.00 
94 91 0.00 -0.00 0.00 
94 94 0.00 -0.00 0.00 
94 97 0.00 -0.00 0.00 
94 100 0.00 -0.00 0.00 
94 103 0.00 -0.00 0.00 
94 106 0.00 -0.00 0.00 
94 109 0.00 -0.00 0.00 
94 112 0.00 -0.00 0.00 
94 115 0.00 -0.00 0.00 
94 118 0.00 -0.00 0.00 
94 121 0.00 -0.00 0.00 
94 124 0.00 -0.00 0.00 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.26 -3.24 3.25 
97 40 0.24 -3.77 3.78 
97 43 0.55 -4.02 4.06 
97 46 1.09 -3.97 4.11 
97 49 1.17 -2.56 2.82 
97 52 0.67 -1.57 1.71 
97 55 0.43 -1.54 1.60 
97 58 0.43 -1.88 1.92 
97 61 0.36 -1.93 1.96 
97 64 0.08 -1.31 1.31 
97 67 0.02 -1.18 1.18 
97 70 -0.07 -0.58 0.58 
97 73 0.32 -0.18 0.37 
97 76 0.56 -0.12 0.58 
97 79 0.41 0.25 0.48 
97 82 0.52 1.10 1.22 
97 85 0.14 0.27 0.30 
97 88 0.00 -0.00 0.00 
97 91 0.00 -0.00 0.00 
97 94 0.00 -0.00 0.00 
97 97 0.00 -0.00 0.00 
97 100 0.00 -0.00 0.00 
97 103 0.00 -0.00 0.00 
97 106 0.00 -0.00 0.00 
97 109 0.00 -0.00 0.00 
97 112 0.00 -0.00 0.00 
97 115 0.00 -0.00 0.00 
97 118 0.00 -0.00 0.00 
97 121 0.00 -0.00 0.00 
97 124 0.00 -0.00 0.00 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.10 -0.91 0.91 
100 37 0.40 -3.97 3.99 
100 40 0.37 -3.69 3.71 
100 43 0.58 -4.01 4.05 
100 46 0.66 -3.73 3.79 
100 49 0.57 -2.53 2.59 
100 52 0.28 -1.68 1.71 
100 55 0.19 -1.67 1.68 
100 58 0.13 -1.81 1.82 
100 61 -0.21 -1.64 1.65 
100 64 -0.38 -1.15 1.21 
100 67 -0.04 -1.13 1.13 
100 70 0.18 -0.80 0.82 
100 73 0.42 -0.55 0.69 
100 76 0.44 -0.28 0.52 
100 79 0.49 0.07 0.50 
100 82 0.67 0.68 0.95 
100 85 0.44 0.76 0.88 
100 88 0.00 -0.00 0.00 
100 91 0.00 -0.00 0.00 
100 94 0.00 -0.00 0.00 
100 97 0.00 -0.00 0.00 
100 100 0.00 -0.00 0.00 
100 103 0.00 -0.00 0.00 
100 106 0.00 -0.00 0.00 
100 109 0.00 -0.00 0.00 
100 112 0.00 -0.00 0.00 
100 115 0.00 -0.00 0.00 
100 118 0.00 -0.00 0.00 
100 121 0.00 -0.00 0.00 
100 124 0.00 -0.00 0.00 
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.31 -2.22 2.25 
103 37 0.56 -3.81 3.85 
103 40 0.61 -3.59 3.65 
103 43 0.67 -3.49 3.56 
103 46 0.52 -3.17 3.22 
103 49 0.38 -2.53 2.56 
103 52 0.24 -1.95 1.97 
103 55 0.13 -1.87 1.87 
103 58 0.03 -1.86 1.86 
103 61 -0.25 -1.40 1.42 
103 64 -0.16 -0.95 0.96 
103 67 0.05 -1.11 1.11 
103 70 0.28 -1.06 1.09 
103 73 0.60 -0.66 0.89 
103 76 0.52 -0.15 0.55 
103 79 0.29 0.09 0.31 
103 82 0.52 0.37 0.64 
103 85 0.43 0.78 0.89 
103 88 0.00 -0.00 0.00 
103 91 0.00 -0.00 0.00 
103 94 0.00 -0.00 0.00 
103 97 0.00 -0.00 0.00 
103 100 0.00 -0.00 0.00 
103 103 0.00 -0.00 0.00 
103 106 0.00 -0.00 0.00 
103 109 0.00 -0.00 0.00 
103 112 0.00 -0.00 0.00 
103 115 0.00 -0.00 0.00 
103 118 0.00 -0.00 0.00 
103 121 0.00 -0.00 0.00 
103 124 0.00 -0.00 0.00 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.27 -2.20 2.22 
106 34 0.62 -3.87 3.92 
106 37 0.55 -3.70 3.74 
106 40 0.68 -3.37 3.43 
106 43 0.77 -3.16 3.25 
106 46 0.15 -0.67 0.69 
106 49 0.00 -0.00 0.00 
106 52 0.00 -0.00 0.00 
106 55 0.03 -0.22 0.22 
106 58 0.30 -1.93 1.95 
106 61 0.10 -1.18 1.19 
106 64 0.24 -1.24 1.26 
106 67 0.12 -1.42 1.42 
106 70 0.12 -1.35 1.35 
106 73 0.26 -0.83 0.87 
106 76 0.05 -0.24 0.25 
106 79 -0.34 0.04 0.34 
106 82 -0.26 0.25 0.36 
106 85 -0.01 0.64 0.64 
106 88 0.03 0.13 0.13 
106 91 0.00 -0.00 0.00 
106 94 0.00 -0.00 0.00 
106 97 0.00 -0.00 0.00 
106 100 0.00 -0.00 0.00 
106 103 0.00 -0.00 0.00 
106 106 0.00 -0.00 0.00 
106 109 0.00 -0.00 0.00 
106 112 0.00 -0.00 0.00 
106 115 0.00 -0.00 0.00 
106 118 0.00 -0.00 0.00 
106 121 0.00 -0.00 0.00 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.50 -3.82 3.85 
109 34 0.58 -3.79 3.84 
109 37 0.62 -3.54 3.60 
109 40 0.73 -3.19 3.27 
109 43 0.60 -2.33 2.41 
109 46 0.00 -0.00 0.00 
109 49 0.00 -0.00 0.00 
109 52 0.00 -0.00 0.00 
109 55 0.00 -0.00 0.00 
109 58 0.00 -0.00 0.00 
109 61 0.00 -0.00 0.00 
109 64 0.27 -0.82 0.87 
109 67 0.10 -1.15 1.15 
109 70 -0.06 -1.32 1.32 
109 73 -0.14 -0.99 1.00 
109 76 -0.35 -0.50 0.61 
109 79 -0.30 -0.21 0.36 
109 82 -0.14 0.00 0.14 
109 85 0.04 0.12 0.13 
109 88 0.00 -0.00 0.00 
109 91 0.00 -0.00 0.00 
109 94 0.00 -0.00 0.00 
109 97 0.00 -0.00 0.00 
109 100 0.00 -0.00 0.00 
109 103 0.00 -0.00 0.00 
109 106 0.00 -0.00 0.00 
109 109 0.00 -0.00 0.00 
109 112 0.00 -0.00 0.00 
109 115 0.00 -0.00 0.00 
109 118 0.00 -0.00 0.00 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.22 -1.21 1.23 
112 34 0.56 -2.72 2.77 
112 37 0.73 -3.31 3.38 
112 40 0.77 -3.10 3.19 
112 43 0.50 -1.93 1.99 
112 46 0.00 -0.00 0.00 
112 49 0.00 -0.00 0.00 
112 52 0.00 -0.00 0.00 
112 55 0.00 -0.00 0.00 
112 58 0.00 -0.00 0.00 
112 61 0.00 -0.00 0.00 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 -0.01 -0.31 0.31 
112 76 -0.09 -0.25 0.27 
112 79 -0.04 -0.11 0.12 
112 82 0.04 -0.06 0.07 
112 85 0.05 -0.02 0.06 
112 88 0.00 -0.00 0.00 
112 91 0.00 -0.00 0.00 
112 94 0.00 -0.00 0.00 
112 97 0.00 -0.00 0.00 
112 100 0.00 -0.00 0.00 
112 103 0.00 -0.00 0.00 
112 106 0.00 -0.00 0.00 
112 109 0.00 -0.00 0.00 
112 112 0.00 -0.00 0.00 
112 115 0.00 -0.00 0.00 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.08 -0.35 0.36 
115 40 0.25 -1.00 1.03 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 0.00 -0.00 0.00 
115 52 0.00 -0.00 0.00 
115 55 0.00 -0.00 0.00 
115 58 0.00 -0.00 0.00 
115 61 0.00 -0.00 0.00 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.00 -0.00 0.00 
115 106 0.00 -0.00 0.00 
115 109 0.00 -0.00 0.00 
115 112 0.00 -0.00 0.00 
115 115 0.00 -0.00 0.00 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.18 -1.34 1.35 
118 19 0.32 -2.08 2.11 
118 22 0.14 -0.69 0.71 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 0.00 -0.00 0.00 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.16 -1.40 1.41 
121 16 0.27 -2.71 2.73 
121 19 0.45 -2.89 2.93 
121 22 0.76 -3.01 3.11 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.05 -0.29 0.29 
124 19 0.20 -0.91 0.93 
124 22 0.18 -0.63 0.66 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.00 -0.00 0.00 
124 37 0.00 -0.00 0.00 
124 40 0.00 -0.00 0.00 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.00 -0.00 0.00 
127 37 0.00 -0.00 0.00 
127 40 0.00 -0.00 0.00 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.00 -0.00 0.00 
139 121 0.00 -0.00 0.00 
139 124 0.00 -0.00 0.00 
139 127 0.00 -0.00 0.00 
139 130 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 0.00 -0.00 0.00 
142 112 0.00 -0.00 0.00 
142 115 0.00 -0.00 0.00 
142 118 0.00 -0.00 0.00 
142 121 0.00 -0.00 0.00 
142 124 0.00 -0.00 0.00 
142 127 0.00 -0.00 0.00 
142 130 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.32 -1.24 1.28 
145 19 0.90 -3.32 3.44 
145 22 0.27 -0.82 0.86 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.00 -0.00 0.00 
145 100 0.00 -0.00 0.00 
145 103 0.00 -0.00 0.00 
145 106 0.00 -0.00 0.00 
145 109 0.00 -0.00 0.00 
145 112 0.00 -0.00 0.00 
145 115 0.00 -0.00 0.00 
145 118 0.00 -0.00 0.00 
145 121 0.00 -0.00 0.00 
145 124 0.00 -0.00 0.00 
145 127 0.00 -0.00 0.00 
145 130 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 1.15 -4.04 4.21 
148 22 1.05 -3.02 3.19 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.00 -0.00 0.00 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 0.00 -0.00 0.00 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 0.00 -0.00 0.00 
148 97 0.00 -0.00 0.00 
148 100 0.00 -0.00 0.00 
148 103 0.00 -0.00 0.00 
148 106 0.00 -0.00 0.00 
148 109 0.00 -0.00 0.00 
148 112 0.00 -0.00 0.00 
148 115 0.00 -0.00 0.00 
148 118 0.00 -0.00 0.00 
148 121 0.00 -0.00 0.00 
148 124 0.00 -0.00 0.00 
148 127 0.00 -0.00 0.00 
148 130 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.32 -0.95 1.00 
151 22 1.60 -4.08 4.38 
151 25 0.41 -0.82 0.91 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.00 -0.00 0.00 
151 40 0.00 -0.00 0.00 
151 43 0.00 -0.00 0.00 
151 46 0.29 -0.20 0.35 
151 49 1.47 -1.32 1.98 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.00 -0.00 0.00 
151 76 0.50 -0.44 0.67 
151 79 0.99 -0.66 1.19 
151 82 1.56 -0.57 1.67 
151 85 0.62 -0.07 0.62 
151 88 0.00 -0.00 0.00 
151 91 0.00 -0.00 0.00 
151 94 0.00 -0.00 0.00 
151 97 0.00 -0.00 0.00 
151 100 0.00 -0.00 0.00 
151 103 0.00 -0.00 0.00 
151 106 0.00 -0.00 0.00 
151 109 0.00 -0.00 0.00 
151 112 0.00 -0.00 0.00 
151 115 0.00 -0.00 0.00 
151 118 0.00 -0.00 0.00 
151 121 0.00 -0.00 0.00 
151 124 0.00 -0.00 0.00 
151 127 0.00 -0.00 0.00 
151 130 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 1.00 -2.30 2.51 
154 25 1.43 -2.81 3.15 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.00 -0.00 0.00 
154 40 0.00 -0.00 0.00 
154 43 0.00 -0.00 0.00 
154 46 1.32 -1.72 2.17 
154 49 1.64 -2.11 2.68 
154 52 1.27 -2.21 2.55 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.15 -0.28 0.31 
154 67 0.89 -1.35 1.61 
154 70 1.59 -1.33 2.08 
154 73 1.58 -1.41 2.12 
154 76 1.33 -1.22 1.81 
154 79 1.13 -0.95 1.48 
154 82 1.07 -0.41 1.15 
154 85 0.86 0.26 0.90 
154 88 0.47 0.34 0.58 
154 91 0.00 -0.00 0.00 
154 94 0.00 -0.00 0.00 
154 97 0.00 -0.00 0.00 
154 100 0.00 -0.00 0.00 
154 103 0.00 -0.00 0.00 
154 106 0.00 -0.00 0.00 
154 109 0.00 -0.00 0.00 
154 112 0.00 -0.00 0.00 
154 115 0.00 -0.00 0.00 
154 118 0.00 -0.00 0.00 
154 121 0.00 -0.00 0.00 
154 124 0.00 -0.00 0.00 
154 127 0.00 -0.00 0.00 
154 130 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.19 -0.45 0.49 
157 25 1.48 -3.38 3.70 
157 28 0.65 -1.53 1.66 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.11 -0.38 0.40 
157 43 0.87 -2.32 2.47 
157 46 1.06 -2.59 2.80 
157 49 1.14 -2.56 2.80 
157 52 1.10 -2.67 2.89 
157 55 0.13 -0.29 0.32 
157 58 0.32 -0.57 0.65 
157 61 0.00 -0.00 0.00 
157 64 0.19 -0.22 0.29 
157 67 1.35 -1.93 2.35 
157 70 1.33 -1.70 2.16 
157 73 1.47 -1.64 2.20 
157 76 1.26 -1.24 1.77 
157 79 0.92 -0.78 1.21 
157 82 0.56 -0.14 0.58 
157 85 0.48 0.64 0.80 
157 88 0.32 0.55 0.63 
157 91 0.00 -0.00 0.00 
157 94 0.00 -0.00 0.00 
157 97 0.00 -0.00 0.00 
157 100 0.00 -0.00 0.00 
157 103 0.00 -0.00 0.00 
157 106 0.00 -0.00 0.00 
157 109 0.00 -0.00 0.00 
157 112 0.00 -0.00 0.00 
157 115 0.00 -0.00 0.00 
157 118 0.00 -0.00 0.00 
157 121 0.00 -0.00 0.00 
157 124 0.00 -0.00 0.00 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.99 -2.66 2.84 
160 28 1.59 -3.73 4.05 
160 31 0.84 -2.14 2.30 
160 34 0.42 -1.09 1.17 
160 37 1.02 -3.20 3.35 
160 40 1.04 -3.50 3.65 
160 43 1.15 -3.30 3.50 
160 46 1.16 -3.18 3.39 
160 49 1.32 -3.00 3.28 
160 52 1.36 -2.64 2.97 
160 55 1.07 -2.00 2.27 
160 58 1.56 -2.39 2.85 
160 61 1.23 -1.26 1.76 
160 64 1.26 -0.86 1.53 
160 67 1.82 -1.81 2.56 
160 70 1.81 -2.01 2.71 
160 73 1.66 -1.67 2.35 
160 76 1.24 -1.17 1.70 
160 79 0.85 -0.63 1.05 
160 82 0.84 0.09 0.84 
160 85 0.81 0.83 1.17 
160 88 0.23 0.34 0.41 
160 91 0.00 -0.00 0.00 
160 94 0.00 -0.00 0.00 
160 97 0.00 -0.00 0.00 
160 100 0.00 -0.00 0.00 
160 103 0.00 -0.00 0.00 
160 106 0.00 -0.00 0.00 
160 109 0.00 -0.00 0.00 
160 112 0.00 -0.00 0.00 
160 115 0.00 -0.00 0.00 
160 118 0.00 -0.00 0.00 
160 121 0.00 -0.00 0.00 
160 124 0.00 -0.00 0.00 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.17 -0.43 0.46 
163 28 1.55 -3.78 4.09 
163 31 1.32 -3.70 3.93 
163 34 1.19 -3.38 3.59 
163 37 1.43 -3.56 3.84 
163 40 1.43 -3.31 3.61 
163 43 1.44 -2.96 3.29 
163 46 1.51 -3.19 3.53 
163 49 1.55 -3.19 3.55 
163 52 1.64 -2.29 2.82 
163 55 1.48 -2.38 2.80 
163 58 1.78 -2.75 3.27 
163 61 2.24 -2.05 3.04 
163 64 2.51 -1.23 2.79 
163 67 2.23 -1.55 2.71 
163 70 1.87 -1.94 2.70 
163 73 1.73 -1.56 2.33 
163 76 1.41 -0.84 1.64 
163 79 0.84 -0.36 0.91 
163 82 0.47 0.16 0.50 
163 85 0.41 0.82 0.92 
163 88 0.00 -0.00 0.00 
163 91 0.00 -0.00 0.00 
163 94 0.00 -0.00 0.00 
163 97 0.00 -0.00 0.00 
163 100 0.00 -0.00 0.00 
163 103 0.00 -0.00 0.00 
163 106 0.00 -0.00 0.00 
163 109 0.00 -0.00 0.00 
163 112 0.00 -0.00 0.00 
163 115 0.00 -0.00 0.00 
163 118 0.00 -0.00 0.00 
163 121 0.00 -0.00 0.00 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.73 -2.07 2.20 
166 31 1.46 -3.76 4.04 
166 34 1.80 -3.77 4.18 
166 37 1.54 -3.81 4.11 
166 40 1.04 -2.92 3.10 
166 43 1.17 -2.47 2.73 
166 46 1.51 -3.02 3.38 
166 49 1.30 -2.97 3.24 
166 52 1.33 -1.97 2.38 
166 55 1.57 -2.20 2.70 
166 58 2.11 -2.75 3.46 
166 61 2.37 -1.66 2.89 
166 64 2.19 -1.11 2.45 
166 67 2.13 -1.16 2.43 
166 70 1.83 -1.24 2.22 
166 73 1.35 -1.07 1.72 
166 76 0.97 -0.41 1.05 
166 79 0.74 -0.03 0.74 
166 82 0.47 0.35 0.58 
166 85 0.26 0.79 0.83 
166 88 0.00 -0.00 0.00 
166 91 0.00 -0.00 0.00 
166 94 0.00 -0.00 0.00 
166 97 0.00 -0.00 0.00 
166 100 0.00 -0.00 0.00 
166 103 0.00 -0.00 0.00 
166 106 0.00 -0.00 0.00 
166 109 0.00 -0.00 0.00 
166 112 0.00 -0.00 0.00 
166 115 0.00 -0.00 0.00 
166 118 0.00 -0.00 0.00 
166 121 0.00 -0.00 0.00 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.14 -0.37 0.39 
169 31 1.34 -3.26 3.53 
169 34 1.91 -3.41 3.91 
169 37 1.49 -3.23 3.55 
169 40 0.90 -3.02 3.15 
169 43 1.14 -2.93 3.14 
169 46 1.31 -3.02 3.29 
169 49 1.38 -2.51 2.86 
169 52 1.63 -1.88 2.49 
169 55 1.93 -2.27 2.98 
169 58 1.86 -2.79 3.35 
169 61 1.99 -1.61 2.56 
169 64 1.69 -0.80 1.87 
169 67 1.35 -0.73 1.53 
169 70 1.16 -0.68 1.34 
169 73 0.93 -0.38 1.01 
169 76 0.69 0.06 0.69 
169 79 0.49 0.32 0.59 
169 82 0.23 0.72 0.76 
169 85 0.13 0.68 0.69 
169 88 0.00 -0.00 0.00 
169 91 0.00 -0.00 0.00 
169 94 0.00 -0.00 0.00 
169 97 0.00 -0.00 0.00 
169 100 0.00 -0.00 0.00 
169 103 0.00 -0.00 0.00 
169 106 0.00 -0.00 0.00 
169 109 0.00 -0.00 0.00 
169 112 0.00 -0.00 0.00 
169 115 0.00 -0.00 0.00 
169 118 0.00 -0.00 0.00 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.82 -2.39 2.53 
172 34 1.29 -3.13 3.39 
172 37 1.62 -2.81 3.24 
172 40 1.70 -3.22 3.64 
172 43 1.29 -3.20 3.46 
172 46 1.10 -2.78 2.99 
172 49 1.28 -2.19 2.54 
172 52 1.43 -1.98 2.44 
172 55 1.49 -2.24 2.70 
172 58 0.92 -2.12 2.31 
172 61 0.65 -1.41 1.56 
172 64 0.74 -0.57 0.94 
172 67 0.74 -0.28 0.79 
172 70 0.72 0.02 0.72 
172 73 0.40 0.18 0.44 
172 76 0.33 0.55 0.64 
172 79 0.22 0.80 0.83 
172 82 -0.04 0.84 0.84 
172 85 0.00 -0.00 0.00 
172 88 0.00 -0.00 0.00 
172 91 0.00 -0.00 0.00 
172 94 0.00 -0.00 0.00 
172 97 0.00 -0.00 0.00 
172 100 0.00 -0.00 0.00 
172 103 0.00 -0.00 0.00 
172 106 0.00 -0.00 0.00 
172 109 0.00 -0.00 0.00 
172 112 0.00 -0.00 0.00 
172 115 0.00 -0.00 0.00 
172 118 0.00 -0.00 0.00 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.20 -0.99 1.01 
175 34 0.78 -3.07 3.17 
175 37 1.23 -2.68 2.95 
175 40 1.26 -3.00 3.25 
175 43 0.84 -2.96 3.08 
175 46 0.74 -2.27 2.39 
175 49 0.83 -2.10 2.26 
175 52 0.97 -2.34 2.54 
175 55 0.85 -1.88 2.07 
175 58 0.61 -1.08 1.24 
175 61 0.43 -1.05 1.14 
175 64 0.46 -0.53 0.70 
175 67 0.24 0.01 0.25 
175 70 0.16 0.61 0.63 
175 73 0.02 0.87 0.87 
175 76 -0.39 0.81 0.90 
175 79 -0.29 0.81 0.86 
175 82 -0.05 0.21 0.21 
175 85 0.00 -0.00 0.00 
175 88 0.00 -0.00 0.00 
175 91 0.00 -0.00 0.00 
175 94 0.00 -0.00 0.00 
175 97 0.00 -0.00 0.00 
175 100 0.00 -0.00 0.00 
175 103 0.00 -0.00 0.00 
175 106 0.00 -0.00 0.00 
175 109 0.00 -0.00 0.00 
175 112 0.00 -0.00 0.00 
175 115 0.00 -0.00 0.00 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.11 -0.95 0.95 
178 34 0.33 -3.01 3.02 
178 37 0.62 -2.72 2.80 
178 40 0.75 -2.70 2.80 
178 43 0.39 -2.48 2.51 
178 46 0.18 -1.78 1.79 
178 49 0.26 -2.12 2.14 
178 52 0.24 -2.48 2.49 
178 55 0.01 -1.61 1.61 
178 58 0.03 -0.72 0.72 
178 61 0.05 -0.58 0.58 
178 64 -0.08 -0.08 0.11 
178 67 -0.32 0.26 0.41 
178 70 -0.39 0.50 0.63 
178 73 -0.12 1.09 1.09 
178 76 -0.20 1.01 1.03 
178 79 -0.06 0.18 0.19 
178 82 0.00 -0.00 0.00 
178 85 0.00 -0.00 0.00 
178 88 0.00 -0.00 0.00 
178 91 0.00 -0.00 0.00 
178 94 0.00 -0.00 0.00 
178 97 0.00 -0.00 0.00 
178 100 0.00 -0.00 0.00 
178 103 0.00 -0.00 0.00 
178 106 0.00 -0.00 0.00 
178 109 0.00 -0.00 0.00 
178 112 0.00 -0.00 0.00 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.04 -0.31 0.31 
181 34 0.19 -2.91 2.91 
181 37 0.05 -2.72 2.72 
181 40 0.05 -2.18 2.18 
181 43 -0.31 -1.98 2.01 
181 46 -0.20 -1.46 1.47 
181 49 -0.29 -1.93 1.95 
181 52 -0.50 -2.05 2.11 
181 55 -0.77 -1.46 1.65 
181 58 -0.70 -0.51 0.87 
181 61 -0.48 -0.12 0.50 
181 64 -0.56 0.05 0.56 
181 67 -0.47 0.44 0.64 
181 70 -0.70 0.56 0.89 
181 73 -0.49 0.71 0.86 
181 76 -0.07 0.22 0.23 
181 79 0.00 -0.00 0.00 
181 82 0.00 -0.00 0.00 
181 85 0.00 -0.00 0.00 
181 88 0.00 -0.00 0.00 
181 91 0.00 -0.00 0.00 
181 94 0.00 -0.00 0.00 
181 97 0.00 -0.00 0.00 
181 100 0.00 -0.00 0.00 
181 103 0.00 -0.00 0.00 
181 106 0.00 -0.00 0.00 
181 109 0.00 -0.00 0.00 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 -0.09 -2.92 2.92 
184 37 -0.24 -2.74 2.75 
184 40 -0.30 -1.85 1.87 
184 43 -0.57 -1.48 1.59 
184 46 -0.50 -1.24 1.34 
184 49 -0.72 -1.74 1.89 
184 52 -0.90 -1.77 1.98 
184 55 -1.10 -1.53 1.89 
184 58 -1.10 -0.54 1.23 
184 61 -1.00 -0.09 1.01 
184 64 -0.98 -0.11 0.99 
184 67 -0.84 0.31 0.90 
184 70 -0.41 0.34 0.53 
184 73 0.00 -0.00 0.00 
184 76 0.00 -0.00 0.00 
184 79 0.00 -0.00 0.00 
184 82 0.00 -0.00 0.00 
184 85 0.00 -0.00 0.00 
184 88 0.00 -0.00 0.00 
184 91 0.00 -0.00 0.00 
184 94 0.00 -0.00 0.00 
184 97 0.00 -0.00 0.00 
184 100 0.00 -0.00 0.00 
184 103 0.00 -0.00 0.00 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 -0.04 -0.62 0.62 
187 34 -0.28 -2.92 2.93 
187 37 -0.41 -2.67 2.70 
187 40 -0.71 -1.80 1.93 
187 43 -0.83 -1.43 1.65 
187 46 -0.83 -1.43 1.65 
187 49 -0.97 -1.59 1.86 
187 52 -1.13 -1.81 2.13 
187 55 -1.47 -1.39 2.02 
187 58 -1.87 -0.61 1.97 
187 61 -1.44 -0.18 1.45 
187 64 -0.66 -0.13 0.67 
187 67 -0.17 -0.00 0.17 
187 70 0.00 -0.00 0.00 
187 73 0.00 -0.00 0.00 
187 76 0.00 -0.00 0.00 
187 79 0.00 -0.00 0.00 
187 82 0.00 -0.00 0.00 
187 85 0.00 -0.00 0.00 
187 88 0.00 -0.00 0.00 
187 91 0.00 -0.00 0.00 
187 94 0.00 -0.00 0.00 
187 97 0.00 -0.00 0.00 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 -0.23 -2.07 2.08 
190 34 -0.48 -2.73 2.77 
190 37 -0.81 -2.39 2.52 
190 40 -0.97 -1.71 1.96 
190 43 -0.98 -1.21 1.55 
190 46 -1.32 -1.44 1.95 
190 49 -1.55 -1.57 2.21 
190 52 -1.34 -1.55 2.05 
190 55 -1.16 -0.75 1.38 
190 58 -0.59 -0.23 0.63 
190 61 0.00 -0.00 0.00 
190 64 0.00 -0.00 0.00 
190 67 0.00 -0.00 0.00 
190 70 0.00 -0.00 0.00 
190 73 0.00 -0.00 0.00 
190 76 0.00 -0.00 0.00 
190 79 0.00 -0.00 0.00 
190 82 0.00 -0.00 0.00 
190 85 0.00 -0.00 0.00 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 -0.15 -0.63 0.64 
193 31 -0.75 -2.50 2.61 
193 34 -0.87 -2.31 2.47 
193 37 -0.73 -1.94 2.07 
193 40 -0.76 -1.52 1.70 
193 43 -1.03 -1.03 1.46 
193 46 -0.85 -0.61 1.04 
193 49 -0.29 -0.29 0.41 
193 52 0.00 -0.00 0.00 
193 55 0.00 -0.00 0.00 
193 58 0.00 -0.00 0.00 
193 61 0.00 -0.00 0.00 
193 64 0.00 -0.00 0.00 
193 67 0.00 -0.00 0.00 
193 70 0.00 -0.00 0.00 
193 73 0.00 -0.00 0.00 
193 76 0.00 -0.00 0.00 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 -0.04 -0.25 0.26 
196 28 -0.41 -1.58 1.63 
196 31 -0.55 -1.09 1.22 
196 34 -0.31 -0.58 0.66 
196 37 0.00 -0.00 0.00 
196 40 -0.06 -0.29 0.29 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 0.00 -0.00 0.00 
196 55 0.00 -0.00 0.00 
196 58 0.00 -0.00 0.00 
196 61 0.00 -0.00 0.00 
196 64 0.00 -0.00 0.00 
196 67 0.00 -0.00 0.00 
196 70 0.00 -0.00 0.00 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 0.00 -0.00 0.00 
199 52 0.00 -0.00 0.00 
199 55 0.00 -0.00 0.00 
199 58 0.00 -0.00 0.00 
199 61 0.00 -0.00 0.00 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 0.00 -0.00 0.00 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 


==> data_repeat/117_20001204_bottleneck.txt <==
x y C
0 0 -0.05164773017168045
1 0 -0.059908054769039154
2 0 -0.07747580856084824
3 0 -0.07795161008834839
4 0 -0.051873210817575455
5 0 -0.02654600888490677
6 0 -0.012334045022726059
7 0 0.019378211349248886
8 0 0.04974418506026268
9 0 0.020332112908363342
10 0 -0.025064267218112946
11 0 -0.023659203201532364
12 0 -0.03678016737103462
13 0 -0.04863818734884262
14 0 0.06288662552833557
15 0 0.2039051353931427
16 0 0.25345268845558167
17 0 0.29419559240341187
18 0 0.3321700692176819
19 0 0.23914681375026703
20 0 0.046440497040748596
21 0 -0.06500883400440216
22 0 -0.01796012371778488
23 0 0.07427103817462921
24 0 0.06689909845590591
25 0 -0.03165024518966675
26 0 -0.08283120393753052
27 0 -0.09304168820381165
28 0 -0.16872864961624146
29 0 -0.24927964806556702
30 0 -0.23175321519374847
31 0 -0.1311461478471756
32 0 0.03384226933121681
33 0 0.22775816917419434
34 0 0.30050161480903625
35 0 0.21230252087116241
36 0 0.14340411126613617
37 0 0.1479402482509613
38 0 0.08393502980470657
39 0 -0.03126303106546402
40 0 -0.01639876887202263
41 0 0.05982474237680435
42 0 -0.03193698450922966
43 0 -0.28505411744117737
44 0 -0.5084900856018066
45 0 -0.6108395457267761
46 0 -0.5462011098861694
47 0 -0.3516339063644409
48 0 -0.23083513975143433
49 0 -0.1662117838859558
50 0 -0.03397202491760254
51 0 0.09144318103790283
52 0 0.09656991809606552
53 0 0.006031394936144352
54 0 -0.07637103646993637
55 0 -0.11127054691314697
56 0 -0.09415622800588608
57 0 -0.048442110419273376
58 0 -0.023316973820328712
59 0 -0.02935934066772461
60 0 -0.031811103224754333
61 0 -0.025735482573509216
62 0 -0.03387027233839035
63 0 -0.04787304252386093
0 1 -0.22523030638694763
1 1 -0.23727218806743622
2 1 -0.24520301818847656
3 1 -0.2509654760360718
4 1 -0.25408414006233215
5 1 -0.25972649455070496
6 1 -0.26827067136764526
7 1 -0.2558611333370209
8 1 -0.21596433222293854
9 1 -0.1937788873910904
10 1 -0.21343602240085602
11 1 -0.26681947708129883
12 1 -0.3591196537017822
13 1 -0.4366128742694855
14 1 -0.4056784212589264
15 1 -0.3240818679332733
16 1 -0.26893380284309387
17 1 -0.14888298511505127
18 1 0.07087542116641998
19 1 0.20720477402210236
20 1 0.15461425483226776
21 1 0.03258788585662842
22 1 0.025821121409535408
23 1 0.1004108190536499
24 1 0.09890550374984741
25 1 0.04166503995656967
26 1 0.03072405606508255
27 1 -0.03056957572698593
28 1 -0.178287073969841
29 1 -0.2409014105796814
30 1 -0.1591886579990387
31 1 -0.047683123499155045
32 1 0.07744840532541275
33 1 0.24037472903728485
34 1 0.2951715290546417
35 1 0.1751023232936859
36 1 0.051494911313056946
37 1 0.007938758470118046
38 1 -0.0560309961438179
39 1 -0.14062979817390442
40 1 -0.13161268830299377
41 1 -0.07907749712467194
42 1 -0.14442379772663116
43 1 -0.32460808753967285
44 1 -0.46310755610466003
45 1 -0.48084694147109985
46 1 -0.4441570043563843
47 1 -0.4570421576499939
48 1 -0.5696053504943848
49 1 -0.6898820400238037
50 1 -0.6883328557014465
51 1 -0.5660597681999207
52 1 -0.47133833169937134
53 1 -0.4713138937950134
54 1 -0.47149187326431274
55 1 -0.40342122316360474
56 1 -0.2996174395084381
57 1 -0.22321468591690063
58 1 -0.1973199099302292
59 1 -0.19614656269550323
60 1 -0.18918925523757935
61 1 -0.17964006960391998
62 1 -0.18600994348526
63 1 -0.20632338523864746
0 2 -0.30051594972610474
1 2 -0.294414758682251
2 2 -0.26731547713279724
3 2 -0.2513273060321808
4 2 -0.26845240592956543
5 2 -0.3108425438404083
6 2 -0.36017751693725586
7 2 -0.3892658054828644
8 2 -0.3725077211856842
9 2 -0.33807089924812317
10 2 -0.3522558808326721
11 2 -0.4240379333496094
12 2 -0.49763110280036926
13 2 -0.5288352966308594
14 2 -0.5012887120246887
15 2 -0.47965988516807556
16 2 -0.5417174696922302
17 2 -0.5824387669563293
18 2 -0.44092464447021484
19 2 -0.26373589038848877
20 2 -0.26843005418777466
21 2 -0.3218414783477783
22 2 -0.2183590829372406
23 2 -0.08170977979898453
24 2 -0.04446347802877426
25 2 -0.031824804842472076
26 2 0.015315997414290905
27 2 -0.012384658679366112
28 2 -0.09597428143024445
29 2 -0.07651527225971222
30 2 0.012982554733753204
31 2 0.02295870892703533
32 2 -0.021684685721993446
33 2 -0.03991967439651489
34 2 -0.08685556799173355
35 2 -0.2152450829744339
36 2 -0.3586115539073944
37 2 -0.4160090684890747
38 2 -0.3705202341079712
39 2 -0.2989581823348999
40 2 -0.2536618709564209
41 2 -0.23679950833320618
42 2 -0.26782453060150146
43 2 -0.31287524104118347
44 2 -0.2568371593952179
45 2 -0.08973322063684464
46 2 0.031661584973335266
47 2 0.005983222275972366
48 2 -0.1251526176929474
49 2 -0.2623901963233948
50 2 -0.31016644835472107
51 2 -0.24516725540161133
52 2 -0.18496140837669373
53 2 -0.20465630292892456
54 2 -0.23847642540931702
55 2 -0.22830502688884735
56 2 -0.20710022747516632
57 2 -0.21898005902767181
58 2 -0.2570402920246124
59 2 -0.2921338975429535
60 2 -0.30836033821105957
61 2 -0.3034002482891083
62 2 -0.2901780903339386
63 2 -0.2898833453655243
0 3 -0.3591584861278534
1 3 -0.3617646396160126
2 3 -0.33078980445861816
3 3 -0.30763325095176697
4 3 -0.32779133319854736
5 3 -0.37028324604034424
6 3 -0.396156370639801
7 3 -0.3808591663837433
8 3 -0.31017741560935974
9 3 -0.2125956416130066
10 3 -0.16504952311515808
11 3 -0.20033970475196838
12 3 -0.26793718338012695
13 3 -0.30202382802963257
14 3 -0.252118855714798
15 3 -0.17031924426555634
16 3 -0.18137584626674652
17 3 -0.22067217528820038
18 3 -0.12134458124637604
19 3 -0.10096263140439987
20 3 -0.3841036260128021
21 3 -0.6376245021820068
22 3 -0.5385940670967102
23 3 -0.3487279415130615
24 3 -0.2795974612236023
25 3 -0.23046626150608063
26 3 -0.18903294205665588
27 3 -0.25934433937072754
28 3 -0.3592318892478943
29 3 -0.3615352213382721
30 3 -0.31897324323654175
31 3 -0.3298642933368683
32 3 -0.3668206036090851
33 3 -0.374916672706604
34 3 -0.3712030053138733
35 3 -0.4161736071109772
36 3 -0.5204752683639526
37 3 -0.5912097692489624
38 3 -0.5347951650619507
39 3 -0.4235888123512268
40 3 -0.37666165828704834
41 3 -0.38786396384239197
42 3 -0.40047141909599304
43 3 -0.39987021684646606
44 3 -0.38119304180145264
45 3 -0.34269988536834717
46 3 -0.30726858973503113
47 3 -0.26344457268714905
48 3 -0.20260614156723022
49 3 -0.1780996024608612
50 3 -0.2024463564157486
51 3 -0.20364072918891907
52 3 -0.18337030708789825
53 3 -0.1842832863330841
54 3 -0.19451896846294403
55 3 -0.19803191721439362
56 3 -0.21714456379413605
57 3 -0.2603704631328583
58 3 -0.3062485456466675
59 3 -0.3396792709827423
60 3 -0.3597359359264374
61 3 -0.3596418797969818
62 3 -0.34366902709007263
63 3 -0.3408150374889374
0 4 -0.2724827229976654
1 4 -0.2744976282119751
2 4 -0.24524374306201935
3 4 -0.23256513476371765
4 4 -0.27448955178260803
5 4 -0.33039796352386475
6 4 -0.346616268157959
7 4 -0.3129808008670807
8 4 -0.22278836369514465
9 4 -0.07893141359090805
10 4 0.050745248794555664
11 4 0.07354157418012619
12 4 -0.019186200574040413
13 4 -0.11127202212810516
14 4 -0.07286524027585983
15 4 0.03669900819659233
16 4 0.06121467798948288
17 4 0.09108931571245193
18 4 0.2777172923088074
19 4 0.292261004447937
20 4 -0.10909030586481094
21 4 -0.44418802857398987
22 4 -0.3440331518650055
23 4 -0.17701005935668945
24 4 -0.15142938494682312
25 4 -0.1316288262605667
26 4 -0.11085070669651031
27 4 -0.19029578566551208
28 4 -0.29628995060920715
29 4 -0.3281420171260834
30 4 -0.31230559945106506
31 4 -0.3039562702178955
32 4 -0.2957184612751007
33 4 -0.26529520750045776
34 4 -0.21472588181495667
35 4 -0.18196487426757812
36 4 -0.1997726857662201
37 4 -0.22731517255306244
38 4 -0.20746000111103058
39 4 -0.16484002768993378
40 4 -0.1284179836511612
41 4 -0.06474639475345612
42 4 0.035551901906728745
43 4 0.1044413223862648
44 4 0.08579720556735992
45 4 0.006483846344053745
46 4 -0.05739477649331093
47 4 -0.06201648712158203
48 4 -0.03688862547278404
49 4 -0.05146448314189911
50 4 -0.11261431127786636
51 4 -0.16017694771289825
52 4 -0.17181812226772308
53 4 -0.16695426404476166
54 4 -0.1657782942056656
55 4 -0.1749044507741928
56 4 -0.19697488844394684
57 4 -0.22654981911182404
58 4 -0.2494119554758072
59 4 -0.26272469758987427
60 4 -0.27252763509750366
61 4 -0.2723061144351959
62 4 -0.2596889138221741
63 4 -0.25652584433555603
0 5 -0.19147486984729767
1 5 -0.20047350227832794
2 5 -0.17160770297050476
3 5 -0.159542053937912
4 5 -0.2046789973974228
5 5 -0.2592838704586029
6 5 -0.27914780378341675
7 5 -0.2802819013595581
8 5 -0.24747775495052338
9 5 -0.131662517786026
10 5 0.019964711740612984
11 5 0.07158324122428894
12 5 -0.019193513318896294
13 5 -0.10239948332309723
14 5 -0.0452960804104805
15 5 0.01304534636437893
16 5 -0.05942656472325325
17 5 -0.035055011510849
18 5 0.24181890487670898
19 5 0.32324540615081787
20 5 -0.06721765547990799
21 5 -0.3729591965675354
22 5 -0.23126709461212158
23 5 -0.09337644279003143
24 5 -0.14804133772850037
25 5 -0.17543305456638336
26 5 -0.12820589542388916
27 5 -0.12794317305088043
28 5 -0.15488207340240479
29 5 -0.12938597798347473
30 5 -0.06122046336531639
31 5 -0.004864403046667576
32 5 0.026150256395339966
33 5 0.04952280968427658
34 5 0.07744971662759781
35 5 0.09570607542991638
36 5 0.10309958457946777
37 5 0.11918061971664429
38 5 0.13943803310394287
39 5 0.14478476345539093
40 5 0.1487332284450531
41 5 0.17199362814426422
42 5 0.1971207559108734
43 5 0.19621849060058594
44 5 0.1756453961133957
45 5 0.17338109016418457
46 5 0.20507045090198517
47 5 0.23418070375919342
48 5 0.221975639462471
49 5 0.17896823585033417
50 5 0.13866838812828064
51 5 0.11785764247179031
52 5 0.10673234611749649
53 5 0.08323455601930618
54 5 0.04394236579537392
55 5 0.0022981411311775446
56 5 -0.03438645973801613
57 5 -0.06371455639600754
58 5 -0.08197607100009918
59 5 -0.09120620787143707
60 5 -0.10181266814470291
61 5 -0.11711181700229645
62 5 -0.13390380144119263
63 5 -0.15861305594444275
0 6 -0.24115367233753204
1 6 -0.27297356724739075
2 6 -0.2608588933944702
3 6 -0.24926277995109558
4 6 -0.2728695273399353
5 6 -0.2897126376628876
6 6 -0.2845064103603363
7 6 -0.3042110800743103
8 6 -0.3172313868999481
9 6 -0.22194011509418488
10 6 -0.040451616048812866
11 6 0.06573570519685745
12 6 0.018503542989492416
13 6 -0.05291270837187767
14 6 -0.034535836428403854
15 6 -0.06123584881424904
16 6 -0.16305069625377655
17 6 -0.02240222506225109
18 6 0.4240364134311676
19 6 0.5523144006729126
20 6 0.09596437215805054
21 6 -0.23090878129005432
22 6 -0.04682232066988945
23 6 0.09638810157775879
24 6 -0.013775037601590157
25 6 -0.0753139927983284
26 6 -0.01878867857158184
27 6 -0.01054420042783022
28 6 -0.0459892675280571
29 6 -0.017448116093873978
30 6 0.05732458457350731
31 6 0.10558605194091797
32 6 0.11757441610097885
33 6 0.12478549778461456
34 6 0.12401694059371948
35 6 0.08777632564306259
36 6 0.042039383202791214
37 6 0.03348807990550995
38 6 0.05523724481463432
39 6 0.08323890715837479
40 6 0.11202508211135864
41 6 0.11162139475345612
42 6 0.04215480759739876
43 6 -0.07859346270561218
44 6 -0.18086162209510803
45 6 -0.20532119274139404
46 6 -0.15973106026649475
47 6 -0.11526087671518326
48 6 -0.1025201752781868
49 6 -0.08476021140813828
50 6 -0.04257885366678238
51 6 0.007650806102901697
52 6 0.03924396261572838
53 6 0.035702064633369446
54 6 0.0084700221195817
55 6 -0.01776028610765934
56 6 -0.03419401869177818
57 6 -0.046191051602363586
58 6 -0.05662048980593681
59 6 -0.06555258482694626
60 6 -0.07722657173871994
61 6 -0.09794481098651886
62 6 -0.13240624964237213
63 6 -0.18317246437072754
0 7 -0.40653908252716064
1 7 -0.4378720223903656
2 7 -0.4307214617729187
3 7 -0.41452521085739136
4 7 -0.4241798222064972
5 7 -0.43466195464134216
6 7 -0.4342377781867981
7 7 -0.4695909917354584
8 7 -0.5133876204490662
9 7 -0.45379483699798584
10 7 -0.2832769453525543
11 7 -0.14305028319358826
12 7 -0.11178082227706909
13 7 -0.10080088675022125
14 7 -0.06513233482837677
15 7 -0.12984377145767212
16 7 -0.21424031257629395
17 7 0.06336289644241333
18 7 0.6497188806533813
19 7 0.7455090880393982
20 7 0.13356603682041168
21 7 -0.2606908679008484
22 7 -0.03287634626030922
23 7 0.12948724627494812
24 7 -0.0010459704790264368
25 7 -0.03605347499251366
26 7 0.047653816640377045
27 7 0.027316750958561897
28 7 -0.0631219893693924
29 7 -0.06816396117210388
30 7 -0.016520436853170395
31 7 -0.0028529404662549496
32 7 -0.02652117982506752
33 7 -0.03918704390525818
34 7 -0.04581990838050842
35 7 -0.07586078345775604
36 7 -0.11039398610591888
37 7 -0.12524133920669556
38 7 -0.13944107294082642
39 7 -0.16220781207084656
40 7 -0.16652408242225647
41 7 -0.1435750126838684
42 7 -0.1239963099360466
43 7 -0.13796022534370422
44 7 -0.18070797622203827
45 7 -0.21886374056339264
46 7 -0.22803065180778503
47 7 -0.22318020462989807
48 7 -0.2270035594701767
49 7 -0.23477040231227875
50 7 -0.22949187457561493
51 7 -0.2067713737487793
52 7 -0.1766810268163681
53 7 -0.1548588126897812
54 7 -0.14867140352725983
55 7 -0.1545448750257492
56 7 -0.16643765568733215
57 7 -0.18228621780872345
58 7 -0.2039635181427002
59 7 -0.23011237382888794
60 7 -0.2531200647354126
61 7 -0.2734287977218628
62 7 -0.30483126640319824
63 7 -0.3533541262149811
0 8 -0.387356162071228
1 8 -0.4218904376029968
2 8 -0.4293214976787567
3 8 -0.41674333810806274
4 8 -0.4268803894519806
5 8 -0.4691382348537445
6 8 -0.513055682182312
7 8 -0.5551448464393616
8 8 -0.5904746651649475
9 8 -0.562539279460907
10 8 -0.448415070772171
11 8 -0.3325422704219818
12 8 -0.2543831765651703
13 8 -0.1449800282716751
14 8 -0.042288411408662796
15 8 -0.12628206610679626
16 8 -0.28220611810684204
17 8 -0.03399712219834328
18 8 0.5838090181350708
19 8 0.6805171966552734
20 8 0.02278214320540428
21 8 -0.3656289279460907
22 8 -0.1256759762763977
23 8 -0.0475582629442215
24 8 -0.22404396533966064
25 8 -0.12616966664791107
26 8 0.10367372632026672
27 8 0.11209380626678467
28 8 -0.014176732860505581
29 8 -0.04124588519334793
30 8 0.016766244545578957
31 8 0.05950327590107918
32 8 0.06906165927648544
33 8 0.06508786231279373
34 8 0.04845702648162842
35 8 0.02870856784284115
36 8 0.027947138994932175
37 8 0.03378010913729668
38 8 0.010296274907886982
39 8 -0.044850416481494904
40 8 -0.0934961661696434
41 8 -0.10556279867887497
42 8 -0.0917353630065918
43 8 -0.08147852122783661
44 8 -0.08368757367134094
45 8 -0.08711837977170944
46 8 -0.0850919783115387
47 8 -0.08706168085336685
48 8 -0.1052762046456337
49 8 -0.1384599655866623
50 8 -0.17213571071624756
51 8 -0.18960295617580414
52 8 -0.18577854335308075
53 8 -0.1711820363998413
54 8 -0.16293831169605255
55 8 -0.1688898354768753
56 8 -0.1804250031709671
57 8 -0.19029179215431213
58 8 -0.20691613852977753
59 8 -0.2344273179769516
60 8 -0.25854408740997314
61 8 -0.27510279417037964
62 8 -0.30155444145202637
63 8 -0.3429395258426666
0 9 -0.26917651295661926
1 9 -0.3208230435848236
2 9 -0.34483277797698975
3 9 -0.32385993003845215
4 9 -0.31366202235221863
5 9 -0.3650570511817932
6 9 -0.4406808614730835
7 9 -0.4875384271144867
8 9 -0.5107454657554626
9 9 -0.5183178186416626
10 9 -0.47344082593917847
11 9 -0.3832865059375763
12 9 -0.23653514683246613
13 9 -0.019424987956881523
14 9 0.17476217448711395
15 9 0.10221128910779953
16 9 -0.1789211928844452
17 9 -0.07698311656713486
18 9 0.5811952352523804
19 9 0.8461368680000305
20 9 0.35388076305389404
21 9 0.012496210634708405
22 9 0.08788473904132843
23 9 -0.0883525013923645
24 9 -0.3392793834209442
25 9 -0.10623118281364441
26 9 0.2397417277097702
27 9 0.23221541941165924
28 9 0.04774771258234978
29 9 -0.021379590034484863
30 9 0.010012482292950153
31 9 0.05186999961733818
32 9 0.0668063536286354
33 9 0.051021870225667953
34 9 0.01699266955256462
35 9 -0.0040210639126598835
36 9 0.0024163885973393917
37 9 0.01332133263349533
38 9 0.0105295330286026
39 9 0.0062356856651604176
40 9 0.014368266798555851
41 9 0.024643879383802414
42 9 0.018951697275042534
43 9 -0.0014523084973916411
44 9 -0.01536563690751791
45 9 -0.008666330017149448
46 9 0.009490725584328175
47 9 0.024645015597343445
48 9 0.03371063247323036
49 9 0.03665255755186081
50 9 0.0290721096098423
51 9 0.011132525280117989
52 9 -0.006585823372006416
53 9 -0.018304510042071342
54 9 -0.03132091090083122
55 9 -0.04929646477103233
56 9 -0.06415042281150818
57 9 -0.07364014536142349
58 9 -0.08889885991811752
59 9 -0.11324790865182877
60 9 -0.13367131352424622
61 9 -0.14902423322200775
62 9 -0.17639771103858948
63 9 -0.21898065507411957
0 10 -0.24084702134132385
1 10 -0.30054745078086853
2 10 -0.33123594522476196
3 10 -0.30718496441841125
4 10 -0.2789022922515869
5 10 -0.3093140721321106
6 10 -0.3678765296936035
7 10 -0.39146679639816284
8 10 -0.4027048945426941
9 10 -0.46911105513572693
10 10 -0.5247197151184082
11 10 -0.4873572289943695
12 10 -0.27699533104896545
13 10 0.04020887240767479
14 10 0.3479616045951843
15 10 0.3559190332889557
16 10 0.02938656136393547
17 10 -0.08132053166627884
18 10 0.4475780129432678
19 10 0.8180567622184753
20 10 0.6020295023918152
21 10 0.3600931465625763
22 10 0.2463524490594864
23 10 -0.13415895402431488
24 10 -0.36821016669273376
25 10 -0.09170405566692352
26 10 0.21727202832698822
27 10 0.18496274948120117
28 10 0.034256745129823685
29 10 -0.021991778165102005
30 10 -0.008675153367221355
31 10 0.00912684015929699
32 10 -0.009629187174141407
33 10 -0.055492840707302094
34 10 -0.08865667879581451
35 10 -0.0874590128660202
36 10 -0.07036034017801285
37 10 -0.06599389016628265
38 10 -0.07600399106740952
39 10 -0.07370714843273163
40 10 -0.04304464906454086
41 10 -0.008271558210253716
42 10 0.0012397089740261436
43 10 -0.00886851828545332
44 10 -0.01627359353005886
45 10 -0.01639307476580143
46 10 -0.018655115738511086
47 10 -0.02110942266881466
48 10 -0.008683180436491966
49 10 0.017749981954693794
50 10 0.034196507185697556
51 10 0.028028815984725952
52 10 0.013894573785364628
53 10 0.0042524454183876514
54 10 -0.006653322838246822
55 10 -0.02283445931971073
56 10 -0.03860533982515335
57 10 -0.05379064753651619
58 10 -0.07394208759069443
59 10 -0.09517714381217957
60 10 -0.10834460705518723
61 10 -0.11910055577754974
62 10 -0.1436271369457245
63 10 -0.18569640815258026
0 11 -0.2516753673553467
1 11 -0.30276304483413696
2 11 -0.33485227823257446
3 11 -0.3353360891342163
4 11 -0.32338643074035645
5 11 -0.3387945890426636
6 11 -0.37357097864151
7 11 -0.37761878967285156
8 11 -0.36187130212783813
9 11 -0.43177857995033264
10 11 -0.5173050165176392
11 11 -0.5271251797676086
12 11 -0.37713342905044556
13 11 -0.08159936964511871
14 11 0.2763269245624542
15 11 0.384798526763916
16 11 0.1322329193353653
17 11 -0.12187322974205017
18 11 0.12114883959293365
19 11 0.447270929813385
20 11 0.5120660662651062
21 11 0.48480308055877686
22 11 0.3878169655799866
23 11 0.05255567654967308
24 11 -0.1150764748454094
25 11 0.015911143273115158
26 11 0.12163086980581284
27 11 0.04326903447508812
28 11 -0.015937713906168938
29 11 -0.011582981795072556
30 11 0.02598569542169571
31 11 0.054071005433797836
32 11 0.037286266684532166
33 11 0.0014909347519278526
34 11 -0.00822385959327221
35 11 0.0018032805528491735
36 11 0.002591896802186966
37 11 -0.009611002169549465
38 11 -0.031350620090961456
39 11 -0.048666924238204956
40 11 -0.041947729885578156
41 11 -0.02595144882798195
42 11 -0.026281584054231644
43 11 -0.03413771837949753
44 11 -0.03125271201133728
45 11 -0.02421507239341736
46 11 -0.02609441429376602
47 11 -0.03038322553038597
48 11 -0.02002166397869587
49 11 0.002062527695670724
50 11 0.009945368394255638
51 11 -0.005808019079267979
52 11 -0.022676238790154457
53 11 -0.026124069467186928
54 11 -0.029225071892142296
55 11 -0.04199189692735672
56 11 -0.058495596051216125
57 11 -0.07528939098119736
58 11 -0.0930425152182579
59 11 -0.1063275933265686
60 11 -0.11309600621461868
61 11 -0.12412723898887634
62 11 -0.15185846388339996
63 11 -0.19731266796588898
0 12 -0.1979164481163025
1 12 -0.22754262387752533
2 12 -0.25023263692855835
3 12 -0.26665985584259033
4 12 -0.26743921637535095
5 12 -0.2798674404621124
6 12 -0.3376978635787964
7 12 -0.3975493311882019
8 12 -0.39651110768318176
9 12 -0.4047470986843109
10 12 -0.43798255920410156
11 12 -0.4585803747177124
12 12 -0.44201239943504333
13 12 -0.22750166058540344
14 12 0.22905658185482025
15 12 0.5648462772369385
16 12 0.45743677020072937
17 12 0.19981704652309418
18 12 0.2790411412715912
19 12 0.508754312992096
20 12 0.5330831408500671
21 12 0.4987856149673462
22 12 0.47181734442710876
23 12 0.3040997385978699
24 12 0.14790329337120056
25 12 0.14417627453804016
26 12 0.1565234363079071
27 12 0.06857901811599731
28 12 0.005810759495943785
29 12 -0.008998953737318516
30 12 0.019982831552624702
31 12 0.04706735908985138
32 12 0.05689041689038277
33 12 0.07289808243513107
34 12 0.10056079924106598
35 12 0.1083611324429512
36 12 0.08512134104967117
37 12 0.057974379509687424
38 12 0.038698915392160416
39 12 0.028841424733400345
40 12 0.03888919949531555
41 12 0.04840158671140671
42 12 0.030427519232034683
43 12 0.0025523195508867502
44 12 -0.007619773969054222
45 12 -0.005094628781080246
46 12 -0.004045950714498758
47 12 -0.0035077522043138742
48 12 0.005151375662535429
49 12 0.0189206600189209
50 12 0.017444070428609848
51 12 -0.00577623350545764
52 12 -0.02525201626121998
53 12 -0.025280039757490158
54 12 -0.024591533467173576
55 12 -0.037781424820423126
56 12 -0.05536773055791855
57 12 -0.06861589103937149
58 12 -0.07846649736166
59 12 -0.08476416766643524
60 12 -0.0894961729645729
61 12 -0.0996163859963417
62 12 -0.12177197635173798
63 12 -0.15800051391124725
0 13 -0.14672434329986572
1 13 -0.17809033393859863
2 13 -0.1971282809972763
3 13 -0.2012677639722824
4 13 -0.1760907769203186
5 13 -0.16628101468086243
6 13 -0.2528102695941925
7 13 -0.3913032114505768
8 13 -0.45028629899024963
9 13 -0.40370452404022217
10 13 -0.36499932408332825
11 13 -0.3848469853401184
12 13 -0.47604605555534363
13 13 -0.33106017112731934
14 13 0.33948686718940735
15 13 0.9997153282165527
16 13 0.8712693452835083
17 13 0.47129231691360474
18 13 0.6698709726333618
19 13 0.9980233907699585
20 13 0.6960790753364563
21 13 0.34845471382141113
22 13 0.37932834029197693
23 13 0.28234609961509705
24 13 0.0420026034116745
25 13 0.07848244905471802
26 13 0.24463605880737305
27 13 0.20742495357990265
28 13 0.055559296160936356
29 13 -0.009310135617852211
30 13 -0.0051444354467093945
31 13 -0.022151224315166473
32 13 -0.02131917141377926
33 13 0.009823123924434185
34 13 0.03698587045073509
35 13 0.05086350440979004
36 13 0.04506485164165497
37 13 0.027513084933161736
38 13 0.010886596515774727
39 13 0.010502672754228115
40 13 0.03751096501946449
41 13 0.06313534080982208
42 13 0.05815061926841736
43 13 0.037897758185863495
44 13 0.02362997643649578
45 13 0.016381867229938507
46 13 0.015209689736366272
47 13 0.017764905467629433
48 13 0.023948784917593002
49 13 0.03308040276169777
50 13 0.028218885883688927
51 13 0.0016096258768811822
52 13 -0.0189107246696949
53 13 -0.016549713909626007
54 13 -0.012713979929685593
55 13 -0.021529527381062508
56 13 -0.03097073920071125
57 13 -0.03424060717225075
58 13 -0.03781121224164963
59 13 -0.04472707584500313
60 13 -0.052811287343502045
61 13 -0.06139104813337326
62 13 -0.07598020881414413
63 13 -0.10604599118232727
0 14 -0.13711996376514435
1 14 -0.18652254343032837
2 14 -0.2210291475057602
3 14 -0.22660131752490997
4 14 -0.18820351362228394
5 14 -0.15451079607009888
6 14 -0.23034095764160156
7 14 -0.377079039812088
8 14 -0.44973334670066833
9 14 -0.39220497012138367
10 14 -0.2746531665325165
11 14 -0.24108843505382538
12 14 -0.46369296312332153
13 14 -0.5174408555030823
14 14 0.2544180154800415
15 14 1.1237249374389648
16 14 0.7544565796852112
17 14 0.008279909379780293
18 14 0.534037172794342
19 14 1.3061448335647583
20 14 0.8181261420249939
21 14 0.26366764307022095
22 14 0.46425631642341614
23 14 0.366719514131546
24 14 -0.10067470371723175
25 14 -0.07228730618953705
26 14 0.24860604107379913
27 14 0.2443699836730957
28 14 0.055283255875110626
29 14 0.028657516464591026
30 14 0.06088676676154137
31 14 0.02483069710433483
32 14 0.0141603359952569
33 14 0.008617225103080273
34 14 -0.02120954729616642
35 14 -0.024584798142313957
36 14 -0.017910370603203773
37 14 -0.043700605630874634
38 14 -0.08714699745178223
39 14 -0.1015358492732048
40 14 -0.07838734239339828
41 14 -0.056563928723335266
42 14 -0.053027983754873276
43 14 -0.05788286030292511
44 14 -0.07137183845043182
45 14 -0.08079925924539566
46 14 -0.06732841581106186
47 14 -0.04509838670492172
48 14 -0.024569666013121605
49 14 0.0009373084176331758
50 14 0.01173462811857462
51 14 -0.007173959631472826
52 14 -0.02371079847216606
53 14 -0.020290516316890717
54 14 -0.020601263269782066
55 14 -0.03194490820169449
56 14 -0.036163635551929474
57 14 -0.032242998480796814
58 14 -0.03281697630882263
59 14 -0.037831202149391174
60 14 -0.041953910142183304
61 14 -0.047846775501966476
62 14 -0.06166240945458412
63 14 -0.09045211970806122
0 15 -0.11127672344446182
1 15 -0.14500084519386292
2 15 -0.18082693219184875
3 15 -0.1956178992986679
4 15 -0.16512271761894226
5 15 -0.12706094980239868
6 15 -0.19176867604255676
7 15 -0.33716997504234314
8 15 -0.4239422678947449
9 15 -0.39485588669776917
10 15 -0.2303270846605301
11 15 -0.07898733019828796
12 15 -0.42301955819129944
13 15 -0.8321642875671387
14 15 -0.11169148236513138
15 15 1.0981485843658447
16 15 0.8023332357406616
17 15 -0.14262673258781433
18 15 0.5061092376708984
19 15 1.5687223672866821
20 15 1.0431021451950073
21 15 0.3787006735801697
22 15 0.6236608624458313
23 15 0.47270047664642334
24 15 -0.19178158044815063
25 15 -0.22608833014965057
26 15 0.11750230938196182
27 15 0.18226633965969086
28 15 0.06314675509929657
29 15 0.09142006933689117
30 15 0.14620354771614075
31 15 0.155971497297287
32 15 0.1988425850868225
33 15 0.18929341435432434
34 15 0.13066929578781128
35 15 0.12430976331233978
36 15 0.143547922372818
37 15 0.1095123365521431
38 15 0.03814176470041275
39 15 0.0031650045420974493
40 15 0.012954509817063808
41 15 0.017298707738518715
42 15 0.016252385452389717
43 15 0.014284653589129448
44 15 -0.01244450081139803
45 15 -0.03679132089018822
46 15 -0.028381770476698875
47 15 -0.0239190012216568
48 15 -0.03574651479721069
49 15 -0.027984661981463432
50 15 -0.016764311119914055
51 15 -0.03346741199493408
52 15 -0.0485633909702301
53 15 -0.040015727281570435
54 15 -0.03446635231375694
55 15 -0.04060797765851021
56 15 -0.039578184485435486
57 15 -0.03520990163087845
58 15 -0.04093397408723831
59 15 -0.04792742431163788
60 15 -0.05174180492758751
61 15 -0.06443838030099869
62 15 -0.08235511928796768
63 15 -0.09387479722499847
0 16 -0.07297633588314056
1 16 -0.08800901472568512
2 16 -0.12019148468971252
3 16 -0.13624469935894012
4 16 -0.09619785100221634
5 16 -0.045349977910518646
6 16 -0.11431049555540085
7 16 -0.2852340042591095
8 16 -0.4230595827102661
9 16 -0.47089850902557373
10 16 -0.3185925781726837
11 16 -0.027763575315475464
12 16 -0.29417580366134644
13 16 -0.9321131110191345
14 16 -0.44890260696411133
15 16 1.008010983467102
16 16 1.0512728691101074
17 16 0.07517930120229721
18 16 0.4626898169517517
19 16 1.4911788702011108
20 16 1.2272897958755493
21 16 0.6441249251365662
22 16 0.7153297662734985
23 16 0.46174874901771545
24 16 -0.18503455817699432
25 16 -0.2518589496612549
26 16 0.02985444851219654
27 16 0.10646436363458633
28 16 -0.023118378594517708
29 16 -0.05541824921965599
30 16 -0.026574909687042236
31 16 0.034887123852968216
32 16 0.10361209511756897
33 16 0.07818961888551712
34 16 0.00892938394099474
35 16 0.017140017822384834
36 16 0.08230402320623398
37 16 0.08921439200639725
38 16 0.020122412592172623
39 16 -0.020970739424228668
40 16 -0.008148487657308578
41 16 0.0020319167524576187
42 16 0.019489068537950516
43 16 0.03024907223880291
44 16 0.004409011919051409
45 16 -0.004054140765219927
46 16 0.031141605228185654
47 16 0.04120781645178795
48 16 0.014390265569090843
49 16 0.012040283530950546
50 16 0.02626633085310459
51 16 0.008677544072270393
52 16 -0.020066317170858383
53 16 -0.020979488268494606
54 16 -0.013082784600555897
55 16 -0.015349382534623146
56 16 -0.015359371900558472
57 16 -0.016890263184905052
58 16 -0.029301319271326065
59 16 -0.03939082473516464
60 16 -0.04806158319115639
61 16 -0.07060904055833817
62 16 -0.08920857310295105
63 16 -0.08240535110235214
0 17 -0.030761387199163437
1 17 -0.06157408654689789
2 17 -0.10980183631181717
3 17 -0.14336928725242615
4 17 -0.10498298704624176
5 17 -0.03479885682463646
6 17 -0.08059011399745941
7 17 -0.23613537847995758
8 17 -0.3725473880767822
9 17 -0.4809682071208954
10 17 -0.4349198043346405
11 17 -0.09560511261224747
12 17 -0.07396677136421204
13 17 -0.6276060342788696
14 17 -0.5790479183197021
15 17 0.5645720362663269
16 17 0.8471754789352417
17 17 0.029368389397859573
18 17 0.20710963010787964
19 17 1.2538458108901978
20 17 1.4718782901763916
21 17 1.0850896835327148
22 17 0.8226625919342041
23 17 0.4214364290237427
24 17 -0.04749210923910141
25 17 -0.0034932445269078016
26 17 0.3077879548072815
27 17 0.3244425654411316
28 17 0.07184924930334091
29 17 -0.04337150231003761
30 17 0.020281199365854263
31 17 0.1320309340953827
32 17 0.17420388758182526
33 17 0.11676038801670074
34 17 0.02551841363310814
35 17 0.0004938871716149151
36 17 0.06080886721611023
37 17 0.06828582286834717
38 17 -0.030482811853289604
39 17 -0.10444756597280502
40 17 -0.10380388051271439
41 17 -0.08282744139432907
42 17 -0.06063447147607803
43 17 -0.07076191902160645
44 17 -0.12613044679164886
45 17 -0.14983324706554413
46 17 -0.11397633701562881
47 17 -0.09290044754743576
48 17 -0.08849475532770157
49 17 -0.03625340759754181
50 17 0.03308621048927307
51 17 0.05251472070813179
52 17 0.042096737772226334
53 17 0.046251509338617325
54 17 0.05302216485142708
55 17 0.04159463569521904
56 17 0.024406466633081436
57 17 0.008836321532726288
58 17 -0.0037872260436415672
59 17 -0.004077828489243984
60 17 -0.003281518118456006
61 17 -0.016668997704982758
62 17 -0.02653549611568451
63 17 -0.023586418479681015
0 18 -0.0030685137026011944
1 18 -0.032665178179740906
2 18 -0.0708296000957489
3 18 -0.10799495875835419
4 18 -0.08643823862075806
5 18 -0.010545523837208748
6 18 -0.00453569320961833
7 18 -0.10373234748840332
8 18 -0.23247559368610382
9 18 -0.38698479533195496
10 18 -0.4809607267379761
11 18 -0.2077450156211853
12 18 0.16193276643753052
13 18 -0.030720097944140434
14 18 -0.29545214772224426
15 18 0.21351048350334167
16 18 0.5688934326171875
17 18 0.16102559864521027
18 18 0.3342304229736328
19 18 1.24728262424469
20 18 1.6059484481811523
21 18 1.2456680536270142
22 18 0.741104781627655
23 18 0.1677960455417633
24 18 -0.22499597072601318
25 18 0.02698834054172039
26 18 0.47129273414611816
27 18 0.43535035848617554
28 18 0.10514819622039795
29 18 0.017291296273469925
30 18 0.13828778266906738
31 18 0.2172449231147766
32 18 0.2051459550857544
33 18 0.1514025777578354
34 18 0.060463108122348785
35 18 0.008837942034006119
36 18 0.05592015013098717
37 18 0.07524977624416351
38 18 -0.012114880606532097
39 18 -0.06608865410089493
40 18 0.017990009859204292
41 18 0.14077357947826385
42 18 0.18851198256015778
43 18 0.16964130103588104
44 18 0.11433292180299759
45 18 0.06515055894851685
46 18 0.025767594575881958
47 18 -0.03797139599919319
48 18 -0.0865669772028923
49 18 -0.060489993542432785
50 18 -0.02526118792593479
51 18 -0.035395678132772446
52 18 -0.049899980425834656
53 18 -0.03160109370946884
54 18 -0.01433437317609787
55 18 -0.01871619001030922
56 18 -0.027875270694494247
57 18 -0.03194696456193924
58 18 -0.026213528588414192
59 18 -0.005636968184262514
60 18 0.013783663511276245
61 18 0.018850423395633698
62 18 0.019854718819260597
63 18 0.016371488571166992
0 19 0.05947361886501312
1 19 0.05993985757231712
2 19 0.0431632436811924
3 19 0.0032833325676620007
4 19 -0.013767622411251068
5 19 0.027957966551184654
6 19 0.05855340510606766
7 19 -0.0046976348385214806
8 19 -0.1736990511417389
9 19 -0.3928266763687134
10 19 -0.578421413898468
11 19 -0.427399605512619
12 19 0.09513165056705475
13 19 0.28028804063796997
14 19 0.03478819876909256
15 19 0.18326127529144287
16 19 0.6161744594573975
17 19 0.6519942879676819
18 19 0.7756035327911377
19 19 1.1487623453140259
20 19 1.2440768480300903
21 19 1.0552119016647339
22 19 0.8517860174179077
23 19 0.3764416575431824
24 19 0.0022423244081437588
25 19 0.25638920068740845
26 19 0.5669670104980469
27 19 0.3378530740737915
28 19 -0.001921830466017127
29 19 -0.018453165888786316
30 19 0.06258302181959152
31 19 0.07485266774892807
32 19 0.07784613966941833
33 19 0.04456403851509094
34 19 -0.04251401126384735
35 19 -0.058153778314590454
36 19 0.05188662186264992
37 19 0.11888181418180466
38 19 0.037986867129802704
39 19 0.004574282560497522
40 19 0.14849354326725006
41 19 0.2655514180660248
42 19 0.21708135306835175
43 19 0.16434812545776367
44 19 0.19298155605793
45 19 0.2244386374950409
46 19 0.18388737738132477
47 19 0.11306257545948029
48 19 0.09918525069952011
49 19 0.1444615125656128
50 19 0.1474408507347107
51 19 0.09266968816518784
52 19 0.03887377306818962
53 19 0.02332202158868313
54 19 0.006903219502419233
55 19 -0.02101472206413746
56 19 -0.03461707383394241
57 19 -0.03208890184760094
58 19 -0.021635614335536957
59 19 0.004546146374195814
60 19 0.037462975829839706
61 19 0.05312211439013481
62 19 0.05241910740733147
63 19 0.054063718765974045
0 20 0.04785996675491333
1 20 0.05875833332538605
2 20 0.03861648589372635
3 20 -0.003709385171532631
4 20 -0.04007621109485626
5 20 -0.02633180469274521
6 20 0.015100984834134579
7 20 0.002324430737644434
8 20 -0.11854647845029831
9 20 -0.3060249984264374
10 20 -0.4222126603126526
11 20 -0.23384878039360046
12 20 0.24226348102092743
13 20 0.5115082263946533
14 20 0.3760700821876526
15 20 0.3922487795352936
16 20 0.7725937366485596
17 20 1.0670403242111206
18 20 1.2665026187896729
19 20 1.3137394189834595
20 20 1.1207321882247925
21 20 0.9935129284858704
22 20 0.9521754384040833
23 20 0.5854225158691406
24 20 0.30498775839805603
25 20 0.4590393006801605
26 20 0.526324987411499
27 20 0.2638354003429413
28 20 0.09973300248384476
29 20 0.08556190133094788
30 20 0.03153827786445618
31 20 0.05880516394972801
32 20 0.1515549123287201
33 20 0.08776051551103592
34 20 -0.04280776530504227
35 20 -0.008138496428728104
36 20 0.14146897196769714
37 20 0.14772774279117584
38 20 -0.018410224467515945
39 20 -0.06346221268177032
40 20 0.07214997708797455
41 20 0.06107661500573158
42 20 -0.1509299874305725
43 20 -0.23578600585460663
44 20 -0.12150012701749802
45 20 -0.035485975444316864
46 20 -0.07847293466329575
47 20 -0.13293074071407318
48 20 -0.09367664158344269
49 20 0.005290685687214136
50 20 0.06461626291275024
51 20 0.06698144227266312
52 20 0.06064126268029213
53 20 0.06661008298397064
54 20 0.053642891347408295
55 20 0.03270619735121727
56 20 0.03714190050959587
57 20 0.04860997200012207
58 20 0.0383308008313179
59 20 0.036503929644823074
60 20 0.06272570788860321
61 20 0.06903939694166183
62 20 0.03806194290518761
63 20 0.025948725640773773
0 21 0.007147813215851784
1 21 0.008643834851682186
2 21 -0.013566234149038792
3 21 -0.02750081941485405
4 21 -0.029049813747406006
5 21 -0.012524773366749287
6 21 0.018375838175415993
7 21 0.016885386779904366
8 21 -0.09019716829061508
9 21 -0.30674856901168823
10 21 -0.3632078766822815
11 21 -0.035747405141592026
12 21 0.4084734618663788
13 21 0.6325700283050537
14 21 0.618421196937561
15 21 0.528496503829956
16 21 0.5239744782447815
17 21 0.7845263481140137
18 21 1.2923351526260376
19 21 1.625390887260437
20 21 1.4805313348770142
21 21 1.1109657287597656
22 21 0.7376223206520081
23 21 0.34324410557746887
24 21 0.25551295280456543
25 21 0.4033108055591583
26 21 0.4125152826309204
27 21 0.3598391115665436
28 21 0.3335205018520355
29 21 0.1404111385345459
30 21 -0.11616478115320206
31 21 -0.06489460170269012
32 21 0.12511327862739563
33 21 0.09544842690229416
34 21 0.0011978265829384327
35 21 0.10557524859905243
36 21 0.2496194690465927
37 21 0.16248399019241333
38 21 -0.023308902978897095
39 21 0.045996081084012985
40 21 0.2648617923259735
41 21 0.19243045151233673
42 21 -0.051514241844415665
43 21 -0.04120074585080147
44 21 0.1006355732679367
45 21 0.08375054597854614
46 21 -0.011175285093486309
47 21 -0.06941650807857513
48 21 -0.12115432322025299
49 21 -0.1440579891204834
50 21 -0.10296156257390976
51 21 -0.0579579658806324
52 21 -0.03258281201124191
53 21 -0.01318509690463543
54 21 -0.02871019020676613
55 21 -0.04994586482644081
56 21 -0.02085326611995697
57 21 0.019191959872841835
58 21 0.003846969688311219
59 21 -0.019744329154491425
60 21 0.013087999075651169
61 21 0.04231911525130272
62 21 0.014866447076201439
63 21 -0.0074587129056453705
0 22 -0.006353975273668766
1 22 -0.012794391252100468
2 22 -0.020377444103360176
3 22 -0.00419960543513298
4 22 0.029288863763213158
5 22 0.04663463681936264
6 22 0.049377258867025375
7 22 0.04774094745516777
8 22 -0.04915580898523331
9 22 -0.3134740889072418
10 22 -0.40021657943725586
11 22 -0.03602123260498047
12 22 0.40215203166007996
13 22 0.6197292804718018
14 22 0.733646810054779
15 22 0.6785132884979248
16 22 0.3882905840873718
17 22 0.4020337462425232
18 22 0.9894732236862183
19 22 1.5576356649398804
20 22 1.5378707647323608
21 22 1.0572149753570557
22 22 0.5960932374000549
23 22 0.34406644105911255
24 22 0.39318034052848816
25 22 0.48069772124290466
26 22 0.49472472071647644
27 22 0.4968143403530121
28 22 0.379553884267807
29 22 0.03594593703746796
30 22 -0.2830233573913574
31 22 -0.2140783816576004
32 22 0.07372695952653885
33 22 0.18325649201869965
34 22 0.15173599123954773
35 22 0.20099806785583496
36 22 0.24637749791145325
37 22 0.09518884122371674
38 22 -0.025535661727190018
39 22 0.23324792087078094
40 22 0.5161218643188477
41 22 0.3614540100097656
42 22 0.1302206814289093
43 22 0.22109676897525787
44 22 0.2817021608352661
45 22 0.08626206964254379
46 22 -0.03139423578977585
47 22 0.07678113132715225
48 22 0.09780824929475784
49 22 -0.015447104349732399
50 22 -0.012921222485601902
51 22 0.08036010712385178
52 22 0.12388791888952255
53 22 0.13235637545585632
54 22 0.10593367367982864
55 22 0.05758941173553467
56 22 0.057153765112161636
57 22 0.08513829112052917
58 22 0.04635169357061386
59 22 -0.026094485074281693
60 22 -0.020396597683429718
61 22 0.03560250625014305
62 22 0.041815344244241714
63 22 0.009250933304429054
0 23 0.009182380512356758
1 23 -0.014899604953825474
2 23 -0.029921790584921837
3 23 -0.03897290676832199
4 23 -0.01875576376914978
5 23 -0.0030902037397027016
6 23 -0.012082552537322044
7 23 0.006041936110705137
8 23 0.017814218997955322
9 23 -0.13789790868759155
10 23 -0.2781189978122711
11 23 -0.06916796416044235
12 23 0.21941480040550232
13 23 0.304232120513916
14 23 0.4192255735397339
15 23 0.5799511671066284
16 23 0.49117082357406616
17 23 0.5424255728721619
18 23 1.108489990234375
19 23 1.610269546508789
20 23 1.5026551485061646
21 23 1.0828959941864014
22 23 0.8341647386550903
23 23 0.6439905762672424
24 23 0.5199957489967346
25 23 0.47949400544166565
26 23 0.49068304896354675
27 23 0.42270520329475403
28 23 0.2545827329158783
29 23 0.09183153510093689
30 23 -0.0110150882974267
31 23 0.08815135061740875
32 23 0.38099777698516846
33 23 0.5399863123893738
34 23 0.4339773952960968
35 23 0.2572091221809387
36 23 0.13200291991233826
37 23 -0.03004317544400692
38 23 -0.05980049446225166
39 23 0.28334710001945496
40 23 0.5827330350875854
41 23 0.4477216601371765
42 23 0.2639872431755066
43 23 0.34281831979751587
44 23 0.3413289189338684
45 23 0.06782647222280502
46 23 -0.12165827304124832
47 23 0.06273145973682404
48 23 0.2260695993900299
49 23 0.10830282419919968
50 23 -0.007240756880491972
51 23 -0.00059648317983374
52 23 -0.010681094601750374
53 23 -0.045029036700725555
54 23 -0.051698237657547
55 23 -0.05264989659190178
56 23 -0.030801836401224136
57 23 0.035012394189834595
58 23 0.060133468359708786
59 23 0.0091630844399333
60 23 0.0025119578931480646
61 23 0.08776668459177017
62 23 0.13505378365516663
63 23 0.07821594923734665
0 24 0.023260632529854774
1 24 0.02784545347094536
2 24 0.030305109918117523
3 24 0.009316446259617805
4 24 0.03623545542359352
5 24 0.08470804989337921
6 24 0.07245256751775742
7 24 0.05399278178811073
8 24 0.0994827151298523
9 24 0.025651969015598297
10 24 -0.1711609810590744
11 24 -0.094429150223732
12 24 0.18044230341911316
13 24 0.2898179888725281
14 24 0.41018280386924744
15 24 0.6801596879959106
16 24 0.7318416237831116
17 24 0.8200233578681946
18 24 1.3461675643920898
19 24 1.722251057624817
20 24 1.4997124671936035
21 24 1.1471881866455078
22 24 0.9869986176490784
23 24 0.6701746582984924
24 24 0.335710734128952
25 24 0.27000710368156433
26 24 0.32163581252098083
27 24 0.2280622124671936
28 24 0.12752678990364075
29 24 0.1557493358850479
30 24 0.16356304287910461
31 24 0.16121524572372437
32 24 0.27737367153167725
33 24 0.38168343901634216
34 24 0.29715654253959656
35 24 0.11748410761356354
36 24 0.06029811501502991
37 24 0.1360681802034378
38 24 0.26015982031822205
39 24 0.4395608901977539
40 24 0.5923565030097961
41 24 0.5646941065788269
42 24 0.4134892523288727
43 24 0.4106844365596771
44 24 0.5758190155029297
45 24 0.5118221044540405
46 24 0.24540819227695465
47 24 0.2649410367012024
48 24 0.42309579253196716
49 24 0.33157479763031006
50 24 0.13436570763587952
51 24 0.02614050917327404
52 24 -0.04206976667046547
53 24 -0.11342991143465042
54 24 -0.11710628122091293
55 24 -0.09648114442825317
56 24 -0.10307645797729492
57 24 -0.06560111790895462
58 24 -0.005861355923116207
59 24 -0.02779773809015751
60 24 -0.05041763186454773
61 24 0.04329703748226166
62 24 0.1310935616493225
63 24 0.08810562640428543
0 25 0.043110236525535583
1 25 0.05138029903173447
2 25 0.05048209801316261
3 25 0.02812494896352291
4 25 0.07673106342554092
5 25 0.16420353949069977
6 25 0.16075514256954193
7 25 0.12239924818277359
8 25 0.18806041777133942
9 25 0.1801336258649826
10 25 -0.019803104922175407
11 25 -0.011718613095581532
12 25 0.3346957564353943
13 25 0.5985414385795593
14 25 0.6960760354995728
15 25 0.785068154335022
16 25 0.6603425145149231
17 25 0.6245564222335815
18 25 1.1081238985061646
19 25 1.5038594007492065
20 25 1.3662503957748413
21 25 1.1679803133010864
22 25 1.065730094909668
23 25 0.8098922967910767
24 25 0.6211690902709961
25 25 0.6178995370864868
26 25 0.5785157084465027
27 25 0.3848363161087036
28 25 0.2052670568227768
29 25 0.15903732180595398
30 25 0.17089955508708954
31 25 0.14534039795398712
32 25 0.03443734720349312
33 25 -0.06455370038747787
34 25 -0.1264263093471527
35 25 -0.2177407145500183
36 25 -0.16529060900211334
37 25 0.08892052620649338
38 25 0.18653926253318787
39 25 0.02016940899193287
40 25 -0.0026847224216908216
41 25 0.09481842815876007
42 25 -0.15234585106372833
43 25 -0.43988749384880066
44 25 -0.20080959796905518
45 25 0.08364801108837128
46 25 -0.02975478768348694
47 25 -0.055945638567209244
48 25 0.18124063313007355
49 25 0.317654013633728
50 25 0.2625497579574585
51 25 0.2263544350862503
52 25 0.24572989344596863
53 25 0.25435686111450195
54 25 0.2953595519065857
55 25 0.31587502360343933
56 25 0.2326921969652176
57 25 0.15542064607143402
58 25 0.1450987607240677
59 25 0.09860286116600037
60 25 0.04316289350390434
61 25 0.09182993322610855
62 25 0.15168407559394836
63 25 0.1030677780508995
0 26 0.14995723962783813
1 26 0.14147460460662842
2 26 0.11599792540073395
3 26 0.07589162886142731
4 26 0.09482915699481964
5 26 0.15491938591003418
6 26 0.1626380831003189
7 26 0.1610272079706192
8 26 0.2627757787704468
9 26 0.32194212079048157
10 26 0.1499391496181488
11 26 0.021043555811047554
12 26 0.22779442369937897
13 26 0.5138200521469116
14 26 0.6182546019554138
15 26 0.6455689668655396
16 26 0.6175615191459656
17 26 0.7162148356437683
18 26 1.1394954919815063
19 26 1.4253298044204712
20 26 1.298290729522705
21 26 1.084232211112976
22 26 0.8944070935249329
23 26 0.7137298583984375
24 26 0.7284191250801086
25 26 0.8209254741668701
26 26 0.8149863481521606
27 26 0.7362347841262817
28 26 0.5788924098014832
29 26 0.5034886002540588
30 26 0.7292471528053284
31 26 0.9210467338562012
32 26 0.7116519212722778
33 26 0.41780388355255127
34 26 0.2967694401741028
35 26 0.19085513055324554
36 26 0.20891135931015015
37 26 0.43822339177131653
38 26 0.4243689179420471
39 26 0.08032434433698654
40 26 0.11914009600877762
41 26 0.5718782544136047
42 26 0.5495271682739258
43 26 0.06045026332139969
44 26 -0.051541514694690704
45 26 0.16268418729305267
46 26 0.11879362910985947
47 26 -0.025963135063648224
48 26 0.0775396078824997
49 26 0.26243090629577637
50 26 0.24765455722808838
51 26 0.14762088656425476
52 26 0.10625404864549637
53 26 0.07016968727111816
54 26 0.05895492061972618
55 26 0.08204710483551025
56 26 0.06642921268939972
57 26 0.04648718610405922
58 26 0.08536995947360992
59 26 0.1311722844839096
60 26 0.160118967294693
61 26 0.20986011624336243
62 26 0.23653870820999146
63 26 0.1943988800048828
0 27 0.0812017023563385
1 27 0.07492589205503464
2 27 0.0593373104929924
3 27 0.029930971562862396
4 27 0.006851922255009413
5 27 -0.004274950362741947
6 27 -0.025075798854231834
7 27 -0.0421365424990654
8 27 0.012008470483124256
9 27 0.088737353682518
10 27 0.007793544325977564
11 27 -0.14325058460235596
12 27 -0.030062707141041756
13 27 0.3060474097728729
14 27 0.5556513667106628
15 27 0.7577536702156067
16 27 1.0348353385925293
17 27 1.2594846487045288
18 27 1.3303368091583252
19 27 1.2435111999511719
20 27 1.0936099290847778
21 27 0.9058104753494263
22 27 0.6175745129585266
23 27 0.36060720682144165
24 27 0.3243146538734436
25 27 0.35510241985321045
26 27 0.35102561116218567
27 27 0.3128872215747833
28 27 0.16795212030410767
29 27 0.1406821608543396
30 27 0.47159475088119507
31 27 0.7343365550041199
32 27 0.5420219898223877
33 27 0.3006841242313385
34 27 0.3274136781692505
35 27 0.4044402241706848
36 27 0.45858827233314514
37 27 0.5044582486152649
38 27 0.34203991293907166
39 27 0.07783420383930206
40 27 0.32612231373786926
41 27 1.0695850849151611
42 27 1.3754003047943115
43 27 0.9360303282737732
44 27 0.45870301127433777
45 27 0.39187395572662354
46 27 0.3933919668197632
47 27 0.1694382280111313
48 27 -0.035424456000328064
49 27 -0.05784698948264122
50 27 -0.09905888140201569
51 27 -0.1356535404920578
52 27 -0.06291831284761429
53 27 -0.019030584022402763
54 27 -0.0547851137816906
55 27 -0.0499962717294693
56 27 -0.0018600329058244824
57 27 0.023072902113199234
58 27 0.05064528435468674
59 27 0.114202581346035
60 27 0.17074617743492126
61 27 0.17482686042785645
62 27 0.1387190818786621
63 27 0.10005941241979599
0 28 -0.05278225988149643
1 28 -0.04761046543717384
2 28 -0.017400139942765236
3 28 0.015848668292164803
4 28 0.019719276577234268
5 28 0.005866787862032652
6 28 -0.004854544065892696
7 28 -0.024887628853321075
8 28 -0.027691833674907684
9 28 0.03292962163686752
10 28 0.0789235383272171
11 28 0.07958128303289413
12 28 0.23875108361244202
13 28 0.6033718585968018
14 28 0.9058758616447449
15 28 1.1412150859832764
16 28 1.4261289834976196
17 28 1.4846163988113403
18 28 1.1740267276763916
19 28 0.887092649936676
20 28 0.8520638942718506
21 28 0.7964136600494385
22 28 0.5267789363861084
23 28 0.26751425862312317
24 28 0.2503184676170349
25 28 0.31976190209388733
26 28 0.2847554683685303
27 28 0.1267089545726776
28 28 -0.06373968720436096
29 28 -0.10316808521747589
30 28 0.03911464661359787
31 28 0.08404430001974106
32 28 -0.10752284526824951
33 28 -0.264885812997818
34 28 -0.18303491175174713
35 28 0.02339821681380272
36 28 0.16907966136932373
37 28 0.17305190861225128
38 28 0.07683143764734268
39 28 0.025822781026363373
40 28 0.24578629434108734
41 28 0.7161669731140137
42 28 0.938726007938385
43 28 0.5950180292129517
44 28 0.106244295835495
45 28 0.0531589649617672
46 28 0.28570738434791565
47 28 0.26590126752853394
48 28 0.021726930513978004
49 28 -0.13623782992362976
50 28 -0.19432148337364197
51 28 -0.12705229222774506
52 28 0.08096741139888763
53 28 0.22546285390853882
54 28 0.21218326687812805
55 28 0.19020311534404755
56 28 0.20113559067249298
57 28 0.15440493822097778
58 28 0.07843097299337387
59 28 0.0726437047123909
60 28 0.09937036782503128
61 28 0.06698819994926453
62 28 -0.0007791141979396343
63 28 -0.04053148999810219
0 29 -0.08693428337574005
1 29 -0.09933755546808243
2 29 -0.07794109731912613
3 29 -0.04495099559426308
4 29 -0.041620079427957535
5 29 -0.056907832622528076
6 29 -0.052153486758470535
7 29 -0.03491045907139778
8 29 -0.023574113845825195
9 29 0.019167406484484673
10 29 0.09106078743934631
11 29 0.14231352508068085
12 29 0.23902162909507751
13 29 0.45446136593818665
14 29 0.696732223033905
15 29 0.9523727297782898
16 29 1.2138828039169312
17 29 1.2644051313400269
18 29 1.1068463325500488
19 29 1.0842894315719604
20 29 1.2317509651184082
21 29 1.1958109140396118
22 29 0.8871281743049622
23 29 0.6277567744255066
24 29 0.6649429202079773
25 29 0.8499325513839722
26 29 0.8671669960021973
27 29 0.6940100193023682
28 29 0.5548832416534424
29 29 0.5330142974853516
30 29 0.5363848805427551
31 29 0.5386176109313965
32 29 0.5209601521492004
33 29 0.43710291385650635
34 29 0.3591564893722534
35 29 0.4067491590976715
36 29 0.48296231031417847
37 29 0.5158495306968689
38 29 0.6464064717292786
39 29 0.8670874834060669
40 29 1.013919472694397
41 29 1.0463091135025024
42 29 0.9618968963623047
43 29 0.7183863520622253
44 29 0.4732300639152527
45 29 0.5227156281471252
46 29 0.7758097648620605
47 29 0.8761911988258362
48 29 0.767042338848114
49 29 0.5883746147155762
50 29 0.3826606869697571
51 29 0.22502806782722473
52 29 0.19216705858707428
53 29 0.19213904440402985
54 29 0.149002805352211
55 29 0.13326619565486908
56 29 0.14421339333057404
57 29 0.10354205965995789
58 29 0.0347961001098156
59 29 0.019943511113524437
60 29 0.038847751915454865
61 29 0.01990210823714733
62 29 -0.0263912882655859
63 29 -0.060853324830532074
0 30 0.2731008231639862
1 30 0.26214930415153503
2 30 0.2572994530200958
3 30 0.2594446539878845
4 30 0.24961718916893005
5 30 0.22781695425510406
6 30 0.23645325005054474
7 30 0.3023429214954376
8 30 0.37563157081604004
9 30 0.4181356728076935
10 30 0.4716622829437256
11 30 0.5581114888191223
12 30 0.6668888330459595
13 30 0.8199459910392761
14 30 1.0109882354736328
15 30 1.1435436010360718
16 30 1.077473759651184
17 30 0.8262823224067688
18 30 0.6153062582015991
19 30 0.6431896686553955
20 30 0.8352895975112915
21 30 0.9363471865653992
22 30 0.8518983721733093
23 30 0.7073366641998291
24 30 0.6867446303367615
25 30 0.7641776204109192
26 30 0.769673228263855
27 30 0.7205389738082886
28 30 0.7324786186218262
29 30 0.7563665509223938
30 30 0.753460705280304
31 30 0.8580030202865601
32 30 1.0394277572631836
33 30 1.07455575466156
34 30 0.9661142826080322
35 30 0.9156713485717773
36 30 0.9412538409233093
37 30 0.9742072820663452
38 30 1.0617986917495728
39 30 1.1608757972717285
40 30 1.1543201208114624
41 30 1.066125512123108
42 30 1.0197709798812866
43 30 1.0618200302124023
44 30 1.1053005456924438
45 30 1.0743372440338135
46 30 0.9963827133178711
47 30 0.9017478227615356
48 30 0.7734957933425903
49 30 0.6687382459640503
50 30 0.5937096476554871
51 30 0.5061740875244141
52 30 0.44121649861335754
53 30 0.41875430941581726
54 30 0.4175744652748108
55 30 0.4327521324157715
56 30 0.45855677127838135
57 30 0.46644216775894165
58 30 0.4420405626296997
59 30 0.40162956714630127
60 30 0.36026525497436523
61 30 0.3209887444972992
62 30 0.292449027299881
63 30 0.2804003357887268
0 31 0.35078316926956177
1 31 0.3511172831058502
2 31 0.3424471914768219
3 31 0.3523974120616913
4 31 0.38095101714134216
5 31 0.40034812688827515
6 31 0.4207127094268799
7 31 0.4784291088581085
8 31 0.5269138813018799
9 31 0.4979645907878876
10 31 0.46891820430755615
11 31 0.5358671545982361
12 31 0.6487850546836853
13 31 0.7845322489738464
14 31 0.9788721799850464
15 31 1.0695091485977173
16 31 0.8836981058120728
17 31 0.5566396117210388
18 31 0.29649433493614197
19 31 0.16196922957897186
20 31 0.1696145087480545
21 31 0.3060769736766815
22 31 0.4696153998374939
23 31 0.5392177700996399
24 31 0.48578253388404846
25 31 0.38533318042755127
26 31 0.3581857979297638
27 31 0.43595877289772034
28 31 0.5250797271728516
29 31 0.5329977869987488
30 31 0.507928729057312
31 31 0.5710789561271667
32 31 0.6944288015365601
33 31 0.7403609156608582
34 31 0.6592629551887512
35 31 0.5496281981468201
36 31 0.5182999968528748
37 31 0.5454109311103821
38 31 0.5417309999465942
39 31 0.4732683598995209
40 31 0.39238855242729187
41 31 0.30649885535240173
42 31 0.23188844323158264
43 31 0.24624359607696533
44 31 0.31278669834136963
45 31 0.2852703034877777
46 31 0.2345924973487854
47 31 0.3136906325817108
48 31 0.3985811471939087
49 31 0.4380485415458679
50 31 0.5072415471076965
51 31 0.5685129165649414
52 31 0.5420000553131104
53 31 0.4765409529209137
54 31 0.4220159649848938
55 31 0.38269227743148804
56 31 0.3818516433238983
57 31 0.422383189201355
58 31 0.44540348649024963
59 31 0.41864266991615295
60 31 0.3782031834125519
61 31 0.3533523976802826
62 31 0.34028249979019165
63 31 0.3403197228908539


==> data_repeat/117_20001204_oh_0.txt <==
x y C
0 0 8.816655008648428e-05
1 0 0.00011195398804261375
2 0 0.00021847154883915474
3 0 0.0003711797073833505
4 0 0.00022549098428513464
5 0 0.00022222030046388112
6 0 0.00041137869876063134
7 0 0.00032643431736908616
8 0 0.000232174329213164
9 0 0.00021623865197168462
10 0 0.0001223365202180525
11 0 6.339663962169331e-05
12 0 7.155451469470791e-05
13 0 7.947264286762156e-05
14 0 6.493907660231913e-05
15 0 5.4870437101392504e-05
0 1 0.00020065107409511396
1 1 0.00021763139572722804
2 1 0.000892352854696795
3 1 0.0018218991811275466
4 1 0.0021029354911098787
5 1 0.0011391289844756782
6 1 0.00147507727341894
7 1 0.0014891877987141915
8 1 0.0009060487253252519
9 1 0.0004974744688042993
10 1 0.000450407401773643
11 1 0.0002782561851223486
12 1 0.00020217600334120495
13 1 0.00018832286501544883
14 1 0.0002885401303136007
15 1 0.00029614235233317517
0 2 0.0004054302718567582
1 2 0.0004650773806140832
2 2 0.00215364929286878
3 2 0.0074807202805985944
4 2 0.008644364129365477
5 2 0.004696479190593378
6 2 0.0022451069175204934
7 2 0.0018520593872411357
8 2 0.0016918166392431019
9 2 0.0011979008022373386
10 2 0.0005577263475745229
11 2 0.00032449317948161905
12 2 0.000374622813040283
13 2 0.0004227758780959432
14 2 0.00046813487479812406
15 2 0.0003955238739582762
0 3 0.00032017119701218213
1 3 0.00063975699890816
2 3 0.0031357235806326886
3 3 0.006568236011209954
4 3 0.017197675057779513
5 3 0.023372689740503275
6 3 0.00592523953366075
7 3 0.008898222496145993
8 3 0.005285001345116609
9 3 0.0025723162271142023
10 3 0.0015037964599906712
11 3 0.0005664339787749561
12 3 0.00017749983499178962
13 3 0.0002394608867086741
14 3 0.00030454869331750136
15 3 0.00032557538885510256
0 4 0.0017918960078021115
1 4 0.001970640634231779
2 4 0.003481707857714934
3 4 0.008147114061909976
4 4 0.027705648203602756
5 4 0.022016774505557793
6 4 0.011758345066008362
7 4 0.020762882939729003
8 4 0.008169157008872233
9 4 0.007165293328124726
10 4 0.0039438342983720304
11 4 0.0016934561346368996
12 4 0.0004902006881213258
13 4 0.0005949447595555706
14 4 0.001109773167042811
15 4 0.001698158654930621
0 5 0.0031378000547914613
1 5 0.0034268734531699165
2 5 0.005059834290474919
3 5 0.013947539018434563
4 5 0.04739891625017951
5 5 0.03451123371439398
6 5 0.04103213300478262
7 5 0.05395358686596627
8 5 0.03448996087040514
9 5 0.011022554526122299
10 5 0.011285901378397837
11 5 0.008506238745198569
12 5 0.0027496268677622633
13 5 0.0020924745415084253
14 5 0.0021568951375156606
15 5 0.007065378575373944
0 6 0.006196473158550707
1 6 0.006165127846802503
2 6 0.010802716363853025
3 6 0.05827060450115264
4 6 0.1267753900083751
5 6 0.09453546197443055
6 6 0.08704535794613512
7 6 0.1169314953013936
8 6 0.060418378398408926
9 6 0.05490462762399424
10 6 0.10500170416316243
11 6 0.06332400050821288
12 6 0.013939533124556905
13 6 0.008671886262527581
14 6 0.012832560204497488
15 6 0.0117052014589572
0 7 0.020146036895684474
1 7 0.0206887931632223
2 7 0.04138222689209131
3 7 0.12342705335229404
4 7 0.16736048473771903
5 7 0.12683426706747694
6 7 0.10155391703837903
7 7 0.1065189019104517
8 7 0.12119210006894732
9 7 0.1570303143052943
10 7 0.17468139362312993
11 7 0.14353363777278133
12 7 0.07937319634735229
13 7 0.04528763060219643
14 7 0.04129846904533424
15 7 0.029008804864743432


==> data_repeat/117_20001204_oh_1.txt <==
x y C
0 0 7.897679237046556e-06
1 0 1.1320081947059935e-05
2 0 2.6867082991933362e-05
3 0 1.978078449659468e-05
4 0 4.986988110355359e-05
5 0 5.3053388942203865e-05
6 0 0.00011990771596663334
7 0 8.296838663498982e-05
8 0 8.525874799519632e-05
9 0 0.00011145531755261666
10 0 4.409844412344857e-05
11 0 1.8761015367182453e-05
12 0 1.4798362239208376e-05
13 0 1.0051374035679004e-05
14 0 1.201320179904403e-05
15 0 9.2595073933497e-06
0 1 2.123623936912507e-05
1 1 5.0193233800488774e-05
2 1 0.0001354438961259183
3 1 0.00036112125722352617
4 1 0.0006845452657861667
5 1 0.0013384306504447608
6 1 0.0005699852341358634
7 1 0.0003289855240547083
8 1 0.00039550266522929607
9 1 0.0003152783089367198
10 1 0.0002747932509476667
11 1 0.00014505625054495936
12 1 6.616625753444981e-05
13 1 5.093082803625193e-05
14 1 1.2950068012868395e-05
15 1 1.3450974755219207e-05
0 2 0.0001265283351558553
1 2 0.00028932014601970926
2 2 0.000739198805449616
3 2 0.003347128104874328
4 2 0.003925606146744983
5 2 0.0035835846167002147
6 2 0.001221644659119223
7 2 0.0009628441003709495
8 2 0.0008963691948169695
9 2 0.0007089707526492385
10 2 0.0005102416826326234
11 2 0.00014678625732106337
12 2 9.831401262124713e-05
13 2 8.049134041944686e-05
14 2 7.971762922875808e-05
15 2 6.065009602466138e-05
0 3 0.0001631525458693461
1 3 0.0004930792947142354
2 3 0.0015746761812791023
3 3 0.0045012043753717675
4 3 0.007507232493535056
5 3 0.009779304143659748
6 3 0.0035225454828227425
7 3 0.0035060077888029954
8 3 0.0016662630483861495
9 3 0.0017651392373866299
10 3 0.0007810026395278514
11 3 0.00038943960096403526
12 3 0.00015605743258248825
13 3 0.0002938163366977344
14 3 0.0002716616039860027
15 3 0.00011696034490308329
0 4 0.0004867589405705823
1 4 0.0011744227367454785
2 4 0.0023655084135197416
3 4 0.005227834858249933
4 4 0.014734187405084923
5 4 0.011176111990459533
6 4 0.006880436829097022
7 4 0.0067647573936083
8 4 0.004637069225338258
9 4 0.003757434873204306
10 4 0.002488790057415467
11 4 0.0018503877368641981
12 4 0.00039400983262675857
13 4 0.00046915173610530926
14 4 0.0006501807108684615
15 4 0.00042720405591782174
0 5 0.002722732102858062
1 5 0.003368449127269142
2 5 0.0030119207012579857
3 5 0.012538109138046047
4 5 0.02078678332600472
5 5 0.010762376577662255
6 5 0.013059144417568601
7 5 0.020368454587819388
8 5 0.0187678963929194
9 5 0.008232400888243547
10 5 0.009259516444995017
11 5 0.012319517680556164
12 5 0.00422038318756853
13 5 0.0025598488980348826
14 5 0.00207177712966213
15 5 0.001616909349347202
0 6 0.008079889979078408
1 6 0.007404498255836057
2 6 0.013699182082024381
3 6 0.04254155225905934
4 6 0.049523756947540125
5 6 0.03578037820977535
6 6 0.03600866613764479
7 6 0.052912526854334285
8 6 0.031371296826618274
9 6 0.027202504106070807
10 6 0.08462913436599323
11 6 0.09871446798486216
12 6 0.0413677151276495
13 6 0.02764172845799217
14 6 0.019592705101480354
15 6 0.008290814909370224
0 7 0.026350151061741142
1 7 0.03494151996262134
2 7 0.06689302208194399
3 7 0.07865065231600168
4 7 0.06017818794203769
5 7 0.05117283409563449
6 7 0.05352562579616436
7 7 0.054154260434575156
8 7 0.05351948788088032
9 7 0.07323736776358747
10 7 0.11870182714123834
11 7 0.13541919425250706
12 7 0.08589920379847224
13 7 0.05467341215354208
14 7 0.03575679767399981
15 7 0.02645962549614755


==> data_repeat/117_20001204_oh_2.txt <==
x y C
0 0 7.326336073044948e-05
1 0 8.752075019930607e-05
2 0 0.00011223502637280735
3 0 8.164485095864114e-05
4 0 6.990884766189893e-05
5 0 6.609970486646091e-05
6 0 3.889243250830576e-05
7 0 4.0165315010956975e-05
8 0 3.584643997375018e-05
9 0 4.843267866914934e-05
10 0 5.425911370673672e-05
11 0 4.5197093813960196e-05
12 0 2.5617996308150657e-05
13 0 3.078666321546161e-05
14 0 2.87206774558655e-05
15 0 4.62078101411097e-05
0 1 0.00019995839310697733
1 1 0.000252540414522606
2 1 0.0004442634244896282
3 1 0.0006195568911624361
4 1 0.0004739549173555185
5 1 0.0002971496428958021
6 1 0.0002047013914858763
7 1 0.00015528416085873548
8 1 0.0001792071009355229
9 1 0.00016917824225094348
10 1 0.00015390617593548746
11 1 0.00011204609205870867
12 1 7.553246100374308e-05
13 1 0.000129785342282604
14 1 0.00023508772152917455
15 1 0.00020901776624102257
0 2 0.0005023781786515211
1 2 0.0007037465379999991
2 2 0.0010393712534543756
3 2 0.0010626729254155068
4 2 0.0007361632700397881
5 2 0.0015755760033693525
6 2 0.001163881173478736
7 2 0.00038056769212804927
8 2 0.00045988186229667334
9 2 0.00032292604148928474
10 2 0.00038737271915023695
11 2 0.00024241055220416134
12 2 0.00021208519390277024
13 2 0.0004047395720145175
14 2 0.0005807344632533003
15 2 0.0005011866778043532
0 3 0.0008695710519667563
1 3 0.0012948897813564305
2 3 0.0015211286475464807
3 3 0.0009306011078291718
4 3 0.0009532201927445059
5 3 0.002410943664910847
6 3 0.002167231669764056
7 3 0.001364455548900979
8 3 0.001228924603859523
9 3 0.0008456149383025711
10 3 0.0008534619987973534
11 3 0.000585840446010298
12 3 0.0004317697663118203
13 3 0.0007415775108272574
14 3 0.000562795918257058
15 3 0.0006126097722125154
0 4 0.0009679720567824472
1 4 0.0015670700026909233
2 4 0.0018279519144120506
3 4 0.001082190558899147
4 4 0.0020519928147343792
5 4 0.00256951320604039
6 4 0.002415972568483021
7 4 0.0025533663744132526
8 4 0.002027374095468172
9 4 0.001955948894454787
10 4 0.0034394572601353464
11 4 0.002283868541820195
12 4 0.00166898031865561
13 4 0.0023610492268537476
14 4 0.0017828585045913349
15 4 0.0013374377600367435
0 5 0.00217935729225405
1 5 0.0021348320407494595
2 5 0.002771215941996845
3 5 0.003847796359389318
4 5 0.00524381780354137
5 5 0.005152382721822827
6 5 0.006018899408287413
7 5 0.005976217755383229
8 5 0.006240757352569924
9 5 0.007628020768475862
10 5 0.017912830229354165
11 5 0.019331049651002633
12 5 0.01150662734150401
13 5 0.006917165316036716
14 5 0.004469679500111705
15 5 0.0033162251874786085
0 6 0.0057490591038748895
1 6 0.007245093639889438
2 6 0.008122519056639521
3 6 0.010468767338158096
4 6 0.009548371659156868
5 6 0.010919237884872476
6 6 0.01460785904934231
7 6 0.019152155176360278
8 6 0.01804285499635835
9 6 0.01807904411045393
10 6 0.033627331749340565
11 6 0.04099533910402767
12 6 0.032401842982951665
13 6 0.028320641423068966
14 6 0.015992283711036143
15 6 0.007463991088775315
0 7 0.010017094253140629
1 7 0.010008959659033478
2 7 0.010170448846131932
3 7 0.00985245218039403
4 7 0.01028553363678762
5 7 0.01101933194109933
6 7 0.01296152874437076
7 7 0.013851891939875191
8 7 0.01412119527517303
9 7 0.013177589378805013
10 7 0.01468788134204607
11 7 0.018759182643225594
12 7 0.021004111191275716
13 7 0.019512953044436936
14 7 0.01389639937688241
15 7 0.011134929345307736


==> data_repeat/117_20001204_oh_3.txt <==
x y C
0 0 0.003402174603906209
1 0 0.0038730976886679185
2 0 0.004415962033052931
3 0 0.004659342521133233
4 0 0.003798499383659583
5 0 0.0033908614045934093
6 0 0.003369077473447443
7 0 0.0028999739031940206
8 0 0.0026922380062197153
9 0 0.0028804093825416125
10 0 0.0029625534426898697
11 0 0.0023390166268971724
12 0 0.0022414663591451968
13 0 0.0024055902014430744
14 0 0.002620967632696573
15 0 0.0029716829747337527
0 1 0.011929640442832927
1 1 0.013331452806845398
2 1 0.016722112847266556
3 1 0.017430988300136535
4 1 0.012158059236785935
5 1 0.01109081702261512
6 1 0.009135239232861175
7 1 0.006357905806835814
8 1 0.00479151761455725
9 1 0.0035376051285865855
10 1 0.003967064003376151
11 1 0.003837290301305704
12 1 0.003808105854623632
13 1 0.004135624322597482
14 1 0.007906395194226005
15 1 0.010942685229722702
0 2 0.01039860269044961
1 2 0.011231238617682725
2 2 0.016540139650452347
3 2 0.024941416454003048
4 2 0.019190157584591885
5 2 0.008566450559790058
6 2 0.005733607805780127
7 2 0.003308936494661922
8 2 0.00200791823273877
9 2 0.003644287887350273
10 2 0.0048925850662715755
11 2 0.003118649119332917
12 2 0.0019489766561404751
13 2 0.002229731396619294
14 2 0.005226372420842754
15 2 0.008845770931824506
0 3 0.003851346955642131
1 3 0.0055919343645724475
2 3 0.01036183551398846
3 3 0.006963674067365664
4 3 0.006929149678747332
5 3 0.003691914926323807
6 3 0.0018921955704041726
7 3 0.0013400372359977852
8 3 0.0005823938877021706
9 3 0.002091813245107034
10 3 0.004545967837559143
11 3 0.0007261423269786196
12 3 0.0005352612168895156
13 3 0.0008763828192235352
14 3 0.001921766756205497
15 3 0.003229975276474859
0 4 0.001452275011260524
1 4 0.0014541254311770857
2 4 0.0026299353164594428
3 4 0.002049030516958373
4 4 0.0023860482261823454
5 4 0.0019051887288049011
6 4 0.0009722370110567919
7 4 0.0006741239962237325
8 4 0.000569190577590504
9 4 0.0006027944448455837
10 4 0.000824257140989374
11 4 0.0006025153902582591
12 4 0.0005272591406547061
13 4 0.0003446478191936335
14 4 0.0005226394303209339
15 4 0.00114005407110235
0 5 0.00046800690439193534
1 5 0.00033997095512388676
2 5 0.0006929730508024721
3 5 0.0005598615442241371
4 5 0.000772696823060459
5 5 0.0005722725567728571
6 5 0.0004878351096614337
7 5 0.00038534986635778336
8 5 0.00032996479197849697
9 5 0.00025949634964253396
10 5 0.0003429906807211526
11 5 0.0002918427931822939
12 5 0.00026662248709687954
13 5 0.0002340193066247747
14 5 0.0003253519053147712
15 5 0.0005377155281004925
0 6 0.00027672247003298896
1 6 0.0002435640010037035
2 6 0.00024098062497466445
3 6 0.0001595701877425124
4 6 0.00017635205892009947
5 6 0.00019338910240293683
6 6 0.00019858396613541628
7 6 0.00016560793115026566
8 6 0.00014495757131284
9 6 0.00012287755548807104
10 6 0.00013396103907574512
11 6 0.00015565259492961622
12 6 0.00014221280387928962
13 6 0.0001817963799737777
14 6 0.00020877896518685322
15 6 0.0002369280236013972
0 7 7.011725120066469e-05
1 7 4.949546925586147e-05
2 7 5.3074101169302e-05
3 7 5.010403670814206e-05
4 7 5.554195884765709e-05
5 7 5.009242599809219e-05
6 7 4.0466716343052864e-05
7 7 4.647658846873275e-05
8 7 4.3668689128542604e-05
9 7 4.0401182937795915e-05
10 7 4.358359441684292e-05
11 7 4.711065403424663e-05
12 7 4.020106634652447e-05
13 7 4.2691883104535816e-05
14 7 5.246912243237853e-05
15 7 5.614984670837118e-05


==> data_repeat/117_20001204_oh_4.txt <==
x y C
0 0 0.005225132505560444
1 0 0.005799582472955413
2 0 0.0065668440423616616
3 0 0.0062929662396948045
4 0 0.005046682132005024
5 0 0.0038299715554417947
6 0 0.0036270644676765127
7 0 0.003840160514789072
8 0 0.004190236646555375
9 0 0.004077290695224161
10 0 0.0036794887328561905
11 0 0.003112467492885969
12 0 0.002826446678181478
13 0 0.0029242902951225826
14 0 0.00297204609971764
15 0 0.004043526766177902
0 1 0.015785811893225497
1 1 0.035307745322861
2 1 0.04813132488631499
3 1 0.039224347846445455
4 1 0.02143345853637613
5 1 0.011625583123200098
6 1 0.006956845037819083
7 1 0.006485192727253753
8 1 0.0050157098726567595
9 1 0.00485036697955276
10 1 0.004848176007210668
11 1 0.0038909445634902782
12 1 0.004060583840687009
13 1 0.004535025546974175
14 1 0.003983078628287716
15 1 0.008217129649648667
0 2 0.010374744012184328
1 2 0.027652869587909933
2 2 0.04750017514736713
3 2 0.05788021653330993
4 2 0.035439186190754215
5 2 0.019528093242707965
6 2 0.0071764698586759094
7 2 0.004258914822227055
8 2 0.001319987380060223
9 2 0.0010915745869275462
10 2 0.0016008125379584797
11 2 0.0013233681975744788
12 2 0.001289472399751472
13 2 0.0014634973840987875
14 2 0.001226253349738957
15 2 0.0036159675921136705
0 3 0.002531896768322444
1 3 0.00891687478712735
2 3 0.02068451892007345
3 3 0.024958361070386636
4 3 0.01801166786472504
5 3 0.007254690934781155
6 3 0.0036746213636974397
7 3 0.0013672202414879884
8 3 0.00054826996184927
9 3 0.00045615082398583074
10 3 0.0004974073111892603
11 3 0.0003001510348287601
12 3 0.00011391761138214237
13 3 8.956843849836938e-05
14 3 0.00017577088204523796
15 3 0.0006009434102094757
0 4 0.0010653504292935136
1 4 0.0013809491824341594
2 4 0.003945047464203131
3 4 0.0054290427622334875
4 4 0.004796864769623374
5 4 0.004410352564753085
6 4 0.0013310412055252132
7 4 0.0007020502354369098
8 4 0.0004094306126530238
9 4 0.0002884866770612923
10 4 0.00038958677245433577
11 4 0.00034452762491893487
12 4 0.0002636921162750011
13 4 8.308628191766339e-05
14 4 0.00013093793659489937
15 4 0.0003594624887473053
0 5 0.00048066066790945463
1 5 0.00024280455229420023
2 5 0.0007762051750832672
3 5 0.0007714346041172855
4 5 0.0012308757553308573
5 5 0.0008159247314245562
6 5 0.000713737977747623
7 5 0.0006633831445724586
8 5 0.0002755299629633405
9 5 0.00028449676603538077
10 5 0.00022507867472202362
11 5 0.0002627459579189141
12 5 0.000240397667111613
13 5 9.02794877299422e-05
14 5 0.00014478248740736518
15 5 0.0002988690676586163
0 6 0.00020508823850259373
1 6 0.00012801923602883444
2 6 0.00012550278155797474
3 6 0.00016773766804690406
4 6 0.0001707043025588454
5 6 0.00022098948518474416
6 6 0.0003871796630458862
7 6 0.00024610217261027037
8 6 0.0002188601560005833
9 6 0.00019227823645223663
10 6 5.086744707250176e-05
11 6 5.2571333227983695e-05
12 6 6.740232169018851e-05
13 6 7.379956726735275e-05
14 6 0.00010969523680580966
15 6 0.0002861811108417279
0 7 5.1848113724801415e-05
1 7 5.583578214131359e-05
2 7 4.461897200724211e-05
3 7 3.422295407021117e-05
4 7 4.111191749868538e-05
5 7 4.263496243767097e-05
6 7 4.62733780024157e-05
7 7 4.351246762987941e-05
8 7 3.823024802209695e-05
9 7 1.2519723074278504e-05
10 7 2.4027973105276848e-05
11 7 2.307547705159172e-05
12 7 2.3617554600170646e-05
13 7 2.2261408873445073e-05
14 7 2.958549101871854e-05
15 7 3.911435771089449e-05


==> data_repeat/117_20001204_oh_5.txt <==
x y C
0 0 0.0033898554552843387
1 0 0.003949997214827415
2 0 0.005850146513758695
3 0 0.004651156101500547
4 0 0.0037288899358511847
5 0 0.0028671518166236997
6 0 0.002284421089213747
7 0 0.001990682319205622
8 0 0.0017984848342059469
9 0 0.0016943456717657423
10 0 0.0016027975892712164
11 0 0.0023611101323482236
12 0 0.0024747193784639804
13 0 0.002056888247498912
14 0 0.0020941841058964806
15 0 0.0024509577783722513
0 1 0.010622945449177464
1 1 0.0191299682165594
2 1 0.057041108252485144
3 1 0.05098204215105558
4 1 0.02671471124825799
5 1 0.010787574224104557
6 1 0.0061313217275518975
7 1 0.005974302169093103
8 1 0.004261817151351265
9 1 0.002999516347989988
10 1 0.001593322075737111
11 1 0.00183541158509811
12 1 0.00255049520511453
13 1 0.002633431211832811
14 1 0.0025468382871929934
15 1 0.0035052643010874307
0 2 0.0029890353146412485
1 2 0.015655021195186806
2 2 0.05761618238816246
3 2 0.09923916270069943
4 2 0.05082225476628781
5 2 0.02710934725420884
6 2 0.007966881895595218
7 2 0.004685018632472819
8 2 0.0023153374100556255
9 2 0.0010699699851443067
10 2 0.0010728798165731892
11 2 0.0008470171519330353
12 2 0.0006271781312595163
13 2 0.0008726473269129575
14 2 0.0009769816685876852
15 2 0.0008597444968325438
0 3 0.0014373921572750894
1 3 0.008263432734316241
2 3 0.02587359595791242
3 3 0.0936620442022422
4 3 0.044110738035596106
5 3 0.015404290151924583
6 3 0.006674562471558318
7 3 0.002884042033035186
8 3 0.0007582279700122897
9 3 0.00041319697926358397
10 3 0.00039955662913960713
11 3 0.00029953254419435584
12 3 0.0002183703620509884
13 3 0.00020829396087423507
14 3 0.00023277340486394717
15 3 0.00031068483106572647
0 4 0.0006591931407218878
1 4 0.0009608293045461708
2 4 0.00724544289794746
3 4 0.02019363499475225
4 4 0.017127824128379102
5 4 0.010275787231475906
6 4 0.006912439664786178
7 4 0.0008517559442862117
8 4 0.00038962392928162156
9 4 0.00033074233112607944
10 4 0.0002776871294227652
11 4 0.00016989784349973747
12 4 4.678844197776861e-05
13 4 3.720908033033083e-05
14 4 7.296006720186527e-05
15 4 0.00017522739599565195
0 5 0.00012992377170894162
1 5 0.0002559160744727902
2 5 0.0009311227039058716
3 5 0.0026539818996435885
4 5 0.004073529570536223
5 5 0.004887503098303823
6 5 0.0038840443730760767
7 5 0.0011372809313124482
8 5 0.0006396066463719022
9 5 0.0003009508863389124
10 5 0.00031525687948963724
11 5 0.0002128285362924553
12 5 0.0002510836723144819
13 5 1.774167151366338e-05
14 5 2.849235217909122e-05
15 5 6.806118523851161e-05
0 6 6.580259617098857e-05
1 6 7.74382203751397e-05
2 6 0.00013361253753692724
3 6 0.00035073172449463016
4 6 0.0006420949692356685
5 6 0.0007560420959592799
6 6 0.0014158803613553254
7 6 0.0008340188854276506
8 6 0.0007766311195123841
9 6 0.00025008826959955674
10 6 0.00015927037077327638
11 6 8.224970638857142e-05
12 6 0.00012373216404182728
13 6 5.841631342934202e-05
14 6 4.4053401937951035e-05
15 6 4.2549377082663775e-05
0 7 3.160018637386755e-05
1 7 2.997659255440139e-05
2 7 4.8473725319137123e-05
3 7 6.685277878534312e-05
4 7 8.329147712379178e-05
5 7 7.268822598440952e-05
6 7 4.168221207754344e-05
7 7 5.4674981295382285e-05
8 7 2.6560189861628267e-05
9 7 1.2965136118819997e-05
10 7 1.378522149607669e-05
11 7 1.3594878182499763e-05
12 7 1.629084298265309e-05
13 7 2.4999690748084517e-05
14 7 1.7011850264714288e-05
15 7 3.0549022497513836e-05


==> data_repeat/117_20001204_oh_6.txt <==
x y C
0 0 0.00023847068435249198
1 0 0.00023364464349839086
2 0 0.0007155836846994557
3 0 0.0012376708722911744
4 0 0.001372700432150284
5 0 0.0009414394507758113
6 0 0.00019289497307127873
7 0 0.0001434256928004346
8 0 7.293428943708544e-05
9 0 5.484686132369025e-05
10 0 3.816531888080007e-05
11 0 3.336828875228337e-05
12 0 3.106452981680061e-05
13 0 3.3468426634069183e-05
14 0 4.3299740352351894e-05
15 0 8.158129506228686e-05
0 1 0.00016511451213384345
1 1 0.00021371023608862764
2 1 0.0032891545000927618
3 1 0.016141192409790086
4 1 0.02190361355047438
5 1 0.01177515483961324
6 1 0.0010020527476877772
7 1 0.00027845204260995083
8 1 0.00014640845082329487
9 1 0.00011248745554823718
10 1 6.749902540113585e-05
11 1 2.2499240795079937e-05
12 1 1.7296171685909933e-05
13 1 4.133621040231646e-06
14 1 7.304238414923048e-06
15 1 1.6317012361138476e-05
0 2 9.434250264555826e-05
1 2 0.00023651658953824587
2 2 0.0037142591365478045
3 2 0.03699666542778702
4 2 0.08146985527689223
5 2 0.028391014171984235
6 2 0.000949339760352811
7 2 0.00061388096883958
8 2 0.0002839533356022518
9 2 0.00010823704512973468
10 2 4.727623655342379e-05
11 2 1.4660660174589198e-05
12 2 1.0558410348537555e-05
13 2 2.444574266290687e-06
14 2 1.6398426435708462e-06
15 2 1.8501336587338934e-05
0 3 0.00016218188589616487
1 3 0.00015432815138345286
2 3 0.002530466076216659
3 3 0.08640993548523697
4 3 0.11554117455771915
5 3 0.03154837410572013
6 3 0.00463078088088879
7 3 0.0013477819012195588
8 3 0.000854751427071374
9 3 0.0003408448709853416
10 3 0.00010193632966017007
11 3 1.9306429835493748e-05
12 3 2.6039766693700187e-06
13 3 2.0621073709607445e-06
14 3 2.0646251179734522e-06
15 3 1.9915762877922266e-05
0 4 0.00010020428560170305
1 4 0.0002841438345095984
2 4 0.0031895800980836215
3 4 0.06691600343025121
4 4 0.17140167436760395
5 4 0.046279488811589345
6 4 0.016375859661881872
7 4 0.0031894881579599176
8 4 0.0016804426439363995
9 4 0.0009048958970269061
10 4 0.000484476578909254
11 4 0.0001034211596222342
12 4 1.4166138773832152e-06
13 4 1.2628045421582401e-06
14 4 2.5655925261095017e-06
15 4 1.4348234556059477e-05
0 5 0.00016491572974060783
1 5 0.0005321462959980824
2 5 0.0033455236775783073
3 5 0.02556980913373571
4 5 0.0767442856752332
5 5 0.05361933538763897
6 5 0.023941474925676363
7 5 0.005556219103448295
8 5 0.0035466348368162776
9 5 0.002546228738404866
10 5 0.0014456260703928513
11 5 0.0003685090431326207
12 5 3.403242293762781e-05
13 5 1.3767161960131923e-05
14 5 2.112196583013783e-06
15 5 2.8546452336181936e-05
0 6 0.0006251380263928426
1 6 0.0027707749377388594
2 6 0.00632607278371356
3 6 0.018592556220705943
4 6 0.03970932317248619
5 6 0.024589809442063588
6 6 0.011783250398099951
7 6 0.0076011044651255535
8 6 0.005730321296078309
9 6 0.004200645801016495
10 6 0.0021665392652489433
11 6 0.0010682951598876844
12 6 0.00037679724923580686
13 6 0.00018076034749074982
14 6 9.618228254155765e-05
15 6 0.0002839943525624363
0 7 0.0007578973611631222
1 7 0.0018532697479104502
2 7 0.0034320690874803323
3 7 0.005064012066225074
4 7 0.006769840052457068
5 7 0.005070529165928839
6 7 0.004315575919581859
7 7 0.0042036748519443555
8 7 0.003380443328283322
9 7 0.002977252401664535
10 7 0.002433237450248626
11 7 0.0010598638579543296
12 7 0.00048626702499238254
13 7 0.00042289223450586483
14 7 0.00043239813333359977
15 7 0.0006131311737623871


==> data_repeat/117_20001204_oh_7.txt <==
x y C
0 0 7.97403577162754e-05
1 0 0.00015416426928168122
2 0 0.00024254412253372126
3 0 0.000515051178256904
4 0 0.0009534356581179106
5 0 0.0005257898884761142
6 0 0.0004054289635730683
7 0 0.0004397841499778073
8 0 0.0005039078639031711
9 0 0.0004020262402333128
10 0 0.00019226979178477784
11 0 0.00013827303370950392
12 0 0.00010729247745047543
13 0 7.14708398257725e-05
14 0 7.826582279581343e-05
15 0 7.392140991229943e-05
0 1 7.250518051002258e-05
1 1 0.00014434167083299856
2 1 0.0008462959851525138
3 1 0.0037789911627328352
4 1 0.009777259323452914
5 1 0.0037554275558991245
6 1 0.002305848042943604
7 1 0.002139647822673424
8 1 0.0011617554924018467
9 1 0.000845687616485605
10 1 0.0006255838564300406
11 1 0.00029180858834424074
12 1 6.514212918251464e-05
13 1 2.606133726350409e-05
14 1 1.824154634688452e-05
15 1 2.0169442379001306e-05
0 2 0.00010042340291014551
1 2 0.000482634090025631
2 2 0.001658130348493987
3 2 0.006350536924577403
4 2 0.03795951821226389
5 2 0.0207359444538094
6 2 0.00856121164751278
7 2 0.0022698660169952712
8 2 0.0018294845512775413
9 2 0.003269825503360559
10 2 0.0004472100072918239
11 2 4.1701078213657725e-05
12 2 2.1962128123780064e-06
13 2 1.1764744281740442e-06
14 2 2.901323984828424e-06
15 2 1.6243409329501033e-05
0 3 0.00010105830943033756
1 3 0.0012052779482366422
2 3 0.005557152458222098
3 3 0.032555560786417734
4 3 0.050254043846477844
5 3 0.06116176713576926
6 3 0.018727827469281057
7 3 0.0008673167063595239
8 3 0.0011281194009592156
9 3 0.0005114710192740162
10 3 0.0002731578737871294
11 3 3.574858188977317e-05
12 3 5.359138321819653e-06
13 3 0.0
14 3 1.2066551947825747e-06
15 3 1.0121759048338452e-05
0 4 0.0001720160740083377
1 4 0.0007215508320381719
2 4 0.00536031015930918
3 4 0.034564126574283684
4 4 0.11782974715129643
5 4 0.11975605045214582
6 4 0.013304303012943327
7 4 0.0009082276163759121
8 4 0.00107077071054208
9 4 4.277453002749492e-05
10 4 3.951813125709288e-05
11 4 3.7240803797457375e-05
12 4 8.590827323421263e-06
13 4 9.558459767451684e-06
14 4 1.705321165307905e-05
15 4 2.5517522198342703e-05
0 5 0.00014005840288242377
1 5 0.00033010386667881627
2 5 0.005914036853620695
3 5 0.02398832258835304
4 5 0.13626026335908203
5 5 0.15178921418823965
6 5 0.012712484944327695
7 5 0.002881786807392522
8 5 0.0009962443574935435
9 5 8.337014264074436e-05
10 5 1.778262308489463e-05
11 5 9.10355474910175e-06
12 5 7.726620972277437e-06
13 5 1.4133531572740978e-05
14 5 2.3313725707416552e-05
15 5 0.00010615611505734338
0 6 0.00042349518730218247
1 6 0.0014143141232511134
2 6 0.003410251532827523
3 6 0.03311237082539332
4 6 0.14359931224987865
5 6 0.1476372778776056
6 6 0.032584385183732155
7 6 0.014735032695920539
8 6 0.011049943005531698
9 6 0.009432021644053896
10 6 0.0066450925773410266
11 6 0.002072132676899891
12 6 0.0005855246300371594
13 6 0.0002525931142957692
14 6 0.00011784566172900489
15 6 0.00030978222774030544
0 7 0.0005320086970369899
1 7 0.0009384293913895599
2 7 0.0023216939223673063
3 7 0.008198012909957232
4 7 0.050022068809181586
5 7 0.09994804259693817
6 7 0.07184207393194024
7 7 0.05522360072553363
8 7 0.040969748916625
9 7 0.03631526681940582
10 7 0.03023728832173299
11 7 0.007141269180231675
12 7 0.002910802692657973
13 7 0.0015404394928517358
14 7 0.0008510550572444484
15 7 0.000640193551375684


==> data_repeat/117_20001204_oh_8.txt <==
x y C
0 0 6.971585750343522e-05
1 0 0.0001800877147045989
2 0 0.0003003796983151332
3 0 0.00025288465173303856
4 0 0.00028543038918974427
5 0 0.0005775026208702794
6 0 0.0003003146716827256
7 0 6.397711284606283e-05
8 0 4.7426597656000654e-05
9 0 5.177392353107216e-05
10 0 6.564577010682103e-05
11 0 5.059357121888787e-05
12 0 2.6500413250459826e-05
13 0 2.9240393324000466e-05
14 0 6.996401785808537e-05
15 0 6.81222153507751e-05
0 1 0.00019001847186666079
1 1 0.00029472350387731665
2 1 0.0010612240616362301
3 1 0.002059611574599016
4 1 0.0048229260961912875
5 1 0.0054600122279401895
6 1 0.003052564123777797
7 1 0.0008600306935145166
8 1 0.0004406276867365213
9 1 0.0003531600353949973
10 1 0.00014608802226890146
11 1 5.8160267876483194e-05
12 1 3.2285790733233753e-05
13 1 4.785573922369294e-05
14 1 0.00011066762930470789
15 1 0.00018171901410034844
0 2 0.00022849193276338738
1 2 0.0006656170924632732
2 2 0.0013123214445904868
3 2 0.008701353380666724
4 2 0.01640202994903709
5 2 0.012777512040744276
6 2 0.006964984123471309
7 2 0.003566062698064173
8 2 0.0006971633195935365
9 2 0.0005026643129815223
10 2 0.00031925788458178974
11 2 6.501169971352175e-05
12 2 6.104896761787104e-05
13 2 7.81808262029289e-05
14 2 7.003870345829091e-05
15 2 6.288786377990579e-05
0 3 0.00020726139238415922
1 3 0.0015188557524800099
2 3 0.0030466583192589125
3 3 0.015550502403912154
4 3 0.03618400557324097
5 3 0.038435906833177616
6 3 0.018696534825059244
7 3 0.008967959821780334
8 3 0.001942036910834283
9 3 0.0009273114300908784
10 3 0.0012653628371528578
11 3 0.0003036281903976814
12 3 0.0002282214259101245
13 3 0.00015494033628395232
14 3 0.000104399430843726
15 3 8.906033303258604e-05
0 4 0.0007853176988114768
1 4 0.00334968561880773
2 4 0.0032815526755208516
3 4 0.010850004622545971
4 4 0.06471033178780544
5 4 0.04777291599180782
6 4 0.04631805193406738
7 4 0.016894636304323668
8 4 0.004033566276454798
9 4 0.0033252537476984706
10 4 0.007268828786375662
11 4 0.001667430948495134
12 4 0.00036832443922818166
13 4 0.0004941622469512747
14 4 0.00025033084770502266
15 4 0.0005056305185621153
0 5 0.0019377202793111085
1 5 0.00433329949367577
2 5 0.0066690241490304164
3 5 0.007010859538673424
4 5 0.08713508850218431
5 5 0.10893850539111785
6 5 0.07877400202626844
7 5 0.025706027246415908
8 5 0.0073155877843025675
9 5 0.011824187095308993
10 5 0.011135653298825071
11 5 0.0029041882263504777
12 5 0.00046312293357150645
13 5 0.0006363889023530559
14 5 0.00038400923965647396
15 5 0.0006846678664272687
0 6 0.003890210332125517
1 6 0.005044303363438472
2 6 0.009572682841083424
3 6 0.05802718657011338
4 6 0.1467072043825107
5 6 0.15520442782453275
6 6 0.10235005299803912
7 6 0.040918014916768414
8 6 0.028637866665623377
9 6 0.0344091446911801
10 6 0.07970393996825094
11 6 0.01582967033397621
12 6 0.0020779204507857993
13 6 0.0019011937604506968
14 6 0.002421552949101953
15 6 0.0037364662226260195
0 7 0.008301515877433937
1 7 0.010388984435246012
2 7 0.014331282967042969
3 7 0.07363319200922107
4 7 0.13575262341481714
5 7 0.1407222074738186
6 7 0.11873360729297797
7 7 0.10498951777855303
8 7 0.10248373458586758
9 7 0.08203044471028037
10 7 0.07943795832372717
11 7 0.06403505447686167
12 7 0.027006729131555107
13 7 0.013918714810785342
14 7 0.011738012850028965
15 7 0.010330296525834712


==> data_repeat/117_20001204_stats.txt <==
bottleneck: p01=-0.5280 p99=1.3102
global patient oh p01=0.0000 p99=0.1360
global patient vf(xz) p01=0.0000 p99=3.2711


==> data_repeat/117_20001204_vf_03_to_09.txt <==
x y u v m 
1 1 0.00 -0.00 0.00 
1 4 0.00 -0.00 0.00 
1 7 0.00 -0.00 0.00 
1 10 0.00 -0.00 0.00 
1 13 0.00 -0.00 0.00 
1 16 0.00 -0.00 0.00 
1 19 0.00 -0.00 0.00 
1 22 0.00 -0.00 0.00 
1 25 0.00 -0.00 0.00 
1 28 0.00 -0.00 0.00 
1 31 0.00 -0.00 0.00 
1 34 0.00 -0.00 0.00 
1 37 0.00 -0.00 0.00 
1 40 0.00 -0.00 0.00 
1 43 0.00 -0.00 0.00 
1 46 0.00 -0.00 0.00 
1 49 0.00 -0.00 0.00 
1 52 0.00 -0.00 0.00 
1 55 0.00 -0.00 0.00 
1 58 0.00 -0.00 0.00 
1 61 0.00 -0.00 0.00 
1 64 0.00 -0.00 0.00 
1 67 0.00 -0.00 0.00 
1 70 0.00 -0.00 0.00 
1 73 0.00 -0.00 0.00 
1 76 0.00 -0.00 0.00 
1 79 0.00 -0.00 0.00 
1 82 0.00 -0.00 0.00 
1 85 0.00 -0.00 0.00 
1 88 0.00 -0.00 0.00 
1 91 0.00 -0.00 0.00 
1 94 0.00 -0.00 0.00 
1 97 0.00 -0.00 0.00 
1 100 0.00 -0.00 0.00 
1 103 0.00 -0.00 0.00 
1 106 0.00 -0.00 0.00 
1 109 0.00 -0.00 0.00 
1 112 0.00 -0.00 0.00 
1 115 0.00 -0.00 0.00 
1 118 0.00 -0.00 0.00 
1 121 0.00 -0.00 0.00 
1 124 0.00 -0.00 0.00 
1 127 0.00 -0.00 0.00 
1 130 0.00 -0.00 0.00 
1 133 0.00 -0.00 0.00 
4 1 0.00 -0.00 0.00 
4 4 0.00 -0.00 0.00 
4 7 0.00 -0.00 0.00 
4 10 0.00 -0.00 0.00 
4 13 0.00 -0.00 0.00 
4 16 0.00 -0.00 0.00 
4 19 0.00 -0.00 0.00 
4 22 0.00 -0.00 0.00 
4 25 0.00 -0.00 0.00 
4 28 0.00 -0.00 0.00 
4 31 0.00 -0.00 0.00 
4 34 0.00 -0.00 0.00 
4 37 0.00 -0.00 0.00 
4 40 0.00 -0.00 0.00 
4 43 0.00 -0.00 0.00 
4 46 0.00 -0.00 0.00 
4 49 0.00 -0.00 0.00 
4 52 0.00 -0.00 0.00 
4 55 0.00 -0.00 0.00 
4 58 0.00 -0.00 0.00 
4 61 0.00 -0.00 0.00 
4 64 0.00 -0.00 0.00 
4 67 0.00 -0.00 0.00 
4 70 0.00 -0.00 0.00 
4 73 0.00 -0.00 0.00 
4 76 0.00 -0.00 0.00 
4 79 0.00 -0.00 0.00 
4 82 0.00 -0.00 0.00 
4 85 0.00 -0.00 0.00 
4 88 0.00 -0.00 0.00 
4 91 0.00 -0.00 0.00 
4 94 0.00 -0.00 0.00 
4 97 0.00 -0.00 0.00 
4 100 0.00 -0.00 0.00 
4 103 0.00 -0.00 0.00 
4 106 0.00 -0.00 0.00 
4 109 0.00 -0.00 0.00 
4 112 0.00 -0.00 0.00 
4 115 0.00 -0.00 0.00 
4 118 0.00 -0.00 0.00 
4 121 0.00 -0.00 0.00 
4 124 0.00 -0.00 0.00 
4 127 0.00 -0.00 0.00 
4 130 0.00 -0.00 0.00 
4 133 0.00 -0.00 0.00 
7 1 0.00 -0.00 0.00 
7 4 0.00 -0.00 0.00 
7 7 0.00 -0.00 0.00 
7 10 0.00 -0.00 0.00 
7 13 0.00 -0.00 0.00 
7 16 0.00 -0.00 0.00 
7 19 0.00 -0.00 0.00 
7 22 0.00 -0.00 0.00 
7 25 0.00 -0.00 0.00 
7 28 0.00 -0.00 0.00 
7 31 0.00 -0.00 0.00 
7 34 0.00 -0.00 0.00 
7 37 0.00 -0.00 0.00 
7 40 0.00 -0.00 0.00 
7 43 0.00 -0.00 0.00 
7 46 0.00 -0.00 0.00 
7 49 0.00 -0.00 0.00 
7 52 0.00 -0.00 0.00 
7 55 0.00 -0.00 0.00 
7 58 0.00 -0.00 0.00 
7 61 0.00 -0.00 0.00 
7 64 0.00 -0.00 0.00 
7 67 0.00 -0.00 0.00 
7 70 0.00 -0.00 0.00 
7 73 0.00 -0.00 0.00 
7 76 0.00 -0.00 0.00 
7 79 0.00 -0.00 0.00 
7 82 0.00 -0.00 0.00 
7 85 0.00 -0.00 0.00 
7 88 0.00 -0.00 0.00 
7 91 0.00 -0.00 0.00 
7 94 0.00 -0.00 0.00 
7 97 0.00 -0.00 0.00 
7 100 0.00 -0.00 0.00 
7 103 0.00 -0.00 0.00 
7 106 0.00 -0.00 0.00 
7 109 0.00 -0.00 0.00 
7 112 0.00 -0.00 0.00 
7 115 0.00 -0.00 0.00 
7 118 0.00 -0.00 0.00 
7 121 0.00 -0.00 0.00 
7 124 0.00 -0.00 0.00 
7 127 0.00 -0.00 0.00 
7 130 0.00 -0.00 0.00 
7 133 0.00 -0.00 0.00 
10 1 0.00 -0.00 0.00 
10 4 0.00 -0.00 0.00 
10 7 0.00 -0.00 0.00 
10 10 0.00 -0.00 0.00 
10 13 0.00 -0.00 0.00 
10 16 0.00 -0.00 0.00 
10 19 0.00 -0.00 0.00 
10 22 0.00 -0.00 0.00 
10 25 0.00 -0.00 0.00 
10 28 0.00 -0.00 0.00 
10 31 0.00 -0.00 0.00 
10 34 0.00 -0.00 0.00 
10 37 0.00 -0.00 0.00 
10 40 0.00 -0.00 0.00 
10 43 0.00 -0.00 0.00 
10 46 0.00 -0.00 0.00 
10 49 0.00 -0.00 0.00 
10 52 0.00 -0.00 0.00 
10 55 0.00 -0.00 0.00 
10 58 0.00 -0.00 0.00 
10 61 0.00 -0.00 0.00 
10 64 0.00 -0.00 0.00 
10 67 0.00 -0.00 0.00 
10 70 0.00 -0.00 0.00 
10 73 0.00 -0.00 0.00 
10 76 0.00 -0.00 0.00 
10 79 0.00 -0.00 0.00 
10 82 0.00 -0.00 0.00 
10 85 0.00 -0.00 0.00 
10 88 0.00 -0.00 0.00 
10 91 0.00 -0.00 0.00 
10 94 0.00 -0.00 0.00 
10 97 0.00 -0.00 0.00 
10 100 0.00 -0.00 0.00 
10 103 0.00 -0.00 0.00 
10 106 0.00 -0.00 0.00 
10 109 0.00 -0.00 0.00 
10 112 0.00 -0.00 0.00 
10 115 0.00 -0.00 0.00 
10 118 0.00 -0.00 0.00 
10 121 0.00 -0.00 0.00 
10 124 0.00 -0.00 0.00 
10 127 0.00 -0.00 0.00 
10 130 0.00 -0.00 0.00 
10 133 0.00 -0.00 0.00 
13 1 0.00 -0.00 0.00 
13 4 0.00 -0.00 0.00 
13 7 0.00 -0.00 0.00 
13 10 0.00 -0.00 0.00 
13 13 0.00 -0.00 0.00 
13 16 0.00 -0.00 0.00 
13 19 0.00 -0.00 0.00 
13 22 0.00 -0.00 0.00 
13 25 0.00 -0.00 0.00 
13 28 0.00 -0.00 0.00 
13 31 0.00 -0.00 0.00 
13 34 0.00 -0.00 0.00 
13 37 0.00 -0.00 0.00 
13 40 0.00 -0.00 0.00 
13 43 0.00 -0.00 0.00 
13 46 0.00 -0.00 0.00 
13 49 0.00 -0.00 0.00 
13 52 0.00 -0.00 0.00 
13 55 0.00 -0.00 0.00 
13 58 0.00 -0.00 0.00 
13 61 0.00 -0.00 0.00 
13 64 0.00 -0.00 0.00 
13 67 0.00 -0.00 0.00 
13 70 0.00 -0.00 0.00 
13 73 0.00 -0.00 0.00 
13 76 0.00 -0.00 0.00 
13 79 0.00 -0.00 0.00 
13 82 0.00 -0.00 0.00 
13 85 0.00 -0.00 0.00 
13 88 0.00 -0.00 0.00 
13 91 0.00 -0.00 0.00 
13 94 0.00 -0.00 0.00 
13 97 0.00 -0.00 0.00 
13 100 0.00 -0.00 0.00 
13 103 0.00 -0.00 0.00 
13 106 0.00 -0.00 0.00 
13 109 0.00 -0.00 0.00 
13 112 0.00 -0.00 0.00 
13 115 0.00 -0.00 0.00 
13 118 0.00 -0.00 0.00 
13 121 0.00 -0.00 0.00 
13 124 0.00 -0.00 0.00 
13 127 0.00 -0.00 0.00 
13 130 0.00 -0.00 0.00 
13 133 0.00 -0.00 0.00 
16 1 0.00 -0.00 0.00 
16 4 0.00 -0.00 0.00 
16 7 0.00 -0.00 0.00 
16 10 0.00 -0.00 0.00 
16 13 0.00 -0.00 0.00 
16 16 0.00 -0.00 0.00 
16 19 0.00 -0.00 0.00 
16 22 0.00 -0.00 0.00 
16 25 0.00 -0.00 0.00 
16 28 0.00 -0.00 0.00 
16 31 0.00 -0.00 0.00 
16 34 0.00 -0.00 0.00 
16 37 0.00 -0.00 0.00 
16 40 0.00 -0.00 0.00 
16 43 0.00 -0.00 0.00 
16 46 0.00 -0.00 0.00 
16 49 0.00 -0.00 0.00 
16 52 0.00 -0.00 0.00 
16 55 0.00 -0.00 0.00 
16 58 0.00 -0.00 0.00 
16 61 0.00 -0.00 0.00 
16 64 0.00 -0.00 0.00 
16 67 0.00 -0.00 0.00 
16 70 0.00 -0.00 0.00 
16 73 0.00 -0.00 0.00 
16 76 0.00 -0.00 0.00 
16 79 0.00 -0.00 0.00 
16 82 0.00 -0.00 0.00 
16 85 0.00 -0.00 0.00 
16 88 0.00 -0.00 0.00 
16 91 0.00 -0.00 0.00 
16 94 0.00 -0.00 0.00 
16 97 0.00 -0.00 0.00 
16 100 0.00 -0.00 0.00 
16 103 0.00 -0.00 0.00 
16 106 0.00 -0.00 0.00 
16 109 0.00 -0.00 0.00 
16 112 0.00 -0.00 0.00 
16 115 0.00 -0.00 0.00 
16 118 0.00 -0.00 0.00 
16 121 0.00 -0.00 0.00 
16 124 0.00 -0.00 0.00 
16 127 0.00 -0.00 0.00 
16 130 0.00 -0.00 0.00 
16 133 0.00 -0.00 0.00 
19 1 0.00 -0.00 0.00 
19 4 0.00 -0.00 0.00 
19 7 0.00 -0.00 0.00 
19 10 0.00 -0.00 0.00 
19 13 0.00 -0.00 0.00 
19 16 0.00 -0.00 0.00 
19 19 0.00 -0.00 0.00 
19 22 0.00 -0.00 0.00 
19 25 0.00 -0.00 0.00 
19 28 0.00 -0.00 0.00 
19 31 0.00 -0.00 0.00 
19 34 0.00 -0.00 0.00 
19 37 0.00 -0.00 0.00 
19 40 0.00 -0.00 0.00 
19 43 0.00 -0.00 0.00 
19 46 0.00 -0.00 0.00 
19 49 0.00 -0.00 0.00 
19 52 0.00 -0.00 0.00 
19 55 0.00 -0.00 0.00 
19 58 0.00 -0.00 0.00 
19 61 0.00 -0.00 0.00 
19 64 0.00 -0.00 0.00 
19 67 0.00 -0.00 0.00 
19 70 0.00 -0.00 0.00 
19 73 0.00 -0.00 0.00 
19 76 0.00 -0.00 0.00 
19 79 0.00 -0.00 0.00 
19 82 0.00 -0.00 0.00 
19 85 0.00 -0.00 0.00 
19 88 0.00 -0.00 0.00 
19 91 0.00 -0.00 0.00 
19 94 0.00 -0.00 0.00 
19 97 0.00 -0.00 0.00 
19 100 0.00 -0.00 0.00 
19 103 0.00 -0.00 0.00 
19 106 0.00 -0.00 0.00 
19 109 0.00 -0.00 0.00 
19 112 0.00 -0.00 0.00 
19 115 0.00 -0.00 0.00 
19 118 0.00 -0.00 0.00 
19 121 0.00 -0.00 0.00 
19 124 0.00 -0.00 0.00 
19 127 0.00 -0.00 0.00 
19 130 0.00 -0.00 0.00 
19 133 0.00 -0.00 0.00 
22 1 0.00 -0.00 0.00 
22 4 0.00 -0.00 0.00 
22 7 0.00 -0.00 0.00 
22 10 0.00 -0.00 0.00 
22 13 0.00 -0.00 0.00 
22 16 0.00 -0.00 0.00 
22 19 0.00 -0.00 0.00 
22 22 0.00 -0.00 0.00 
22 25 0.00 -0.00 0.00 
22 28 0.00 -0.00 0.00 
22 31 0.00 -0.00 0.00 
22 34 0.00 -0.00 0.00 
22 37 0.00 -0.00 0.00 
22 40 0.00 -0.00 0.00 
22 43 0.00 -0.00 0.00 
22 46 0.00 -0.00 0.00 
22 49 0.00 -0.00 0.00 
22 52 0.00 -0.00 0.00 
22 55 0.00 -0.00 0.00 
22 58 0.00 -0.00 0.00 
22 61 0.00 -0.00 0.00 
22 64 0.00 -0.00 0.00 
22 67 0.00 -0.00 0.00 
22 70 0.00 -0.00 0.00 
22 73 0.00 -0.00 0.00 
22 76 0.00 -0.00 0.00 
22 79 0.00 -0.00 0.00 
22 82 0.00 -0.00 0.00 
22 85 0.00 -0.00 0.00 
22 88 0.00 -0.00 0.00 
22 91 0.00 -0.00 0.00 
22 94 0.00 -0.00 0.00 
22 97 0.00 -0.00 0.00 
22 100 0.00 -0.00 0.00 
22 103 0.00 -0.00 0.00 
22 106 0.00 -0.00 0.00 
22 109 0.00 -0.00 0.00 
22 112 0.00 -0.00 0.00 
22 115 0.00 -0.00 0.00 
22 118 0.00 -0.00 0.00 
22 121 0.00 -0.00 0.00 
22 124 0.00 -0.00 0.00 
22 127 0.00 -0.00 0.00 
22 130 0.00 -0.00 0.00 
22 133 0.00 -0.00 0.00 
25 1 0.00 -0.00 0.00 
25 4 0.00 -0.00 0.00 
25 7 0.00 -0.00 0.00 
25 10 0.00 -0.00 0.00 
25 13 0.00 -0.00 0.00 
25 16 0.00 -0.00 0.00 
25 19 0.00 -0.00 0.00 
25 22 0.00 -0.00 0.00 
25 25 0.00 -0.00 0.00 
25 28 0.00 -0.00 0.00 
25 31 0.00 -0.00 0.00 
25 34 0.00 -0.00 0.00 
25 37 0.00 -0.00 0.00 
25 40 0.00 -0.00 0.00 
25 43 0.00 -0.00 0.00 
25 46 0.00 -0.00 0.00 
25 49 0.00 -0.00 0.00 
25 52 0.00 -0.00 0.00 
25 55 0.00 -0.00 0.00 
25 58 0.00 -0.00 0.00 
25 61 0.00 -0.00 0.00 
25 64 0.00 -0.00 0.00 
25 67 0.00 -0.00 0.00 
25 70 0.00 -0.00 0.00 
25 73 0.00 -0.00 0.00 
25 76 0.00 -0.00 0.00 
25 79 0.00 -0.00 0.00 
25 82 0.00 -0.00 0.00 
25 85 0.00 -0.00 0.00 
25 88 0.00 -0.00 0.00 
25 91 0.00 -0.00 0.00 
25 94 0.00 -0.00 0.00 
25 97 0.00 -0.00 0.00 
25 100 0.00 -0.00 0.00 
25 103 0.00 -0.00 0.00 
25 106 0.00 -0.00 0.00 
25 109 0.00 -0.00 0.00 
25 112 0.00 -0.00 0.00 
25 115 0.00 -0.00 0.00 
25 118 0.00 -0.00 0.00 
25 121 0.00 -0.00 0.00 
25 124 0.00 -0.00 0.00 
25 127 0.00 -0.00 0.00 
25 130 0.00 -0.00 0.00 
25 133 0.00 -0.00 0.00 
28 1 0.00 -0.00 0.00 
28 4 0.00 -0.00 0.00 
28 7 0.00 -0.00 0.00 
28 10 0.00 -0.00 0.00 
28 13 0.00 -0.00 0.00 
28 16 0.00 -0.00 0.00 
28 19 0.00 -0.00 0.00 
28 22 0.00 -0.00 0.00 
28 25 0.00 -0.00 0.00 
28 28 0.00 -0.00 0.00 
28 31 0.00 -0.00 0.00 
28 34 0.00 -0.00 0.00 
28 37 0.00 -0.00 0.00 
28 40 0.00 -0.00 0.00 
28 43 0.00 -0.00 0.00 
28 46 0.00 -0.00 0.00 
28 49 0.00 -0.00 0.00 
28 52 0.00 -0.00 0.00 
28 55 0.00 -0.00 0.00 
28 58 0.00 -0.00 0.00 
28 61 0.00 -0.00 0.00 
28 64 0.00 -0.00 0.00 
28 67 0.00 -0.00 0.00 
28 70 0.00 -0.00 0.00 
28 73 0.00 -0.00 0.00 
28 76 0.00 -0.00 0.00 
28 79 0.00 -0.00 0.00 
28 82 0.00 -0.00 0.00 
28 85 0.00 -0.00 0.00 
28 88 0.00 -0.00 0.00 
28 91 0.00 -0.00 0.00 
28 94 0.00 -0.00 0.00 
28 97 0.00 -0.00 0.00 
28 100 0.00 -0.00 0.00 
28 103 0.00 -0.00 0.00 
28 106 0.00 -0.00 0.00 
28 109 0.00 -0.00 0.00 
28 112 0.00 -0.00 0.00 
28 115 0.00 -0.00 0.00 
28 118 0.00 -0.00 0.00 
28 121 0.00 -0.00 0.00 
28 124 0.00 -0.00 0.00 
28 127 0.00 -0.00 0.00 
28 130 0.00 -0.00 0.00 
28 133 0.00 -0.00 0.00 
31 1 0.00 -0.00 0.00 
31 4 0.00 -0.00 0.00 
31 7 0.00 -0.00 0.00 
31 10 0.00 -0.00 0.00 
31 13 0.00 -0.00 0.00 
31 16 0.00 -0.00 0.00 
31 19 0.00 -0.00 0.00 
31 22 0.00 -0.00 0.00 
31 25 0.00 -0.00 0.00 
31 28 0.00 -0.00 0.00 
31 31 0.00 -0.00 0.00 
31 34 0.00 -0.00 0.00 
31 37 0.00 -0.00 0.00 
31 40 0.00 -0.00 0.00 
31 43 0.00 -0.00 0.00 
31 46 0.00 -0.00 0.00 
31 49 0.00 -0.00 0.00 
31 52 0.00 -0.00 0.00 
31 55 0.00 -0.00 0.00 
31 58 0.00 -0.00 0.00 
31 61 0.00 -0.00 0.00 
31 64 0.00 -0.00 0.00 
31 67 0.00 -0.00 0.00 
31 70 0.00 -0.00 0.00 
31 73 0.00 -0.00 0.00 
31 76 0.00 -0.00 0.00 
31 79 0.00 -0.00 0.00 
31 82 0.00 -0.00 0.00 
31 85 0.00 -0.00 0.00 
31 88 0.00 -0.00 0.00 
31 91 0.00 -0.00 0.00 
31 94 0.00 -0.00 0.00 
31 97 0.00 -0.00 0.00 
31 100 0.00 -0.00 0.00 
31 103 0.00 -0.00 0.00 
31 106 0.00 -0.00 0.00 
31 109 0.00 -0.00 0.00 
31 112 0.00 -0.00 0.00 
31 115 0.00 -0.00 0.00 
31 118 0.00 -0.00 0.00 
31 121 0.00 -0.00 0.00 
31 124 0.00 -0.00 0.00 
31 127 0.00 -0.00 0.00 
31 130 0.00 -0.00 0.00 
31 133 0.00 -0.00 0.00 
34 1 0.00 -0.00 0.00 
34 4 0.00 -0.00 0.00 
34 7 0.00 -0.00 0.00 
34 10 0.00 -0.00 0.00 
34 13 0.00 -0.00 0.00 
34 16 0.00 -0.00 0.00 
34 19 0.00 -0.00 0.00 
34 22 0.00 -0.00 0.00 
34 25 0.00 -0.00 0.00 
34 28 0.00 -0.00 0.00 
34 31 0.00 -0.00 0.00 
34 34 0.00 -0.00 0.00 
34 37 0.00 -0.00 0.00 
34 40 0.00 -0.00 0.00 
34 43 0.00 -0.00 0.00 
34 46 0.00 -0.00 0.00 
34 49 0.00 -0.00 0.00 
34 52 0.00 -0.00 0.00 
34 55 0.00 -0.00 0.00 
34 58 0.00 -0.00 0.00 
34 61 0.00 -0.00 0.00 
34 64 0.00 -0.00 0.00 
34 67 0.00 -0.00 0.00 
34 70 0.00 -0.00 0.00 
34 73 0.00 -0.00 0.00 
34 76 0.00 -0.00 0.00 
34 79 0.00 -0.00 0.00 
34 82 0.00 -0.00 0.00 
34 85 0.00 -0.00 0.00 
34 88 0.00 -0.00 0.00 
34 91 0.00 -0.00 0.00 
34 94 0.00 -0.00 0.00 
34 97 0.00 -0.00 0.00 
34 100 0.00 -0.00 0.00 
34 103 0.00 -0.00 0.00 
34 106 0.00 -0.00 0.00 
34 109 0.00 -0.00 0.00 
34 112 0.00 -0.00 0.00 
34 115 0.00 -0.00 0.00 
34 118 0.00 -0.00 0.00 
34 121 0.00 -0.00 0.00 
34 124 0.00 -0.00 0.00 
34 127 0.00 -0.00 0.00 
34 130 0.00 -0.00 0.00 
34 133 0.00 -0.00 0.00 
37 1 0.00 -0.00 0.00 
37 4 0.00 -0.00 0.00 
37 7 0.00 -0.00 0.00 
37 10 0.00 -0.00 0.00 
37 13 0.00 -0.00 0.00 
37 16 0.00 -0.00 0.00 
37 19 0.00 -0.00 0.00 
37 22 0.00 -0.00 0.00 
37 25 0.00 -0.00 0.00 
37 28 0.00 -0.00 0.00 
37 31 0.00 -0.00 0.00 
37 34 0.00 -0.00 0.00 
37 37 0.00 -0.00 0.00 
37 40 0.00 -0.00 0.00 
37 43 0.00 -0.00 0.00 
37 46 0.00 -0.00 0.00 
37 49 0.00 -0.00 0.00 
37 52 0.00 -0.00 0.00 
37 55 0.00 -0.00 0.00 
37 58 0.00 -0.00 0.00 
37 61 0.00 -0.00 0.00 
37 64 0.00 -0.00 0.00 
37 67 0.00 -0.00 0.00 
37 70 0.00 -0.00 0.00 
37 73 0.00 -0.00 0.00 
37 76 0.00 -0.00 0.00 
37 79 0.00 -0.00 0.00 
37 82 0.00 -0.00 0.00 
37 85 0.00 -0.00 0.00 
37 88 0.00 -0.00 0.00 
37 91 0.00 -0.00 0.00 
37 94 0.00 -0.00 0.00 
37 97 0.00 -0.00 0.00 
37 100 0.00 -0.00 0.00 
37 103 0.00 -0.00 0.00 
37 106 0.00 -0.00 0.00 
37 109 0.00 -0.00 0.00 
37 112 0.00 -0.00 0.00 
37 115 0.00 -0.00 0.00 
37 118 0.00 -0.00 0.00 
37 121 0.00 -0.00 0.00 
37 124 0.00 -0.00 0.00 
37 127 0.00 -0.00 0.00 
37 130 0.00 -0.00 0.00 
37 133 0.00 -0.00 0.00 
40 1 0.00 -0.00 0.00 
40 4 0.00 -0.00 0.00 
40 7 0.00 -0.00 0.00 
40 10 0.00 -0.00 0.00 
40 13 0.00 -0.00 0.00 
40 16 0.00 -0.00 0.00 
40 19 0.00 -0.00 0.00 
40 22 0.00 -0.00 0.00 
40 25 0.00 -0.00 0.00 
40 28 0.00 -0.00 0.00 
40 31 0.00 -0.00 0.00 
40 34 0.00 -0.00 0.00 
40 37 0.00 -0.00 0.00 
40 40 0.00 -0.00 0.00 
40 43 0.00 -0.00 0.00 
40 46 0.00 -0.00 0.00 
40 49 0.00 -0.00 0.00 
40 52 0.00 -0.00 0.00 
40 55 0.00 -0.00 0.00 
40 58 0.00 -0.00 0.00 
40 61 0.00 -0.00 0.00 
40 64 0.00 -0.00 0.00 
40 67 0.00 -0.00 0.00 
40 70 0.00 -0.00 0.00 
40 73 0.00 -0.00 0.00 
40 76 0.00 -0.00 0.00 
40 79 0.00 -0.00 0.00 
40 82 0.00 -0.00 0.00 
40 85 0.00 -0.00 0.00 
40 88 0.00 -0.00 0.00 
40 91 0.00 -0.00 0.00 
40 94 0.00 -0.00 0.00 
40 97 0.00 -0.00 0.00 
40 100 0.00 -0.00 0.00 
40 103 0.00 -0.00 0.00 
40 106 0.00 -0.00 0.00 
40 109 0.00 -0.00 0.00 
40 112 0.00 -0.00 0.00 
40 115 0.00 -0.00 0.00 
40 118 0.00 -0.00 0.00 
40 121 0.00 -0.00 0.00 
40 124 0.00 -0.00 0.00 
40 127 0.00 -0.00 0.00 
40 130 0.00 -0.00 0.00 
40 133 0.00 -0.00 0.00 
43 1 0.00 -0.00 0.00 
43 4 0.00 -0.00 0.00 
43 7 0.00 -0.00 0.00 
43 10 0.00 -0.00 0.00 
43 13 0.00 -0.00 0.00 
43 16 0.00 -0.00 0.00 
43 19 0.00 -0.00 0.00 
43 22 0.00 -0.00 0.00 
43 25 0.00 -0.00 0.00 
43 28 0.00 -0.00 0.00 
43 31 0.00 -0.00 0.00 
43 34 0.00 -0.00 0.00 
43 37 0.00 -0.00 0.00 
43 40 0.00 -0.00 0.00 
43 43 0.00 -0.00 0.00 
43 46 0.00 -0.00 0.00 
43 49 0.00 -0.00 0.00 
43 52 0.00 -0.00 0.00 
43 55 0.00 -0.00 0.00 
43 58 0.00 -0.00 0.00 
43 61 0.00 -0.00 0.00 
43 64 0.00 -0.00 0.00 
43 67 0.00 -0.00 0.00 
43 70 0.00 -0.00 0.00 
43 73 0.00 -0.00 0.00 
43 76 0.00 -0.00 0.00 
43 79 0.00 -0.00 0.00 
43 82 0.00 -0.00 0.00 
43 85 0.00 -0.00 0.00 
43 88 0.00 -0.00 0.00 
43 91 0.00 -0.00 0.00 
43 94 0.00 -0.00 0.00 
43 97 0.00 -0.00 0.00 
43 100 0.00 -0.00 0.00 
43 103 0.00 -0.00 0.00 
43 106 0.00 -0.00 0.00 
43 109 0.00 -0.00 0.00 
43 112 0.00 -0.00 0.00 
43 115 0.00 -0.00 0.00 
43 118 0.00 -0.00 0.00 
43 121 0.00 -0.00 0.00 
43 124 0.00 -0.00 0.00 
43 127 0.00 -0.00 0.00 
43 130 0.00 -0.00 0.00 
43 133 0.00 -0.00 0.00 
46 1 0.00 -0.00 0.00 
46 4 0.00 -0.00 0.00 
46 7 0.00 -0.00 0.00 
46 10 0.00 -0.00 0.00 
46 13 0.00 -0.00 0.00 
46 16 0.00 -0.00 0.00 
46 19 0.00 -0.00 0.00 
46 22 0.00 -0.00 0.00 
46 25 0.00 -0.00 0.00 
46 28 0.00 -0.00 0.00 
46 31 0.00 -0.00 0.00 
46 34 0.00 -0.00 0.00 
46 37 0.00 -0.00 0.00 
46 40 0.00 -0.00 0.00 
46 43 0.00 -0.00 0.00 
46 46 0.00 -0.00 0.00 
46 49 0.00 -0.00 0.00 
46 52 0.00 -0.00 0.00 
46 55 0.00 -0.00 0.00 
46 58 0.00 -0.00 0.00 
46 61 0.00 -0.00 0.00 
46 64 0.00 -0.00 0.00 
46 67 0.00 -0.00 0.00 
46 70 0.00 -0.00 0.00 
46 73 0.00 -0.00 0.00 
46 76 0.00 -0.00 0.00 
46 79 0.00 -0.00 0.00 
46 82 0.00 -0.00 0.00 
46 85 0.00 -0.00 0.00 
46 88 0.00 -0.00 0.00 
46 91 0.00 -0.00 0.00 
46 94 0.00 -0.00 0.00 
46 97 0.00 -0.00 0.00 
46 100 0.00 -0.00 0.00 
46 103 0.00 -0.00 0.00 
46 106 0.00 -0.00 0.00 
46 109 0.00 -0.00 0.00 
46 112 0.00 -0.00 0.00 
46 115 0.00 -0.00 0.00 
46 118 0.00 -0.00 0.00 
46 121 0.00 -0.00 0.00 
46 124 0.00 -0.00 0.00 
46 127 0.00 -0.00 0.00 
46 130 0.00 -0.00 0.00 
46 133 0.00 -0.00 0.00 
49 1 0.00 -0.00 0.00 
49 4 0.00 -0.00 0.00 
49 7 0.00 -0.00 0.00 
49 10 0.00 -0.00 0.00 
49 13 0.00 -0.00 0.00 
49 16 0.00 -0.00 0.00 
49 19 0.00 -0.00 0.00 
49 22 0.00 -0.00 0.00 
49 25 0.00 -0.00 0.00 
49 28 0.00 -0.00 0.00 
49 31 0.00 -0.00 0.00 
49 34 0.00 -0.00 0.00 
49 37 0.00 -0.00 0.00 
49 40 0.00 -0.00 0.00 
49 43 0.00 -0.00 0.00 
49 46 0.00 -0.00 0.00 
49 49 0.00 -0.00 0.00 
49 52 0.00 -0.00 0.00 
49 55 0.00 -0.00 0.00 
49 58 0.00 -0.00 0.00 
49 61 0.00 -0.00 0.00 
49 64 0.00 -0.00 0.00 
49 67 0.00 -0.00 0.00 
49 70 0.00 -0.00 0.00 
49 73 0.00 -0.00 0.00 
49 76 0.00 -0.00 0.00 
49 79 0.00 -0.00 0.00 
49 82 0.00 -0.00 0.00 
49 85 0.00 -0.00 0.00 
49 88 0.00 -0.00 0.00 
49 91 0.00 -0.00 0.00 
49 94 0.00 -0.00 0.00 
49 97 0.00 -0.00 0.00 
49 100 0.00 -0.00 0.00 
49 103 0.00 -0.00 0.00 
49 106 0.00 -0.00 0.00 
49 109 0.00 -0.00 0.00 
49 112 0.00 -0.00 0.00 
49 115 0.00 -0.00 0.00 
49 118 0.00 -0.00 0.00 
49 121 0.00 -0.00 0.00 
49 124 0.00 -0.00 0.00 
49 127 0.00 -0.00 0.00 
49 130 0.00 -0.00 0.00 
49 133 0.00 -0.00 0.00 
52 1 0.00 -0.00 0.00 
52 4 0.00 -0.00 0.00 
52 7 0.00 -0.00 0.00 
52 10 0.00 -0.00 0.00 
52 13 0.00 -0.00 0.00 
52 16 0.00 -0.00 0.00 
52 19 0.00 -0.00 0.00 
52 22 0.00 -0.00 0.00 
52 25 0.00 -0.00 0.00 
52 28 0.00 -0.00 0.00 
52 31 0.00 -0.00 0.00 
52 34 0.00 -0.00 0.00 
52 37 0.00 -0.00 0.00 
52 40 0.00 -0.00 0.00 
52 43 0.00 -0.00 0.00 
52 46 0.00 -0.00 0.00 
52 49 0.00 -0.00 0.00 
52 52 0.00 -0.00 0.00 
52 55 0.00 -0.00 0.00 
52 58 0.00 -0.00 0.00 
52 61 0.00 -0.00 0.00 
52 64 0.00 -0.00 0.00 
52 67 0.00 -0.00 0.00 
52 70 0.00 -0.00 0.00 
52 73 0.00 -0.00 0.00 
52 76 0.00 -0.00 0.00 
52 79 0.00 -0.00 0.00 
52 82 0.00 -0.00 0.00 
52 85 0.00 -0.00 0.00 
52 88 0.00 -0.00 0.00 
52 91 0.00 -0.00 0.00 
52 94 0.00 -0.00 0.00 
52 97 0.00 -0.00 0.00 
52 100 0.00 -0.00 0.00 
52 103 0.00 -0.00 0.00 
52 106 0.00 -0.00 0.00 
52 109 0.00 -0.00 0.00 
52 112 0.00 -0.00 0.00 
52 115 0.00 -0.00 0.00 
52 118 0.00 -0.00 0.00 
52 121 0.00 -0.00 0.00 
52 124 0.00 -0.00 0.00 
52 127 0.00 -0.00 0.00 
52 130 0.00 -0.00 0.00 
52 133 0.00 -0.00 0.00 
55 1 0.00 -0.00 0.00 
55 4 0.00 -0.00 0.00 
55 7 0.00 -0.00 0.00 
55 10 0.00 -0.00 0.00 
55 13 0.00 -0.00 0.00 
55 16 0.00 -0.00 0.00 
55 19 0.00 -0.00 0.00 
55 22 0.00 -0.00 0.00 
55 25 0.00 -0.00 0.00 
55 28 0.00 -0.00 0.00 
55 31 0.00 -0.00 0.00 
55 34 0.00 -0.00 0.00 
55 37 0.00 -0.00 0.00 
55 40 0.00 -0.00 0.00 
55 43 0.00 -0.00 0.00 
55 46 0.00 -0.00 0.00 
55 49 0.00 -0.00 0.00 
55 52 0.00 -0.00 0.00 
55 55 0.00 -0.00 0.00 
55 58 0.00 -0.00 0.00 
55 61 0.00 -0.00 0.00 
55 64 0.00 -0.00 0.00 
55 67 0.00 -0.00 0.00 
55 70 0.00 -0.00 0.00 
55 73 0.00 -0.00 0.00 
55 76 0.00 -0.00 0.00 
55 79 0.00 -0.00 0.00 
55 82 0.00 -0.00 0.00 
55 85 0.00 -0.00 0.00 
55 88 0.00 -0.00 0.00 
55 91 0.00 -0.00 0.00 
55 94 0.00 -0.00 0.00 
55 97 0.00 -0.00 0.00 
55 100 0.00 -0.00 0.00 
55 103 0.00 -0.00 0.00 
55 106 0.00 -0.00 0.00 
55 109 0.00 -0.00 0.00 
55 112 0.00 -0.00 0.00 
55 115 0.00 -0.00 0.00 
55 118 0.00 -0.00 0.00 
55 121 0.00 -0.00 0.00 
55 124 0.00 -0.00 0.00 
55 127 0.00 -0.00 0.00 
55 130 0.00 -0.00 0.00 
55 133 0.00 -0.00 0.00 
58 1 0.00 -0.00 0.00 
58 4 0.00 -0.00 0.00 
58 7 0.00 -0.00 0.00 
58 10 0.00 -0.00 0.00 
58 13 0.00 -0.00 0.00 
58 16 0.00 -0.00 0.00 
58 19 0.00 -0.00 0.00 
58 22 0.00 -0.00 0.00 
58 25 0.00 -0.00 0.00 
58 28 0.00 -0.00 0.00 
58 31 0.00 -0.00 0.00 
58 34 0.00 -0.00 0.00 
58 37 0.00 -0.00 0.00 
58 40 0.00 -0.00 0.00 
58 43 0.00 -0.00 0.00 
58 46 0.00 -0.00 0.00 
58 49 0.00 -0.00 0.00 
58 52 0.00 -0.00 0.00 
58 55 0.00 -0.00 0.00 
58 58 0.00 -0.00 0.00 
58 61 0.00 -0.00 0.00 
58 64 0.00 -0.00 0.00 
58 67 0.00 -0.00 0.00 
58 70 0.00 -0.00 0.00 
58 73 0.00 -0.00 0.00 
58 76 0.00 -0.00 0.00 
58 79 0.00 -0.00 0.00 
58 82 0.00 -0.00 0.00 
58 85 0.00 -0.00 0.00 
58 88 0.00 -0.00 0.00 
58 91 0.00 -0.00 0.00 
58 94 0.00 -0.00 0.00 
58 97 0.00 -0.00 0.00 
58 100 0.00 -0.00 0.00 
58 103 0.00 -0.00 0.00 
58 106 0.00 -0.00 0.00 
58 109 0.00 -0.00 0.00 
58 112 0.00 -0.00 0.00 
58 115 0.00 -0.00 0.00 
58 118 0.00 -0.00 0.00 
58 121 0.00 -0.00 0.00 
58 124 0.00 -0.00 0.00 
58 127 0.00 -0.00 0.00 
58 130 0.00 -0.00 0.00 
58 133 0.00 -0.00 0.00 
61 1 0.00 -0.00 0.00 
61 4 0.00 -0.00 0.00 
61 7 0.00 -0.00 0.00 
61 10 0.00 -0.00 0.00 
61 13 0.00 -0.00 0.00 
61 16 0.00 -0.00 0.00 
61 19 0.00 -0.00 0.00 
61 22 0.00 -0.00 0.00 
61 25 0.00 -0.00 0.00 
61 28 0.00 -0.00 0.00 
61 31 0.00 -0.00 0.00 
61 34 0.00 -0.00 0.00 
61 37 0.00 -0.00 0.00 
61 40 0.00 -0.00 0.00 
61 43 0.00 -0.00 0.00 
61 46 0.00 -0.00 0.00 
61 49 0.00 -0.00 0.00 
61 52 0.00 -0.00 0.00 
61 55 0.00 -0.00 0.00 
61 58 0.00 -0.00 0.00 
61 61 0.00 -0.00 0.00 
61 64 0.00 -0.00 0.00 
61 67 0.00 -0.00 0.00 
61 70 0.00 -0.00 0.00 
61 73 0.00 -0.00 0.00 
61 76 0.00 -0.00 0.00 
61 79 0.00 -0.00 0.00 
61 82 0.00 -0.00 0.00 
61 85 0.00 -0.00 0.00 
61 88 0.00 -0.00 0.00 
61 91 0.00 -0.00 0.00 
61 94 0.00 -0.00 0.00 
61 97 0.00 -0.00 0.00 
61 100 0.00 -0.00 0.00 
61 103 0.00 -0.00 0.00 
61 106 0.00 -0.00 0.00 
61 109 0.00 -0.00 0.00 
61 112 0.00 -0.00 0.00 
61 115 0.00 -0.00 0.00 
61 118 0.00 -0.00 0.00 
61 121 0.00 -0.00 0.00 
61 124 0.00 -0.00 0.00 
61 127 0.00 -0.00 0.00 
61 130 0.00 -0.00 0.00 
61 133 0.00 -0.00 0.00 
64 1 0.00 -0.00 0.00 
64 4 0.00 -0.00 0.00 
64 7 0.00 -0.00 0.00 
64 10 0.00 -0.00 0.00 
64 13 0.00 -0.00 0.00 
64 16 0.00 -0.00 0.00 
64 19 0.00 -0.00 0.00 
64 22 0.00 -0.00 0.00 
64 25 0.00 -0.00 0.00 
64 28 0.00 -0.00 0.00 
64 31 0.00 -0.00 0.00 
64 34 0.00 -0.00 0.00 
64 37 0.00 -0.00 0.00 
64 40 0.00 -0.00 0.00 
64 43 0.00 -0.00 0.00 
64 46 0.00 -0.00 0.00 
64 49 0.00 -0.00 0.00 
64 52 0.00 -0.00 0.00 
64 55 0.00 -0.00 0.00 
64 58 0.00 -0.00 0.00 
64 61 0.00 -0.00 0.00 
64 64 0.00 -0.00 0.00 
64 67 0.00 -0.00 0.00 
64 70 0.00 -0.00 0.00 
64 73 0.00 -0.00 0.00 
64 76 0.00 -0.00 0.00 
64 79 0.00 -0.00 0.00 
64 82 0.00 -0.00 0.00 
64 85 0.00 -0.00 0.00 
64 88 0.00 -0.00 0.00 
64 91 0.00 -0.00 0.00 
64 94 0.00 -0.00 0.00 
64 97 0.00 -0.00 0.00 
64 100 0.00 -0.00 0.00 
64 103 0.00 -0.00 0.00 
64 106 0.00 -0.00 0.00 
64 109 0.00 -0.00 0.00 
64 112 0.00 -0.00 0.00 
64 115 0.00 -0.00 0.00 
64 118 0.00 -0.00 0.00 
64 121 0.00 -0.00 0.00 
64 124 0.00 -0.00 0.00 
64 127 0.00 -0.00 0.00 
64 130 0.00 -0.00 0.00 
64 133 0.00 -0.00 0.00 
67 1 0.00 -0.00 0.00 
67 4 0.00 -0.00 0.00 
67 7 0.00 -0.00 0.00 
67 10 0.00 -0.00 0.00 
67 13 0.00 -0.00 0.00 
67 16 0.00 -0.00 0.00 
67 19 0.00 -0.00 0.00 
67 22 0.00 -0.00 0.00 
67 25 0.00 -0.00 0.00 
67 28 0.00 -0.00 0.00 
67 31 0.00 -0.00 0.00 
67 34 0.00 -0.00 0.00 
67 37 0.00 -0.00 0.00 
67 40 0.00 -0.00 0.00 
67 43 0.00 -0.00 0.00 
67 46 0.00 -0.00 0.00 
67 49 0.00 -0.00 0.00 
67 52 0.00 -0.00 0.00 
67 55 0.00 -0.00 0.00 
67 58 0.00 -0.00 0.00 
67 61 0.00 -0.00 0.00 
67 64 0.00 -0.00 0.00 
67 67 0.00 -0.00 0.00 
67 70 0.00 -0.00 0.00 
67 73 0.00 -0.00 0.00 
67 76 0.00 -0.00 0.00 
67 79 0.00 -0.00 0.00 
67 82 0.00 -0.00 0.00 
67 85 0.00 -0.00 0.00 
67 88 0.00 -0.00 0.00 
67 91 0.00 -0.00 0.00 
67 94 0.00 -0.00 0.00 
67 97 0.00 -0.00 0.00 
67 100 0.00 -0.00 0.00 
67 103 0.00 -0.00 0.00 
67 106 0.00 -0.00 0.00 
67 109 0.00 -0.00 0.00 
67 112 0.00 -0.00 0.00 
67 115 0.00 -0.00 0.00 
67 118 0.00 -0.00 0.00 
67 121 0.00 -0.00 0.00 
67 124 0.00 -0.00 0.00 
67 127 0.00 -0.00 0.00 
67 130 0.00 -0.00 0.00 
67 133 0.00 -0.00 0.00 
70 1 0.00 -0.00 0.00 
70 4 0.00 -0.00 0.00 
70 7 0.00 -0.00 0.00 
70 10 0.00 -0.00 0.00 
70 13 0.00 -0.00 0.00 
70 16 0.00 -0.00 0.00 
70 19 0.00 -0.00 0.00 
70 22 0.00 -0.00 0.00 
70 25 0.00 -0.00 0.00 
70 28 0.00 -0.00 0.00 
70 31 0.00 -0.00 0.00 
70 34 0.00 -0.00 0.00 
70 37 0.00 -0.00 0.00 
70 40 0.00 -0.00 0.00 
70 43 0.00 -0.00 0.00 
70 46 0.00 -0.00 0.00 
70 49 0.15 -0.45 0.48 
70 52 0.75 -2.10 2.23 
70 55 0.69 -1.63 1.77 
70 58 0.34 -0.85 0.91 
70 61 0.15 -0.46 0.49 
70 64 0.31 -0.44 0.54 
70 67 0.00 -0.00 0.00 
70 70 0.00 -0.00 0.00 
70 73 0.00 -0.00 0.00 
70 76 0.00 -0.00 0.00 
70 79 0.00 -0.00 0.00 
70 82 0.00 -0.00 0.00 
70 85 0.00 -0.00 0.00 
70 88 0.00 -0.00 0.00 
70 91 0.00 -0.00 0.00 
70 94 0.00 -0.00 0.00 
70 97 0.00 -0.00 0.00 
70 100 0.00 -0.00 0.00 
70 103 0.00 -0.00 0.00 
70 106 0.00 -0.00 0.00 
70 109 0.00 -0.00 0.00 
70 112 0.00 -0.00 0.00 
70 115 0.00 -0.00 0.00 
70 118 0.00 -0.00 0.00 
70 121 0.00 -0.00 0.00 
70 124 0.00 -0.00 0.00 
70 127 0.00 -0.00 0.00 
70 130 0.00 -0.00 0.00 
70 133 0.00 -0.00 0.00 
73 1 0.00 -0.00 0.00 
73 4 0.00 -0.00 0.00 
73 7 0.00 -0.00 0.00 
73 10 0.00 -0.00 0.00 
73 13 0.00 -0.00 0.00 
73 16 0.00 -0.00 0.00 
73 19 0.00 -0.00 0.00 
73 22 0.00 -0.00 0.00 
73 25 0.00 -0.00 0.00 
73 28 0.00 -0.00 0.00 
73 31 0.00 -0.00 0.00 
73 34 0.00 -0.00 0.00 
73 37 0.00 -0.00 0.00 
73 40 0.00 -0.00 0.00 
73 43 0.00 -0.00 0.00 
73 46 0.00 -0.00 0.00 
73 49 0.00 -0.00 0.00 
73 52 0.19 -0.83 0.85 
73 55 0.46 -2.29 2.34 
73 58 0.37 -1.72 1.76 
73 61 0.44 -1.60 1.66 
73 64 0.92 -1.67 1.91 
73 67 1.13 -1.37 1.78 
73 70 0.83 -0.69 1.08 
73 73 0.60 -0.19 0.63 
73 76 0.00 -0.00 0.00 
73 79 0.00 -0.00 0.00 
73 82 0.00 -0.00 0.00 
73 85 0.00 -0.00 0.00 
73 88 0.00 -0.00 0.00 
73 91 0.00 -0.00 0.00 
73 94 0.00 -0.00 0.00 
73 97 0.00 -0.00 0.00 
73 100 0.00 -0.00 0.00 
73 103 0.00 -0.00 0.00 
73 106 0.00 -0.00 0.00 
73 109 0.00 -0.00 0.00 
73 112 0.00 -0.00 0.00 
73 115 0.00 -0.00 0.00 
73 118 0.00 -0.00 0.00 
73 121 0.00 -0.00 0.00 
73 124 0.00 -0.00 0.00 
73 127 0.00 -0.00 0.00 
73 130 0.00 -0.00 0.00 
73 133 0.00 -0.00 0.00 
76 1 0.00 -0.00 0.00 
76 4 0.00 -0.00 0.00 
76 7 0.00 -0.00 0.00 
76 10 0.00 -0.00 0.00 
76 13 0.00 -0.00 0.00 
76 16 0.00 -0.00 0.00 
76 19 0.00 -0.00 0.00 
76 22 0.00 -0.00 0.00 
76 25 0.00 -0.00 0.00 
76 28 0.00 -0.00 0.00 
76 31 0.00 -0.00 0.00 
76 34 0.00 -0.00 0.00 
76 37 0.00 -0.00 0.00 
76 40 0.00 -0.00 0.00 
76 43 0.00 -0.00 0.00 
76 46 0.00 -0.00 0.00 
76 49 0.00 -0.00 0.00 
76 52 0.00 -0.00 0.00 
76 55 0.35 -2.45 2.47 
76 58 0.26 -1.91 1.93 
76 61 0.42 -1.75 1.80 
76 64 0.92 -1.87 2.09 
76 67 1.19 -1.88 2.23 
76 70 1.45 -1.33 1.97 
76 73 1.90 -0.87 2.09 
76 76 2.18 -0.60 2.26 
76 79 0.58 -0.29 0.65 
76 82 0.00 -0.00 0.00 
76 85 0.00 -0.00 0.00 
76 88 0.00 -0.00 0.00 
76 91 0.00 -0.00 0.00 
76 94 0.00 -0.00 0.00 
76 97 0.00 -0.00 0.00 
76 100 0.00 -0.00 0.00 
76 103 0.00 -0.00 0.00 
76 106 0.00 -0.00 0.00 
76 109 0.00 -0.00 0.00 
76 112 0.00 -0.00 0.00 
76 115 0.00 -0.00 0.00 
76 118 0.00 -0.00 0.00 
76 121 0.00 -0.00 0.00 
76 124 0.00 -0.00 0.00 
76 127 0.00 -0.00 0.00 
76 130 0.00 -0.00 0.00 
76 133 0.00 -0.00 0.00 
79 1 0.00 -0.00 0.00 
79 4 0.00 -0.00 0.00 
79 7 0.00 -0.00 0.00 
79 10 0.00 -0.00 0.00 
79 13 0.00 -0.00 0.00 
79 16 0.00 -0.00 0.00 
79 19 0.00 -0.00 0.00 
79 22 0.00 -0.00 0.00 
79 25 0.00 -0.00 0.00 
79 28 0.00 -0.00 0.00 
79 31 0.00 -0.00 0.00 
79 34 0.00 -0.00 0.00 
79 37 0.00 -0.00 0.00 
79 40 0.00 -0.00 0.00 
79 43 0.00 -0.00 0.00 
79 46 0.00 -0.00 0.00 
79 49 0.00 -0.00 0.00 
79 52 0.00 -0.00 0.00 
79 55 0.13 -0.77 0.78 
79 58 0.32 -1.93 1.96 
79 61 0.39 -1.80 1.84 
79 64 0.97 -2.02 2.25 
79 67 1.33 -2.02 2.42 
79 70 1.50 -1.77 2.32 
79 73 1.85 -1.31 2.27 
79 76 2.35 -1.34 2.71 
79 79 2.30 -1.77 2.90 
79 82 1.23 -1.03 1.61 
79 85 0.87 -0.62 1.07 
79 88 0.25 -0.14 0.28 
79 91 0.00 -0.00 0.00 
79 94 0.00 -0.00 0.00 
79 97 0.00 -0.00 0.00 
79 100 0.00 -0.00 0.00 
79 103 0.00 -0.00 0.00 
79 106 0.00 -0.00 0.00 
79 109 0.00 -0.00 0.00 
79 112 0.00 -0.00 0.00 
79 115 0.00 -0.00 0.00 
79 118 0.00 -0.00 0.00 
79 121 0.00 -0.00 0.00 
79 124 0.00 -0.00 0.00 
79 127 0.00 -0.00 0.00 
79 130 0.00 -0.00 0.00 
79 133 0.00 -0.00 0.00 
82 1 0.00 -0.00 0.00 
82 4 0.00 -0.00 0.00 
82 7 0.00 -0.00 0.00 
82 10 0.00 -0.00 0.00 
82 13 0.00 -0.00 0.00 
82 16 0.00 -0.00 0.00 
82 19 0.00 -0.00 0.00 
82 22 0.00 -0.00 0.00 
82 25 0.00 -0.00 0.00 
82 28 0.00 -0.00 0.00 
82 31 0.00 -0.00 0.00 
82 34 0.00 -0.00 0.00 
82 37 0.00 -0.00 0.00 
82 40 0.00 -0.00 0.00 
82 43 0.00 -0.00 0.00 
82 46 0.00 -0.00 0.00 
82 49 0.00 -0.00 0.00 
82 52 0.00 -0.00 0.00 
82 55 0.11 -0.52 0.53 
82 58 0.40 -2.09 2.13 
82 61 0.44 -2.06 2.11 
82 64 1.01 -2.20 2.42 
82 67 1.36 -2.05 2.46 
82 70 1.41 -1.91 2.38 
82 73 1.73 -1.50 2.29 
82 76 2.12 -1.64 2.68 
82 79 1.98 -1.67 2.59 
82 82 1.53 -1.46 2.12 
82 85 1.23 -0.97 1.56 
82 88 1.07 -0.52 1.19 
82 91 0.73 -0.04 0.73 
82 94 0.00 -0.00 0.00 
82 97 0.00 -0.00 0.00 
82 100 0.00 -0.00 0.00 
82 103 0.00 -0.00 0.00 
82 106 0.00 -0.00 0.00 
82 109 0.00 -0.00 0.00 
82 112 0.00 -0.00 0.00 
82 115 0.00 -0.00 0.00 
82 118 0.00 -0.00 0.00 
82 121 0.00 -0.00 0.00 
82 124 0.00 -0.00 0.00 
82 127 0.00 -0.00 0.00 
82 130 0.00 -0.00 0.00 
82 133 0.00 -0.00 0.00 
85 1 0.00 -0.00 0.00 
85 4 0.00 -0.00 0.00 
85 7 0.00 -0.00 0.00 
85 10 0.00 -0.00 0.00 
85 13 0.00 -0.00 0.00 
85 16 0.00 -0.00 0.00 
85 19 0.00 -0.00 0.00 
85 22 0.00 -0.00 0.00 
85 25 0.00 -0.00 0.00 
85 28 0.00 -0.00 0.00 
85 31 0.00 -0.00 0.00 
85 34 0.00 -0.00 0.00 
85 37 0.00 -0.00 0.00 
85 40 0.00 -0.00 0.00 
85 43 0.00 -0.00 0.00 
85 46 0.00 -0.00 0.00 
85 49 0.00 -0.00 0.00 
85 52 0.00 -0.00 0.00 
85 55 0.00 -0.00 0.00 
85 58 0.41 -2.51 2.55 
85 61 0.60 -2.44 2.51 
85 64 0.96 -2.32 2.51 
85 67 1.23 -2.17 2.50 
85 70 1.44 -2.13 2.57 
85 73 1.86 -1.78 2.57 
85 76 1.98 -1.70 2.61 
85 79 1.78 -1.63 2.42 
85 82 1.46 -1.62 2.18 
85 85 1.10 -1.01 1.49 
85 88 1.18 -0.62 1.33 
85 91 1.29 0.09 1.29 
85 94 1.03 0.41 1.11 
85 97 0.00 -0.00 0.00 
85 100 0.00 -0.00 0.00 
85 103 0.00 -0.00 0.00 
85 106 0.00 -0.00 0.00 
85 109 0.00 -0.00 0.00 
85 112 0.00 -0.00 0.00 
85 115 0.00 -0.00 0.00 
85 118 0.00 -0.00 0.00 
85 121 0.00 -0.00 0.00 
85 124 0.00 -0.00 0.00 
85 127 0.00 -0.00 0.00 
85 130 0.00 -0.00 0.00 
85 133 0.00 -0.00 0.00 
88 1 0.00 -0.00 0.00 
88 4 0.00 -0.00 0.00 
88 7 0.00 -0.00 0.00 
88 10 0.00 -0.00 0.00 
88 13 0.00 -0.00 0.00 
88 16 0.00 -0.00 0.00 
88 19 0.00 -0.00 0.00 
88 22 0.00 -0.00 0.00 
88 25 0.00 -0.00 0.00 
88 28 0.00 -0.00 0.00 
88 31 0.00 -0.00 0.00 
88 34 0.00 -0.00 0.00 
88 37 0.00 -0.00 0.00 
88 40 0.00 -0.00 0.00 
88 43 0.00 -0.00 0.00 
88 46 0.00 -0.00 0.00 
88 49 0.00 -0.00 0.00 
88 52 0.00 -0.00 0.00 
88 55 0.00 -0.00 0.00 
88 58 0.31 -2.92 2.94 
88 61 0.54 -2.76 2.81 
88 64 0.81 -2.54 2.66 
88 67 1.17 -2.22 2.51 
88 70 1.39 -2.12 2.53 
88 73 1.57 -1.94 2.50 
88 76 1.74 -1.79 2.49 
88 79 1.85 -1.73 2.53 
88 82 1.59 -1.42 2.13 
88 85 1.24 -1.15 1.69 
88 88 1.27 -0.71 1.45 
88 91 1.20 0.01 1.20 
88 94 1.14 0.56 1.27 
88 97 0.83 0.53 0.98 
88 100 0.00 -0.00 0.00 
88 103 0.00 -0.00 0.00 
88 106 0.00 -0.00 0.00 
88 109 0.00 -0.00 0.00 
88 112 0.00 -0.00 0.00 
88 115 0.00 -0.00 0.00 
88 118 0.00 -0.00 0.00 
88 121 0.00 -0.00 0.00 
88 124 0.00 -0.00 0.00 
88 127 0.00 -0.00 0.00 
88 130 0.00 -0.00 0.00 
88 133 0.00 -0.00 0.00 
91 1 0.00 -0.00 0.00 
91 4 0.00 -0.00 0.00 
91 7 0.00 -0.00 0.00 
91 10 0.00 -0.00 0.00 
91 13 0.00 -0.00 0.00 
91 16 0.00 -0.00 0.00 
91 19 0.00 -0.00 0.00 
91 22 0.00 -0.00 0.00 
91 25 0.00 -0.00 0.00 
91 28 0.00 -0.00 0.00 
91 31 0.00 -0.00 0.00 
91 34 0.00 -0.00 0.00 
91 37 0.00 -0.00 0.00 
91 40 0.00 -0.00 0.00 
91 43 0.00 -0.00 0.00 
91 46 0.00 -0.00 0.00 
91 49 0.00 -0.00 0.00 
91 52 0.00 -0.00 0.00 
91 55 0.01 -0.41 0.41 
91 58 0.25 -3.22 3.23 
91 61 0.63 -2.93 3.00 
91 64 0.95 -2.82 2.98 
91 67 1.21 -2.39 2.68 
91 70 1.36 -2.08 2.49 
91 73 1.43 -1.86 2.35 
91 76 1.40 -1.79 2.27 
91 79 1.30 -1.83 2.24 
91 82 1.26 -1.50 1.96 
91 85 1.26 -1.29 1.81 
91 88 0.99 -0.69 1.20 
91 91 0.93 -0.09 0.93 
91 94 0.90 0.17 0.91 
91 97 0.88 0.44 0.99 
91 100 0.57 0.41 0.70 
91 103 0.00 -0.00 0.00 
91 106 0.00 -0.00 0.00 
91 109 0.00 -0.00 0.00 
91 112 0.00 -0.00 0.00 
91 115 0.00 -0.00 0.00 
91 118 0.00 -0.00 0.00 
91 121 0.00 -0.00 0.00 
91 124 0.00 -0.00 0.00 
91 127 0.00 -0.00 0.00 
91 130 0.00 -0.00 0.00 
91 133 0.00 -0.00 0.00 
94 1 0.00 -0.00 0.00 
94 4 0.00 -0.00 0.00 
94 7 0.00 -0.00 0.00 
94 10 0.00 -0.00 0.00 
94 13 0.00 -0.00 0.00 
94 16 0.00 -0.00 0.00 
94 19 0.00 -0.00 0.00 
94 22 0.00 -0.00 0.00 
94 25 0.00 -0.00 0.00 
94 28 0.00 -0.00 0.00 
94 31 0.00 -0.00 0.00 
94 34 0.00 -0.00 0.00 
94 37 0.00 -0.00 0.00 
94 40 0.00 -0.00 0.00 
94 43 0.00 -0.00 0.00 
94 46 0.00 -0.00 0.00 
94 49 0.00 -0.00 0.00 
94 52 0.00 -0.00 0.00 
94 55 -0.01 -1.29 1.29 
94 58 0.19 -3.52 3.53 
94 61 0.79 -3.08 3.19 
94 64 1.16 -2.93 3.15 
94 67 1.18 -2.39 2.67 
94 70 1.18 -1.96 2.29 
94 73 1.15 -1.84 2.17 
94 76 1.14 -1.70 2.05 
94 79 1.02 -1.80 2.07 
94 82 0.99 -1.66 1.93 
94 85 0.75 -1.46 1.64 
94 88 0.65 -0.40 0.76 
94 91 0.81 -0.00 0.81 
94 94 0.83 -0.02 0.83 
94 97 0.99 0.45 1.09 
94 100 0.78 0.78 1.11 
94 103 0.00 -0.00 0.00 
94 106 0.00 -0.00 0.00 
94 109 0.00 -0.00 0.00 
94 112 0.00 -0.00 0.00 
94 115 0.00 -0.00 0.00 
94 118 0.00 -0.00 0.00 
94 121 0.00 -0.00 0.00 
94 124 0.00 -0.00 0.00 
94 127 0.00 -0.00 0.00 
94 130 0.00 -0.00 0.00 
94 133 0.00 -0.00 0.00 
97 1 0.00 -0.00 0.00 
97 4 0.00 -0.00 0.00 
97 7 0.00 -0.00 0.00 
97 10 0.00 -0.00 0.00 
97 13 0.00 -0.00 0.00 
97 16 0.00 -0.00 0.00 
97 19 0.00 -0.00 0.00 
97 22 0.00 -0.00 0.00 
97 25 0.00 -0.00 0.00 
97 28 0.00 -0.00 0.00 
97 31 0.00 -0.00 0.00 
97 34 0.00 -0.00 0.00 
97 37 0.00 -0.00 0.00 
97 40 0.00 -0.00 0.00 
97 43 0.00 -0.00 0.00 
97 46 0.00 -0.00 0.00 
97 49 0.00 -0.00 0.00 
97 52 0.00 -0.00 0.00 
97 55 -0.03 -1.36 1.36 
97 58 0.20 -3.53 3.54 
97 61 0.86 -3.22 3.33 
97 64 1.22 -3.17 3.39 
97 67 1.03 -2.40 2.62 
97 70 0.87 -1.83 2.02 
97 73 0.79 -1.77 1.94 
97 76 0.81 -1.82 1.99 
97 79 0.68 -1.99 2.10 
97 82 0.46 -1.55 1.61 
97 85 0.23 -1.48 1.50 
97 88 0.15 -0.49 0.51 
97 91 0.47 -0.07 0.47 
97 94 0.58 -0.16 0.60 
97 97 0.42 0.45 0.61 
97 100 0.58 0.90 1.07 
97 103 0.00 -0.00 0.00 
97 106 0.00 -0.00 0.00 
97 109 0.00 -0.00 0.00 
97 112 0.00 -0.00 0.00 
97 115 0.00 -0.00 0.00 
97 118 0.00 -0.00 0.00 
97 121 0.00 -0.00 0.00 
97 124 0.00 -0.00 0.00 
97 127 0.00 -0.00 0.00 
97 130 0.00 -0.00 0.00 
97 133 0.00 -0.00 0.00 
100 1 0.00 -0.00 0.00 
100 4 0.00 -0.00 0.00 
100 7 0.00 -0.00 0.00 
100 10 0.00 -0.00 0.00 
100 13 0.00 -0.00 0.00 
100 16 0.00 -0.00 0.00 
100 19 0.00 -0.00 0.00 
100 22 0.00 -0.00 0.00 
100 25 0.00 -0.00 0.00 
100 28 0.00 -0.00 0.00 
100 31 0.00 -0.00 0.00 
100 34 0.00 -0.00 0.00 
100 37 0.00 -0.00 0.00 
100 40 0.00 -0.00 0.00 
100 43 0.00 -0.00 0.00 
100 46 0.00 -0.00 0.00 
100 49 0.00 -0.00 0.00 
100 52 0.00 -0.00 0.00 
100 55 -0.15 -3.22 3.23 
100 58 0.03 -3.30 3.30 
100 61 0.63 -3.31 3.37 
100 64 0.81 -3.39 3.49 
100 67 0.65 -2.46 2.54 
100 70 0.61 -1.84 1.94 
100 73 0.54 -1.76 1.84 
100 76 0.39 -1.88 1.92 
100 79 0.03 -1.80 1.80 
100 82 0.03 -1.41 1.41 
100 85 0.18 -1.12 1.14 
100 88 0.18 -0.63 0.65 
100 91 0.46 -0.37 0.59 
100 94 0.60 -0.38 0.71 
100 97 0.53 0.05 0.54 
100 100 0.81 0.53 0.97 
100 103 0.37 0.22 0.43 
100 106 0.00 -0.00 0.00 
100 109 0.00 -0.00 0.00 
100 112 0.00 -0.00 0.00 
100 115 0.00 -0.00 0.00 
100 118 0.00 -0.00 0.00 
100 121 0.00 -0.00 0.00 
100 124 0.00 -0.00 0.00 
100 127 0.00 -0.00 0.00 
100 130 0.00 -0.00 0.00 
100 133 0.00 -0.00 0.00 
103 1 0.00 -0.00 0.00 
103 4 0.00 -0.00 0.00 
103 7 0.00 -0.00 0.00 
103 10 0.00 -0.00 0.00 
103 13 0.00 -0.00 0.00 
103 16 0.00 -0.00 0.00 
103 19 0.00 -0.00 0.00 
103 22 0.00 -0.00 0.00 
103 25 0.00 -0.00 0.00 
103 28 0.00 -0.00 0.00 
103 31 0.00 -0.00 0.00 
103 34 0.00 -0.00 0.00 
103 37 0.00 -0.00 0.00 
103 40 0.00 -0.00 0.00 
103 43 0.00 -0.00 0.00 
103 46 0.00 -0.00 0.00 
103 49 0.00 -0.00 0.00 
103 52 -0.02 -0.48 0.48 
103 55 -0.17 -3.72 3.72 
103 58 0.18 -2.92 2.92 
103 61 0.54 -3.09 3.14 
103 64 0.37 -3.06 3.08 
103 67 0.40 -2.36 2.39 
103 70 0.47 -2.02 2.08 
103 73 0.49 -1.92 1.98 
103 76 0.31 -1.87 1.90 
103 79 0.21 -1.53 1.55 
103 82 0.48 -1.20 1.30 
103 85 0.47 -1.06 1.16 
103 88 0.57 -0.87 1.04 
103 91 0.85 -0.68 1.09 
103 94 0.85 -0.39 0.94 
103 97 0.83 -0.07 0.83 
103 100 1.10 0.18 1.11 
103 103 0.63 0.30 0.69 
103 106 0.00 -0.00 0.00 
103 109 0.00 -0.00 0.00 
103 112 0.00 -0.00 0.00 
103 115 0.00 -0.00 0.00 
103 118 0.00 -0.00 0.00 
103 121 0.00 -0.00 0.00 
103 124 0.00 -0.00 0.00 
103 127 0.00 -0.00 0.00 
103 130 0.00 -0.00 0.00 
103 133 0.00 -0.00 0.00 
106 1 0.00 -0.00 0.00 
106 4 0.00 -0.00 0.00 
106 7 0.00 -0.00 0.00 
106 10 0.00 -0.00 0.00 
106 13 0.00 -0.00 0.00 
106 16 0.00 -0.00 0.00 
106 19 0.00 -0.00 0.00 
106 22 0.00 -0.00 0.00 
106 25 0.00 -0.00 0.00 
106 28 0.00 -0.00 0.00 
106 31 0.00 -0.00 0.00 
106 34 0.00 -0.00 0.00 
106 37 0.00 -0.00 0.00 
106 40 0.00 -0.00 0.00 
106 43 0.00 -0.00 0.00 
106 46 0.00 -0.00 0.00 
106 49 0.00 -0.00 0.00 
106 52 0.02 -2.56 2.56 
106 55 0.08 -3.62 3.62 
106 58 0.44 -2.91 2.95 
106 61 0.65 -2.82 2.89 
106 64 0.38 -2.71 2.74 
106 67 0.40 -2.38 2.42 
106 70 0.53 -2.12 2.18 
106 73 0.64 -1.99 2.09 
106 76 0.52 -1.90 1.97 
106 79 0.55 -1.37 1.47 
106 82 0.66 -1.12 1.30 
106 85 0.57 -1.15 1.28 
106 88 0.60 -1.06 1.22 
106 91 0.83 -0.75 1.12 
106 94 0.69 -0.20 0.72 
106 97 0.39 0.05 0.39 
106 100 0.50 0.04 0.51 
106 103 0.65 0.35 0.74 
106 106 0.00 -0.00 0.00 
106 109 0.00 -0.00 0.00 
106 112 0.00 -0.00 0.00 
106 115 0.00 -0.00 0.00 
106 118 0.00 -0.00 0.00 
106 121 0.00 -0.00 0.00 
106 124 0.00 -0.00 0.00 
106 127 0.00 -0.00 0.00 
106 130 0.00 -0.00 0.00 
106 133 0.00 -0.00 0.00 
109 1 0.00 -0.00 0.00 
109 4 0.00 -0.00 0.00 
109 7 0.00 -0.00 0.00 
109 10 0.00 -0.00 0.00 
109 13 0.00 -0.00 0.00 
109 16 0.00 -0.00 0.00 
109 19 0.00 -0.00 0.00 
109 22 0.00 -0.00 0.00 
109 25 0.00 -0.00 0.00 
109 28 0.00 -0.00 0.00 
109 31 0.00 -0.00 0.00 
109 34 0.00 -0.00 0.00 
109 37 0.00 -0.00 0.00 
109 40 0.00 -0.00 0.00 
109 43 0.00 -0.00 0.00 
109 46 0.00 -0.00 0.00 
109 49 -0.14 -1.57 1.58 
109 52 -0.04 -4.55 4.55 
109 55 0.17 -3.49 3.50 
109 58 0.59 -2.98 3.04 
109 61 0.79 -2.65 2.77 
109 64 0.15 -0.59 0.60 
109 67 0.00 -0.00 0.00 
109 70 0.00 -0.00 0.00 
109 73 0.09 -0.22 0.24 
109 76 0.54 -1.29 1.40 
109 79 0.69 -1.23 1.42 
109 82 0.82 -1.36 1.59 
109 85 0.54 -1.25 1.36 
109 88 0.29 -1.11 1.15 
109 91 0.16 -0.79 0.81 
109 94 0.10 -0.05 0.11 
109 97 0.12 0.13 0.18 
109 100 0.10 0.01 0.10 
109 103 0.39 -0.04 0.39 
109 106 0.24 -0.02 0.24 
109 109 0.00 -0.00 0.00 
109 112 0.00 -0.00 0.00 
109 115 0.00 -0.00 0.00 
109 118 0.00 -0.00 0.00 
109 121 0.00 -0.00 0.00 
109 124 0.00 -0.00 0.00 
109 127 0.00 -0.00 0.00 
109 130 0.00 -0.00 0.00 
109 133 0.00 -0.00 0.00 
112 1 0.00 -0.00 0.00 
112 4 0.00 -0.00 0.00 
112 7 0.00 -0.00 0.00 
112 10 0.00 -0.00 0.00 
112 13 0.00 -0.00 0.00 
112 16 0.00 -0.00 0.00 
112 19 0.00 -0.00 0.00 
112 22 0.00 -0.00 0.00 
112 25 0.00 -0.00 0.00 
112 28 0.00 -0.00 0.00 
112 31 0.00 -0.00 0.00 
112 34 0.00 -0.00 0.00 
112 37 0.00 -0.00 0.00 
112 40 0.00 -0.00 0.00 
112 43 0.00 -0.00 0.00 
112 46 0.00 -0.00 0.00 
112 49 -0.15 -1.45 1.45 
112 52 -0.28 -4.15 4.16 
112 55 0.02 -3.27 3.27 
112 58 0.49 -2.87 2.91 
112 61 0.60 -2.34 2.42 
112 64 0.00 -0.00 0.00 
112 67 0.00 -0.00 0.00 
112 70 0.00 -0.00 0.00 
112 73 0.00 -0.00 0.00 
112 76 0.00 -0.00 0.00 
112 79 0.11 -0.18 0.20 
112 82 0.19 -0.33 0.38 
112 85 0.19 -0.42 0.46 
112 88 0.14 -0.47 0.49 
112 91 0.04 -0.56 0.56 
112 94 0.18 -0.40 0.44 
112 97 0.35 -0.18 0.40 
112 100 0.23 -0.09 0.25 
112 103 0.16 -0.07 0.18 
112 106 0.00 -0.00 0.00 
112 109 0.00 -0.00 0.00 
112 112 0.00 -0.00 0.00 
112 115 0.00 -0.00 0.00 
112 118 0.00 -0.00 0.00 
112 121 0.00 -0.00 0.00 
112 124 0.00 -0.00 0.00 
112 127 0.00 -0.00 0.00 
112 130 0.00 -0.00 0.00 
112 133 0.00 -0.00 0.00 
115 1 0.00 -0.00 0.00 
115 4 0.00 -0.00 0.00 
115 7 0.00 -0.00 0.00 
115 10 0.00 -0.00 0.00 
115 13 0.00 -0.00 0.00 
115 16 0.00 -0.00 0.00 
115 19 0.00 -0.00 0.00 
115 22 0.00 -0.00 0.00 
115 25 0.00 -0.00 0.00 
115 28 0.00 -0.00 0.00 
115 31 0.00 -0.00 0.00 
115 34 0.00 -0.00 0.00 
115 37 0.00 -0.00 0.00 
115 40 0.00 -0.00 0.00 
115 43 0.00 -0.00 0.00 
115 46 0.00 -0.00 0.00 
115 49 -0.05 -0.46 0.46 
115 52 -0.18 -1.68 1.69 
115 55 -0.06 -2.36 2.36 
115 58 0.38 -2.81 2.84 
115 61 0.13 -0.59 0.60 
115 64 0.00 -0.00 0.00 
115 67 0.00 -0.00 0.00 
115 70 0.00 -0.00 0.00 
115 73 0.00 -0.00 0.00 
115 76 0.00 -0.00 0.00 
115 79 0.00 -0.00 0.00 
115 82 0.00 -0.00 0.00 
115 85 0.00 -0.00 0.00 
115 88 0.00 -0.00 0.00 
115 91 0.00 -0.00 0.00 
115 94 0.00 -0.00 0.00 
115 97 0.00 -0.00 0.00 
115 100 0.00 -0.00 0.00 
115 103 0.00 -0.00 0.00 
115 106 0.00 -0.00 0.00 
115 109 0.00 -0.00 0.00 
115 112 0.00 -0.00 0.00 
115 115 0.00 -0.00 0.00 
115 118 0.00 -0.00 0.00 
115 121 0.00 -0.00 0.00 
115 124 0.00 -0.00 0.00 
115 127 0.00 -0.00 0.00 
115 130 0.00 -0.00 0.00 
115 133 0.00 -0.00 0.00 
118 1 0.00 -0.00 0.00 
118 4 0.00 -0.00 0.00 
118 7 0.00 -0.00 0.00 
118 10 0.00 -0.00 0.00 
118 13 0.00 -0.00 0.00 
118 16 0.00 -0.00 0.00 
118 19 0.00 -0.00 0.00 
118 22 0.00 -0.00 0.00 
118 25 0.00 -0.00 0.00 
118 28 0.00 -0.00 0.00 
118 31 0.00 -0.00 0.00 
118 34 0.00 -0.00 0.00 
118 37 0.00 -0.00 0.00 
118 40 0.00 -0.00 0.00 
118 43 0.00 -0.00 0.00 
118 46 0.00 -0.00 0.00 
118 49 0.00 -0.00 0.00 
118 52 0.00 -0.00 0.00 
118 55 0.00 -0.00 0.00 
118 58 0.00 -0.00 0.00 
118 61 0.00 -0.00 0.00 
118 64 0.00 -0.00 0.00 
118 67 0.00 -0.00 0.00 
118 70 0.00 -0.00 0.00 
118 73 0.00 -0.00 0.00 
118 76 0.00 -0.00 0.00 
118 79 0.00 -0.00 0.00 
118 82 0.00 -0.00 0.00 
118 85 0.00 -0.00 0.00 
118 88 0.00 -0.00 0.00 
118 91 0.00 -0.00 0.00 
118 94 0.00 -0.00 0.00 
118 97 0.00 -0.00 0.00 
118 100 0.00 -0.00 0.00 
118 103 0.00 -0.00 0.00 
118 106 0.00 -0.00 0.00 
118 109 0.00 -0.00 0.00 
118 112 0.00 -0.00 0.00 
118 115 0.00 -0.00 0.00 
118 118 0.00 -0.00 0.00 
118 121 0.00 -0.00 0.00 
118 124 0.00 -0.00 0.00 
118 127 0.00 -0.00 0.00 
118 130 0.00 -0.00 0.00 
118 133 0.00 -0.00 0.00 
121 1 0.00 -0.00 0.00 
121 4 0.00 -0.00 0.00 
121 7 0.00 -0.00 0.00 
121 10 0.00 -0.00 0.00 
121 13 0.00 -0.00 0.00 
121 16 0.00 -0.00 0.00 
121 19 0.00 -0.00 0.00 
121 22 0.00 -0.00 0.00 
121 25 0.00 -0.00 0.00 
121 28 0.00 -0.00 0.00 
121 31 0.00 -0.00 0.00 
121 34 0.00 -0.00 0.00 
121 37 0.00 -0.00 0.00 
121 40 0.00 -0.00 0.00 
121 43 0.00 -0.00 0.00 
121 46 0.00 -0.00 0.00 
121 49 0.00 -0.00 0.00 
121 52 0.00 -0.00 0.00 
121 55 0.00 -0.00 0.00 
121 58 0.00 -0.00 0.00 
121 61 0.00 -0.00 0.00 
121 64 0.00 -0.00 0.00 
121 67 0.00 -0.00 0.00 
121 70 0.00 -0.00 0.00 
121 73 0.00 -0.00 0.00 
121 76 0.00 -0.00 0.00 
121 79 0.00 -0.00 0.00 
121 82 0.00 -0.00 0.00 
121 85 0.00 -0.00 0.00 
121 88 0.00 -0.00 0.00 
121 91 0.00 -0.00 0.00 
121 94 0.00 -0.00 0.00 
121 97 0.00 -0.00 0.00 
121 100 0.00 -0.00 0.00 
121 103 0.00 -0.00 0.00 
121 106 0.00 -0.00 0.00 
121 109 0.00 -0.00 0.00 
121 112 0.00 -0.00 0.00 
121 115 0.00 -0.00 0.00 
121 118 0.00 -0.00 0.00 
121 121 0.00 -0.00 0.00 
121 124 0.00 -0.00 0.00 
121 127 0.00 -0.00 0.00 
121 130 0.00 -0.00 0.00 
121 133 0.00 -0.00 0.00 
124 1 0.00 -0.00 0.00 
124 4 0.00 -0.00 0.00 
124 7 0.00 -0.00 0.00 
124 10 0.00 -0.00 0.00 
124 13 0.00 -0.00 0.00 
124 16 0.00 -0.00 0.00 
124 19 0.00 -0.00 0.00 
124 22 0.00 -0.00 0.00 
124 25 0.00 -0.00 0.00 
124 28 0.00 -0.00 0.00 
124 31 0.00 -0.00 0.00 
124 34 0.04 -0.31 0.31 
124 37 0.14 -0.93 0.94 
124 40 0.11 -0.64 0.65 
124 43 0.00 -0.00 0.00 
124 46 0.00 -0.00 0.00 
124 49 0.00 -0.00 0.00 
124 52 0.00 -0.00 0.00 
124 55 0.00 -0.00 0.00 
124 58 0.00 -0.00 0.00 
124 61 0.00 -0.00 0.00 
124 64 0.00 -0.00 0.00 
124 67 0.00 -0.00 0.00 
124 70 0.00 -0.00 0.00 
124 73 0.00 -0.00 0.00 
124 76 0.00 -0.00 0.00 
124 79 0.00 -0.00 0.00 
124 82 0.00 -0.00 0.00 
124 85 0.00 -0.00 0.00 
124 88 0.00 -0.00 0.00 
124 91 0.00 -0.00 0.00 
124 94 0.00 -0.00 0.00 
124 97 0.00 -0.00 0.00 
124 100 0.00 -0.00 0.00 
124 103 0.00 -0.00 0.00 
124 106 0.00 -0.00 0.00 
124 109 0.00 -0.00 0.00 
124 112 0.00 -0.00 0.00 
124 115 0.00 -0.00 0.00 
124 118 0.00 -0.00 0.00 
124 121 0.00 -0.00 0.00 
124 124 0.00 -0.00 0.00 
124 127 0.00 -0.00 0.00 
124 130 0.00 -0.00 0.00 
124 133 0.00 -0.00 0.00 
127 1 0.00 -0.00 0.00 
127 4 0.00 -0.00 0.00 
127 7 0.00 -0.00 0.00 
127 10 0.00 -0.00 0.00 
127 13 0.00 -0.00 0.00 
127 16 0.00 -0.00 0.00 
127 19 0.00 -0.00 0.00 
127 22 0.00 -0.00 0.00 
127 25 0.00 -0.00 0.00 
127 28 0.00 -0.00 0.00 
127 31 0.00 -0.00 0.00 
127 34 0.03 -0.30 0.30 
127 37 0.14 -0.91 0.92 
127 40 0.11 -0.63 0.64 
127 43 0.00 -0.00 0.00 
127 46 0.00 -0.00 0.00 
127 49 0.00 -0.00 0.00 
127 52 0.00 -0.00 0.00 
127 55 0.00 -0.00 0.00 
127 58 0.00 -0.00 0.00 
127 61 0.00 -0.00 0.00 
127 64 0.00 -0.00 0.00 
127 67 0.00 -0.00 0.00 
127 70 0.00 -0.00 0.00 
127 73 0.00 -0.00 0.00 
127 76 0.00 -0.00 0.00 
127 79 0.00 -0.00 0.00 
127 82 0.00 -0.00 0.00 
127 85 0.00 -0.00 0.00 
127 88 0.00 -0.00 0.00 
127 91 0.00 -0.00 0.00 
127 94 0.00 -0.00 0.00 
127 97 0.00 -0.00 0.00 
127 100 0.00 -0.00 0.00 
127 103 0.00 -0.00 0.00 
127 106 0.00 -0.00 0.00 
127 109 0.00 -0.00 0.00 
127 112 0.00 -0.00 0.00 
127 115 0.00 -0.00 0.00 
127 118 0.00 -0.00 0.00 
127 121 0.00 -0.00 0.00 
127 124 0.00 -0.00 0.00 
127 127 0.00 -0.00 0.00 
127 130 0.00 -0.00 0.00 
127 133 0.00 -0.00 0.00 
130 1 0.00 -0.00 0.00 
130 4 0.00 -0.00 0.00 
130 7 0.00 -0.00 0.00 
130 10 0.00 -0.00 0.00 
130 13 0.00 -0.00 0.00 
130 16 0.00 -0.00 0.00 
130 19 0.00 -0.00 0.00 
130 22 0.00 -0.00 0.00 
130 25 0.00 -0.00 0.00 
130 28 0.00 -0.00 0.00 
130 31 0.00 -0.00 0.00 
130 34 0.00 -0.00 0.00 
130 37 0.00 -0.00 0.00 
130 40 0.00 -0.00 0.00 
130 43 0.00 -0.00 0.00 
130 46 0.00 -0.00 0.00 
130 49 0.00 -0.00 0.00 
130 52 0.00 -0.00 0.00 
130 55 0.00 -0.00 0.00 
130 58 0.00 -0.00 0.00 
130 61 0.00 -0.00 0.00 
130 64 0.00 -0.00 0.00 
130 67 0.00 -0.00 0.00 
130 70 0.00 -0.00 0.00 
130 73 0.00 -0.00 0.00 
130 76 0.00 -0.00 0.00 
130 79 0.00 -0.00 0.00 
130 82 0.00 -0.00 0.00 
130 85 0.00 -0.00 0.00 
130 88 0.00 -0.00 0.00 
130 91 0.00 -0.00 0.00 
130 94 0.00 -0.00 0.00 
130 97 0.00 -0.00 0.00 
130 100 0.00 -0.00 0.00 
130 103 0.00 -0.00 0.00 
130 106 0.00 -0.00 0.00 
130 109 0.00 -0.00 0.00 
130 112 0.00 -0.00 0.00 
130 115 0.00 -0.00 0.00 
130 118 0.00 -0.00 0.00 
130 121 0.00 -0.00 0.00 
130 124 0.00 -0.00 0.00 
130 127 0.00 -0.00 0.00 
130 130 0.00 -0.00 0.00 
130 133 0.00 -0.00 0.00 
133 1 0.00 -0.00 0.00 
133 4 0.00 -0.00 0.00 
133 7 0.00 -0.00 0.00 
133 10 0.00 -0.00 0.00 
133 13 0.00 -0.00 0.00 
133 16 0.00 -0.00 0.00 
133 19 0.00 -0.00 0.00 
133 22 0.00 -0.00 0.00 
133 25 0.00 -0.00 0.00 
133 28 0.00 -0.00 0.00 
133 31 0.00 -0.00 0.00 
133 34 0.00 -0.00 0.00 
133 37 0.00 -0.00 0.00 
133 40 0.00 -0.00 0.00 
133 43 0.00 -0.00 0.00 
133 46 0.00 -0.00 0.00 
133 49 0.00 -0.00 0.00 
133 52 0.00 -0.00 0.00 
133 55 0.00 -0.00 0.00 
133 58 0.00 -0.00 0.00 
133 61 0.00 -0.00 0.00 
133 64 0.00 -0.00 0.00 
133 67 0.00 -0.00 0.00 
133 70 0.00 -0.00 0.00 
133 73 0.00 -0.00 0.00 
133 76 0.00 -0.00 0.00 
133 79 0.00 -0.00 0.00 
133 82 0.00 -0.00 0.00 
133 85 0.00 -0.00 0.00 
133 88 0.00 -0.00 0.00 
133 91 0.00 -0.00 0.00 
133 94 0.00 -0.00 0.00 
133 97 0.00 -0.00 0.00 
133 100 0.00 -0.00 0.00 
133 103 0.00 -0.00 0.00 
133 106 0.00 -0.00 0.00 
133 109 0.00 -0.00 0.00 
133 112 0.00 -0.00 0.00 
133 115 0.00 -0.00 0.00 
133 118 0.00 -0.00 0.00 
133 121 0.00 -0.00 0.00 
133 124 0.00 -0.00 0.00 
133 127 0.00 -0.00 0.00 
133 130 0.00 -0.00 0.00 
133 133 0.00 -0.00 0.00 
136 1 0.00 -0.00 0.00 
136 4 0.00 -0.00 0.00 
136 7 0.00 -0.00 0.00 
136 10 0.00 -0.00 0.00 
136 13 0.00 -0.00 0.00 
136 16 0.00 -0.00 0.00 
136 19 0.00 -0.00 0.00 
136 22 0.00 -0.00 0.00 
136 25 0.00 -0.00 0.00 
136 28 0.00 -0.00 0.00 
136 31 0.00 -0.00 0.00 
136 34 0.00 -0.00 0.00 
136 37 0.00 -0.00 0.00 
136 40 0.00 -0.00 0.00 
136 43 0.00 -0.00 0.00 
136 46 0.00 -0.00 0.00 
136 49 0.00 -0.00 0.00 
136 52 0.00 -0.00 0.00 
136 55 0.00 -0.00 0.00 
136 58 0.00 -0.00 0.00 
136 61 0.00 -0.00 0.00 
136 64 0.00 -0.00 0.00 
136 67 0.00 -0.00 0.00 
136 70 0.00 -0.00 0.00 
136 73 0.00 -0.00 0.00 
136 76 0.00 -0.00 0.00 
136 79 0.00 -0.00 0.00 
136 82 0.00 -0.00 0.00 
136 85 0.00 -0.00 0.00 
136 88 0.00 -0.00 0.00 
136 91 0.00 -0.00 0.00 
136 94 0.00 -0.00 0.00 
136 97 0.00 -0.00 0.00 
136 100 0.00 -0.00 0.00 
136 103 0.00 -0.00 0.00 
136 106 0.00 -0.00 0.00 
136 109 0.00 -0.00 0.00 
136 112 0.00 -0.00 0.00 
136 115 0.00 -0.00 0.00 
136 118 0.00 -0.00 0.00 
136 121 0.00 -0.00 0.00 
136 124 0.00 -0.00 0.00 
136 127 0.00 -0.00 0.00 
136 130 0.00 -0.00 0.00 
136 133 0.00 -0.00 0.00 
139 1 0.00 -0.00 0.00 
139 4 0.00 -0.00 0.00 
139 7 0.00 -0.00 0.00 
139 10 0.00 -0.00 0.00 
139 13 0.00 -0.00 0.00 
139 16 0.00 -0.00 0.00 
139 19 0.00 -0.00 0.00 
139 22 0.00 -0.00 0.00 
139 25 0.00 -0.00 0.00 
139 28 0.00 -0.00 0.00 
139 31 0.00 -0.00 0.00 
139 34 0.00 -0.00 0.00 
139 37 0.00 -0.00 0.00 
139 40 0.00 -0.00 0.00 
139 43 0.00 -0.00 0.00 
139 46 0.00 -0.00 0.00 
139 49 0.00 -0.00 0.00 
139 52 0.00 -0.00 0.00 
139 55 0.00 -0.00 0.00 
139 58 0.00 -0.00 0.00 
139 61 0.00 -0.00 0.00 
139 64 0.00 -0.00 0.00 
139 67 0.00 -0.00 0.00 
139 70 0.00 -0.00 0.00 
139 73 0.00 -0.00 0.00 
139 76 0.00 -0.00 0.00 
139 79 0.00 -0.00 0.00 
139 82 0.00 -0.00 0.00 
139 85 0.00 -0.00 0.00 
139 88 0.00 -0.00 0.00 
139 91 0.00 -0.00 0.00 
139 94 0.00 -0.00 0.00 
139 97 0.00 -0.00 0.00 
139 100 0.00 -0.00 0.00 
139 103 0.00 -0.00 0.00 
139 106 0.00 -0.00 0.00 
139 109 0.00 -0.00 0.00 
139 112 0.00 -0.00 0.00 
139 115 0.00 -0.00 0.00 
139 118 0.00 -0.00 0.00 
139 121 0.00 -0.00 0.00 
139 124 0.00 -0.00 0.00 
139 127 0.00 -0.00 0.00 
139 130 0.00 -0.00 0.00 
139 133 0.00 -0.00 0.00 
142 1 0.00 -0.00 0.00 
142 4 0.00 -0.00 0.00 
142 7 0.00 -0.00 0.00 
142 10 0.00 -0.00 0.00 
142 13 0.00 -0.00 0.00 
142 16 0.00 -0.00 0.00 
142 19 0.00 -0.00 0.00 
142 22 0.00 -0.00 0.00 
142 25 0.00 -0.00 0.00 
142 28 0.00 -0.00 0.00 
142 31 0.00 -0.00 0.00 
142 34 0.00 -0.00 0.00 
142 37 0.00 -0.00 0.00 
142 40 0.00 -0.00 0.00 
142 43 0.00 -0.00 0.00 
142 46 0.00 -0.00 0.00 
142 49 0.00 -0.00 0.00 
142 52 0.00 -0.00 0.00 
142 55 0.00 -0.00 0.00 
142 58 0.00 -0.00 0.00 
142 61 0.00 -0.00 0.00 
142 64 0.00 -0.00 0.00 
142 67 0.00 -0.00 0.00 
142 70 0.00 -0.00 0.00 
142 73 0.00 -0.00 0.00 
142 76 0.00 -0.00 0.00 
142 79 0.00 -0.00 0.00 
142 82 0.00 -0.00 0.00 
142 85 0.00 -0.00 0.00 
142 88 0.00 -0.00 0.00 
142 91 0.00 -0.00 0.00 
142 94 0.00 -0.00 0.00 
142 97 0.00 -0.00 0.00 
142 100 0.00 -0.00 0.00 
142 103 0.00 -0.00 0.00 
142 106 0.00 -0.00 0.00 
142 109 0.00 -0.00 0.00 
142 112 0.00 -0.00 0.00 
142 115 0.00 -0.00 0.00 
142 118 0.00 -0.00 0.00 
142 121 0.00 -0.00 0.00 
142 124 0.00 -0.00 0.00 
142 127 0.00 -0.00 0.00 
142 130 0.00 -0.00 0.00 
142 133 0.00 -0.00 0.00 
145 1 0.00 -0.00 0.00 
145 4 0.00 -0.00 0.00 
145 7 0.00 -0.00 0.00 
145 10 0.00 -0.00 0.00 
145 13 0.00 -0.00 0.00 
145 16 0.00 -0.00 0.00 
145 19 0.00 -0.00 0.00 
145 22 0.00 -0.00 0.00 
145 25 0.00 -0.00 0.00 
145 28 0.00 -0.00 0.00 
145 31 0.00 -0.00 0.00 
145 34 0.00 -0.00 0.00 
145 37 0.00 -0.00 0.00 
145 40 0.00 -0.00 0.00 
145 43 0.00 -0.00 0.00 
145 46 0.00 -0.00 0.00 
145 49 0.00 -0.00 0.00 
145 52 0.00 -0.00 0.00 
145 55 0.00 -0.00 0.00 
145 58 0.00 -0.00 0.00 
145 61 0.00 -0.00 0.00 
145 64 0.00 -0.00 0.00 
145 67 0.00 -0.00 0.00 
145 70 0.00 -0.00 0.00 
145 73 0.00 -0.00 0.00 
145 76 0.00 -0.00 0.00 
145 79 0.00 -0.00 0.00 
145 82 0.00 -0.00 0.00 
145 85 0.00 -0.00 0.00 
145 88 0.00 -0.00 0.00 
145 91 0.00 -0.00 0.00 
145 94 0.00 -0.00 0.00 
145 97 0.00 -0.00 0.00 
145 100 0.00 -0.00 0.00 
145 103 0.00 -0.00 0.00 
145 106 0.00 -0.00 0.00 
145 109 0.00 -0.00 0.00 
145 112 0.00 -0.00 0.00 
145 115 0.00 -0.00 0.00 
145 118 0.00 -0.00 0.00 
145 121 0.00 -0.00 0.00 
145 124 0.00 -0.00 0.00 
145 127 0.00 -0.00 0.00 
145 130 0.00 -0.00 0.00 
145 133 0.00 -0.00 0.00 
148 1 0.00 -0.00 0.00 
148 4 0.00 -0.00 0.00 
148 7 0.00 -0.00 0.00 
148 10 0.00 -0.00 0.00 
148 13 0.00 -0.00 0.00 
148 16 0.00 -0.00 0.00 
148 19 0.00 -0.00 0.00 
148 22 0.00 -0.00 0.00 
148 25 0.00 -0.00 0.00 
148 28 0.00 -0.00 0.00 
148 31 0.00 -0.00 0.00 
148 34 0.00 -0.00 0.00 
148 37 0.00 -0.00 0.00 
148 40 0.18 -0.69 0.72 
148 43 0.00 -0.00 0.00 
148 46 0.00 -0.00 0.00 
148 49 0.00 -0.00 0.00 
148 52 0.00 -0.00 0.00 
148 55 0.00 -0.00 0.00 
148 58 0.00 -0.00 0.00 
148 61 0.00 -0.00 0.00 
148 64 0.00 -0.00 0.00 
148 67 0.00 -0.00 0.00 
148 70 0.00 -0.00 0.00 
148 73 0.00 -0.00 0.00 
148 76 0.00 -0.00 0.00 
148 79 0.00 -0.00 0.00 
148 82 0.00 -0.00 0.00 
148 85 0.00 -0.00 0.00 
148 88 0.00 -0.00 0.00 
148 91 0.00 -0.00 0.00 
148 94 0.00 -0.00 0.00 
148 97 0.00 -0.00 0.00 
148 100 0.00 -0.00 0.00 
148 103 0.00 -0.00 0.00 
148 106 0.00 -0.00 0.00 
148 109 0.00 -0.00 0.00 
148 112 0.00 -0.00 0.00 
148 115 0.00 -0.00 0.00 
148 118 0.00 -0.00 0.00 
148 121 0.00 -0.00 0.00 
148 124 0.00 -0.00 0.00 
148 127 0.00 -0.00 0.00 
148 130 0.00 -0.00 0.00 
148 133 0.00 -0.00 0.00 
151 1 0.00 -0.00 0.00 
151 4 0.00 -0.00 0.00 
151 7 0.00 -0.00 0.00 
151 10 0.00 -0.00 0.00 
151 13 0.00 -0.00 0.00 
151 16 0.00 -0.00 0.00 
151 19 0.00 -0.00 0.00 
151 22 0.00 -0.00 0.00 
151 25 0.00 -0.00 0.00 
151 28 0.00 -0.00 0.00 
151 31 0.00 -0.00 0.00 
151 34 0.00 -0.00 0.00 
151 37 0.24 -1.08 1.11 
151 40 0.81 -2.84 2.95 
151 43 0.00 -0.00 0.00 
151 46 0.00 -0.00 0.00 
151 49 0.00 -0.00 0.00 
151 52 0.00 -0.00 0.00 
151 55 0.00 -0.00 0.00 
151 58 0.00 -0.00 0.00 
151 61 0.00 -0.00 0.00 
151 64 0.00 -0.00 0.00 
151 67 0.00 -0.00 0.00 
151 70 0.00 -0.00 0.00 
151 73 0.00 -0.00 0.00 
151 76 0.00 -0.00 0.00 
151 79 0.00 -0.00 0.00 
151 82 0.00 -0.00 0.00 
151 85 0.00 -0.00 0.00 
151 88 0.00 -0.00 0.00 
151 91 0.00 -0.00 0.00 
151 94 0.00 -0.00 0.00 
151 97 0.00 -0.00 0.00 
151 100 0.48 -0.39 0.62 
151 103 0.20 -0.16 0.26 
151 106 0.00 -0.00 0.00 
151 109 0.00 -0.00 0.00 
151 112 0.00 -0.00 0.00 
151 115 0.00 -0.00 0.00 
151 118 0.00 -0.00 0.00 
151 121 0.00 -0.00 0.00 
151 124 0.00 -0.00 0.00 
151 127 0.00 -0.00 0.00 
151 130 0.00 -0.00 0.00 
151 133 0.00 -0.00 0.00 
154 1 0.00 -0.00 0.00 
154 4 0.00 -0.00 0.00 
154 7 0.00 -0.00 0.00 
154 10 0.00 -0.00 0.00 
154 13 0.00 -0.00 0.00 
154 16 0.00 -0.00 0.00 
154 19 0.00 -0.00 0.00 
154 22 0.00 -0.00 0.00 
154 25 0.00 -0.00 0.00 
154 28 0.00 -0.00 0.00 
154 31 0.00 -0.00 0.00 
154 34 0.00 -0.00 0.00 
154 37 0.08 -0.37 0.38 
154 40 1.08 -3.28 3.46 
154 43 0.66 -1.47 1.61 
154 46 0.00 -0.00 0.00 
154 49 0.00 -0.00 0.00 
154 52 0.00 -0.00 0.00 
154 55 0.00 -0.00 0.00 
154 58 0.00 -0.00 0.00 
154 61 0.00 -0.00 0.00 
154 64 0.00 -0.00 0.00 
154 67 0.00 -0.00 0.00 
154 70 0.00 -0.00 0.00 
154 73 0.00 -0.00 0.00 
154 76 0.00 -0.00 0.00 
154 79 0.00 -0.00 0.00 
154 82 0.00 -0.00 0.00 
154 85 0.00 -0.00 0.00 
154 88 0.55 -0.52 0.76 
154 91 0.54 -0.50 0.73 
154 94 0.59 -0.67 0.89 
154 97 0.83 -1.01 1.31 
154 100 1.01 -0.91 1.36 
154 103 0.77 -0.57 0.96 
154 106 0.30 -0.11 0.32 
154 109 0.00 -0.00 0.00 
154 112 0.00 -0.00 0.00 
154 115 0.00 -0.00 0.00 
154 118 0.00 -0.00 0.00 
154 121 0.00 -0.00 0.00 
154 124 0.00 -0.00 0.00 
154 127 0.00 -0.00 0.00 
154 130 0.00 -0.00 0.00 
154 133 0.00 -0.00 0.00 
157 1 0.00 -0.00 0.00 
157 4 0.00 -0.00 0.00 
157 7 0.00 -0.00 0.00 
157 10 0.00 -0.00 0.00 
157 13 0.00 -0.00 0.00 
157 16 0.00 -0.00 0.00 
157 19 0.00 -0.00 0.00 
157 22 0.00 -0.00 0.00 
157 25 0.00 -0.00 0.00 
157 28 0.00 -0.00 0.00 
157 31 0.00 -0.00 0.00 
157 34 0.00 -0.00 0.00 
157 37 0.00 -0.00 0.00 
157 40 0.34 -0.73 0.81 
157 43 1.79 -3.15 3.62 
157 46 0.00 -0.00 0.00 
157 49 0.00 -0.00 0.00 
157 52 0.00 -0.00 0.00 
157 55 0.00 -0.00 0.00 
157 58 0.00 -0.00 0.00 
157 61 0.00 -0.00 0.00 
157 64 0.00 -0.00 0.00 
157 67 1.11 -1.69 2.02 
157 70 1.18 -1.90 2.24 
157 73 0.00 -0.00 0.00 
157 76 0.00 -0.00 0.00 
157 79 0.00 -0.00 0.00 
157 82 0.00 -0.00 0.00 
157 85 1.22 -2.08 2.41 
157 88 1.43 -1.68 2.20 
157 91 1.39 -1.47 2.02 
157 94 1.11 -1.45 1.83 
157 97 0.91 -1.39 1.66 
157 100 0.77 -1.04 1.29 
157 103 0.53 -0.32 0.62 
157 106 0.34 0.17 0.39 
157 109 0.13 0.13 0.19 
157 112 0.00 -0.00 0.00 
157 115 0.00 -0.00 0.00 
157 118 0.00 -0.00 0.00 
157 121 0.00 -0.00 0.00 
157 124 0.00 -0.00 0.00 
157 127 0.00 -0.00 0.00 
157 130 0.00 -0.00 0.00 
157 133 0.00 -0.00 0.00 
160 1 0.00 -0.00 0.00 
160 4 0.00 -0.00 0.00 
160 7 0.00 -0.00 0.00 
160 10 0.00 -0.00 0.00 
160 13 0.00 -0.00 0.00 
160 16 0.00 -0.00 0.00 
160 19 0.00 -0.00 0.00 
160 22 0.00 -0.00 0.00 
160 25 0.00 -0.00 0.00 
160 28 0.00 -0.00 0.00 
160 31 0.00 -0.00 0.00 
160 34 0.00 -0.00 0.00 
160 37 0.00 -0.00 0.00 
160 40 0.00 -0.00 0.00 
160 43 1.68 -3.11 3.54 
160 46 1.91 -3.29 3.80 
160 49 0.00 -0.00 0.00 
160 52 0.00 -0.00 0.00 
160 55 0.00 -0.00 0.00 
160 58 0.00 -0.00 0.00 
160 61 0.00 -0.00 0.00 
160 64 0.23 -1.19 1.21 
160 67 0.94 -2.38 2.55 
160 70 1.06 -2.29 2.53 
160 73 0.31 -0.76 0.82 
160 76 0.80 -1.48 1.68 
160 79 0.00 -0.00 0.00 
160 82 0.17 -0.20 0.26 
160 85 1.35 -1.81 2.26 
160 88 1.35 -1.61 2.10 
160 91 1.30 -1.60 2.06 
160 94 0.96 -1.61 1.87 
160 97 0.71 -1.44 1.61 
160 100 0.47 -0.84 0.96 
160 103 0.46 -0.08 0.46 
160 106 0.42 0.45 0.62 
160 109 0.00 -0.00 0.00 
160 112 0.00 -0.00 0.00 
160 115 0.00 -0.00 0.00 
160 118 0.00 -0.00 0.00 
160 121 0.00 -0.00 0.00 
160 124 0.00 -0.00 0.00 
160 127 0.00 -0.00 0.00 
160 130 0.00 -0.00 0.00 
160 133 0.00 -0.00 0.00 
163 1 0.00 -0.00 0.00 
163 4 0.00 -0.00 0.00 
163 7 0.00 -0.00 0.00 
163 10 0.00 -0.00 0.00 
163 13 0.00 -0.00 0.00 
163 16 0.00 -0.00 0.00 
163 19 0.00 -0.00 0.00 
163 22 0.00 -0.00 0.00 
163 25 0.00 -0.00 0.00 
163 28 0.00 -0.00 0.00 
163 31 0.00 -0.00 0.00 
163 34 0.00 -0.00 0.00 
163 37 0.00 -0.00 0.00 
163 40 0.00 -0.00 0.00 
163 43 0.23 -0.48 0.53 
163 46 2.19 -4.37 4.89 
163 49 1.28 -2.32 2.65 
163 52 0.00 -0.00 0.00 
163 55 0.00 -0.00 0.00 
163 58 0.00 -0.00 0.00 
163 61 0.43 -2.21 2.25 
163 64 0.56 -2.76 2.81 
163 67 0.99 -2.82 2.99 
163 70 1.14 -2.54 2.78 
163 73 1.01 -2.28 2.50 
163 76 1.24 -2.25 2.57 
163 79 1.53 -2.14 2.63 
163 82 1.34 -1.22 1.81 
163 85 1.72 -1.34 2.18 
163 88 1.52 -1.48 2.12 
163 91 1.43 -1.59 2.14 
163 94 1.17 -1.33 1.77 
163 97 0.86 -1.11 1.40 
163 100 0.71 -0.69 0.99 
163 103 0.68 0.13 0.69 
163 106 0.51 0.58 0.77 
163 109 0.00 -0.00 0.00 
163 112 0.00 -0.00 0.00 
163 115 0.00 -0.00 0.00 
163 118 0.00 -0.00 0.00 
163 121 0.00 -0.00 0.00 
163 124 0.00 -0.00 0.00 
163 127 0.00 -0.00 0.00 
163 130 0.00 -0.00 0.00 
163 133 0.00 -0.00 0.00 
166 1 0.00 -0.00 0.00 
166 4 0.00 -0.00 0.00 
166 7 0.00 -0.00 0.00 
166 10 0.00 -0.00 0.00 
166 13 0.00 -0.00 0.00 
166 16 0.00 -0.00 0.00 
166 19 0.00 -0.00 0.00 
166 22 0.00 -0.00 0.00 
166 25 0.00 -0.00 0.00 
166 28 0.00 -0.00 0.00 
166 31 0.00 -0.00 0.00 
166 34 0.00 -0.00 0.00 
166 37 0.00 -0.00 0.00 
166 40 0.00 -0.00 0.00 
166 43 0.00 -0.00 0.00 
166 46 0.72 -1.48 1.65 
166 49 2.30 -4.30 4.88 
166 52 1.92 -3.58 4.06 
166 55 0.95 -2.15 2.35 
166 58 0.88 -2.60 2.75 
166 61 0.75 -2.79 2.89 
166 64 0.89 -2.82 2.95 
166 67 1.22 -3.09 3.32 
166 70 1.21 -2.65 2.92 
166 73 1.03 -1.83 2.10 
166 76 1.07 -1.94 2.22 
166 79 1.35 -2.01 2.42 
166 82 1.60 -1.37 2.11 
166 85 1.79 -0.79 1.96 
166 88 1.66 -0.99 1.93 
166 91 1.40 -1.27 1.89 
166 94 1.16 -1.04 1.56 
166 97 0.85 -0.54 1.00 
166 100 0.51 -0.38 0.63 
166 103 0.39 0.16 0.42 
166 106 0.33 0.48 0.58 
166 109 0.00 -0.00 0.00 
166 112 0.00 -0.00 0.00 
166 115 0.00 -0.00 0.00 
166 118 0.00 -0.00 0.00 
166 121 0.00 -0.00 0.00 
166 124 0.00 -0.00 0.00 
166 127 0.00 -0.00 0.00 
166 130 0.00 -0.00 0.00 
166 133 0.00 -0.00 0.00 
169 1 0.00 -0.00 0.00 
169 4 0.00 -0.00 0.00 
169 7 0.00 -0.00 0.00 
169 10 0.00 -0.00 0.00 
169 13 0.00 -0.00 0.00 
169 16 0.00 -0.00 0.00 
169 19 0.00 -0.00 0.00 
169 22 0.00 -0.00 0.00 
169 25 0.00 -0.00 0.00 
169 28 0.00 -0.00 0.00 
169 31 0.00 -0.00 0.00 
169 34 0.00 -0.00 0.00 
169 37 0.00 -0.00 0.00 
169 40 0.00 -0.00 0.00 
169 43 0.00 -0.00 0.00 
169 46 0.00 -0.00 0.00 
169 49 1.70 -3.32 3.72 
169 52 2.07 -4.12 4.61 
169 55 1.76 -4.10 4.46 
169 58 1.17 -3.64 3.83 
169 61 0.76 -2.84 2.94 
169 64 0.86 -2.24 2.40 
169 67 1.09 -2.73 2.94 
169 70 0.82 -2.38 2.51 
169 73 0.97 -1.48 1.77 
169 76 1.14 -1.74 2.08 
169 79 1.26 -1.81 2.21 
169 82 1.40 -0.88 1.65 
169 85 1.27 -0.60 1.41 
169 88 1.40 -0.52 1.50 
169 91 1.28 -0.70 1.46 
169 94 0.93 -0.58 1.10 
169 97 0.58 -0.17 0.60 
169 100 0.45 -0.11 0.46 
169 103 0.35 0.32 0.48 
169 106 0.18 0.35 0.39 
169 109 0.00 -0.00 0.00 
169 112 0.00 -0.00 0.00 
169 115 0.00 -0.00 0.00 
169 118 0.00 -0.00 0.00 
169 121 0.00 -0.00 0.00 
169 124 0.00 -0.00 0.00 
169 127 0.00 -0.00 0.00 
169 130 0.00 -0.00 0.00 
169 133 0.00 -0.00 0.00 
172 1 0.00 -0.00 0.00 
172 4 0.00 -0.00 0.00 
172 7 0.00 -0.00 0.00 
172 10 0.00 -0.00 0.00 
172 13 0.00 -0.00 0.00 
172 16 0.00 -0.00 0.00 
172 19 0.00 -0.00 0.00 
172 22 0.00 -0.00 0.00 
172 25 0.00 -0.00 0.00 
172 28 0.00 -0.00 0.00 
172 31 0.00 -0.00 0.00 
172 34 0.00 -0.00 0.00 
172 37 0.00 -0.00 0.00 
172 40 0.00 -0.00 0.00 
172 43 0.00 -0.00 0.00 
172 46 0.00 -0.00 0.00 
172 49 0.37 -0.91 0.98 
172 52 1.58 -4.15 4.44 
172 55 1.26 -4.27 4.45 
172 58 0.65 -3.89 3.94 
172 61 0.54 -3.18 3.22 
172 64 0.60 -2.20 2.28 
172 67 0.82 -2.48 2.61 
172 70 1.00 -2.02 2.26 
172 73 1.40 -1.31 1.92 
172 76 1.24 -1.46 1.91 
172 79 1.00 -1.65 1.93 
172 82 1.19 -0.76 1.41 
172 85 0.94 -0.37 1.02 
172 88 0.78 -0.47 0.91 
172 91 0.81 -0.53 0.96 
172 94 0.78 -0.32 0.84 
172 97 0.63 0.01 0.63 
172 100 0.25 0.23 0.33 
172 103 0.04 0.50 0.50 
172 106 0.03 0.10 0.11 
172 109 0.00 -0.00 0.00 
172 112 0.00 -0.00 0.00 
172 115 0.00 -0.00 0.00 
172 118 0.00 -0.00 0.00 
172 121 0.00 -0.00 0.00 
172 124 0.00 -0.00 0.00 
172 127 0.00 -0.00 0.00 
172 130 0.00 -0.00 0.00 
172 133 0.00 -0.00 0.00 
175 1 0.00 -0.00 0.00 
175 4 0.00 -0.00 0.00 
175 7 0.00 -0.00 0.00 
175 10 0.00 -0.00 0.00 
175 13 0.00 -0.00 0.00 
175 16 0.00 -0.00 0.00 
175 19 0.00 -0.00 0.00 
175 22 0.00 -0.00 0.00 
175 25 0.00 -0.00 0.00 
175 28 0.00 -0.00 0.00 
175 31 0.00 -0.00 0.00 
175 34 0.00 -0.00 0.00 
175 37 0.00 -0.00 0.00 
175 40 0.00 -0.00 0.00 
175 43 0.00 -0.00 0.00 
175 46 0.00 -0.00 0.00 
175 49 0.00 -0.00 0.00 
175 52 1.19 -3.71 3.90 
175 55 0.79 -3.64 3.73 
175 58 0.62 -3.61 3.67 
175 61 0.73 -3.23 3.32 
175 64 0.58 -2.54 2.61 
175 67 0.66 -2.30 2.39 
175 70 0.81 -1.79 1.97 
175 73 1.07 -1.38 1.74 
175 76 0.78 -1.13 1.37 
175 79 0.50 -1.01 1.12 
175 82 0.44 -0.55 0.70 
175 85 0.54 -0.30 0.62 
175 88 0.72 -0.26 0.77 
175 91 0.62 -0.16 0.64 
175 94 0.08 -0.13 0.15 
175 97 -0.04 0.20 0.20 
175 100 -0.05 0.65 0.65 
175 103 -0.04 0.31 0.31 
175 106 0.00 -0.00 0.00 
175 109 0.00 -0.00 0.00 
175 112 0.00 -0.00 0.00 
175 115 0.00 -0.00 0.00 
175 118 0.00 -0.00 0.00 
175 121 0.00 -0.00 0.00 
175 124 0.00 -0.00 0.00 
175 127 0.00 -0.00 0.00 
175 130 0.00 -0.00 0.00 
175 133 0.00 -0.00 0.00 
178 1 0.00 -0.00 0.00 
178 4 0.00 -0.00 0.00 
178 7 0.00 -0.00 0.00 
178 10 0.00 -0.00 0.00 
178 13 0.00 -0.00 0.00 
178 16 0.00 -0.00 0.00 
178 19 0.00 -0.00 0.00 
178 22 0.00 -0.00 0.00 
178 25 0.00 -0.00 0.00 
178 28 0.00 -0.00 0.00 
178 31 0.00 -0.00 0.00 
178 34 0.00 -0.00 0.00 
178 37 0.00 -0.00 0.00 
178 40 0.00 -0.00 0.00 
178 43 0.00 -0.00 0.00 
178 46 0.00 -0.00 0.00 
178 49 0.00 -0.00 0.00 
178 52 0.23 -1.00 1.03 
178 55 0.54 -2.93 2.98 
178 58 0.65 -3.13 3.20 
178 61 0.66 -2.87 2.94 
178 64 0.65 -2.59 2.67 
178 67 0.54 -1.95 2.03 
178 70 0.57 -1.74 1.83 
178 73 0.73 -1.61 1.77 
178 76 0.42 -0.90 0.99 
178 79 0.28 -0.51 0.58 
178 82 0.27 -0.50 0.57 
178 85 0.34 -0.32 0.46 
178 88 0.25 0.09 0.27 
178 91 0.31 0.41 0.51 
178 94 0.08 0.53 0.54 
178 97 -0.32 0.53 0.62 
178 100 -0.12 0.32 0.34 
178 103 0.00 -0.00 0.00 
178 106 0.00 -0.00 0.00 
178 109 0.00 -0.00 0.00 
178 112 0.00 -0.00 0.00 
178 115 0.00 -0.00 0.00 
178 118 0.00 -0.00 0.00 
178 121 0.00 -0.00 0.00 
178 124 0.00 -0.00 0.00 
178 127 0.00 -0.00 0.00 
178 130 0.00 -0.00 0.00 
178 133 0.00 -0.00 0.00 
181 1 0.00 -0.00 0.00 
181 4 0.00 -0.00 0.00 
181 7 0.00 -0.00 0.00 
181 10 0.00 -0.00 0.00 
181 13 0.00 -0.00 0.00 
181 16 0.00 -0.00 0.00 
181 19 0.00 -0.00 0.00 
181 22 0.00 -0.00 0.00 
181 25 0.00 -0.00 0.00 
181 28 0.00 -0.00 0.00 
181 31 0.00 -0.00 0.00 
181 34 0.00 -0.00 0.00 
181 37 0.00 -0.00 0.00 
181 40 0.00 -0.00 0.00 
181 43 0.00 -0.00 0.00 
181 46 0.00 -0.00 0.00 
181 49 0.00 -0.00 0.00 
181 52 0.11 -0.66 0.67 
181 55 0.36 -2.88 2.91 
181 58 0.50 -2.78 2.83 
181 61 0.78 -2.66 2.77 
181 64 0.50 -2.26 2.31 
181 67 0.24 -1.56 1.58 
181 70 0.30 -1.91 1.94 
181 73 0.39 -1.79 1.83 
181 76 0.17 -0.80 0.82 
181 79 -0.20 -0.16 0.25 
181 82 -0.17 -0.16 0.23 
181 85 -0.15 0.10 0.18 
181 88 -0.29 0.25 0.38 
181 91 -0.35 0.28 0.45 
181 94 -0.14 0.70 0.71 
181 97 -0.10 0.42 0.44 
181 100 0.00 -0.00 0.00 
181 103 0.00 -0.00 0.00 
181 106 0.00 -0.00 0.00 
181 109 0.00 -0.00 0.00 
181 112 0.00 -0.00 0.00 
181 115 0.00 -0.00 0.00 
181 118 0.00 -0.00 0.00 
181 121 0.00 -0.00 0.00 
181 124 0.00 -0.00 0.00 
181 127 0.00 -0.00 0.00 
181 130 0.00 -0.00 0.00 
181 133 0.00 -0.00 0.00 
184 1 0.00 -0.00 0.00 
184 4 0.00 -0.00 0.00 
184 7 0.00 -0.00 0.00 
184 10 0.00 -0.00 0.00 
184 13 0.00 -0.00 0.00 
184 16 0.00 -0.00 0.00 
184 19 0.00 -0.00 0.00 
184 22 0.00 -0.00 0.00 
184 25 0.00 -0.00 0.00 
184 28 0.00 -0.00 0.00 
184 31 0.00 -0.00 0.00 
184 34 0.00 -0.00 0.00 
184 37 0.00 -0.00 0.00 
184 40 0.00 -0.00 0.00 
184 43 0.00 -0.00 0.00 
184 46 0.00 -0.00 0.00 
184 49 0.00 -0.00 0.00 
184 52 0.00 -0.00 0.00 
184 55 0.38 -2.87 2.89 
184 58 0.33 -2.65 2.67 
184 61 0.06 -2.47 2.47 
184 64 -0.21 -1.99 2.01 
184 67 -0.10 -1.44 1.45 
184 70 -0.11 -1.81 1.81 
184 73 -0.27 -1.51 1.53 
184 76 -0.55 -0.64 0.84 
184 79 -0.61 0.23 0.65 
184 82 -0.37 0.13 0.40 
184 85 -0.34 0.20 0.39 
184 88 -0.40 0.45 0.60 
184 91 -0.57 0.45 0.73 
184 94 -0.21 0.29 0.36 
184 97 0.00 -0.00 0.00 
184 100 0.00 -0.00 0.00 
184 103 0.00 -0.00 0.00 
184 106 0.00 -0.00 0.00 
184 109 0.00 -0.00 0.00 
184 112 0.00 -0.00 0.00 
184 115 0.00 -0.00 0.00 
184 118 0.00 -0.00 0.00 
184 121 0.00 -0.00 0.00 
184 124 0.00 -0.00 0.00 
184 127 0.00 -0.00 0.00 
184 130 0.00 -0.00 0.00 
184 133 0.00 -0.00 0.00 
187 1 0.00 -0.00 0.00 
187 4 0.00 -0.00 0.00 
187 7 0.00 -0.00 0.00 
187 10 0.00 -0.00 0.00 
187 13 0.00 -0.00 0.00 
187 16 0.00 -0.00 0.00 
187 19 0.00 -0.00 0.00 
187 22 0.00 -0.00 0.00 
187 25 0.00 -0.00 0.00 
187 28 0.00 -0.00 0.00 
187 31 0.00 -0.00 0.00 
187 34 0.00 -0.00 0.00 
187 37 0.00 -0.00 0.00 
187 40 0.00 -0.00 0.00 
187 43 0.00 -0.00 0.00 
187 46 0.00 -0.00 0.00 
187 49 0.00 -0.00 0.00 
187 52 0.00 -0.00 0.00 
187 55 -0.06 -2.84 2.84 
187 58 -0.13 -2.56 2.57 
187 61 -0.47 -2.31 2.36 
187 64 -0.57 -1.79 1.87 
187 67 -0.36 -1.33 1.37 
187 70 -0.63 -1.49 1.61 
187 73 -0.93 -1.07 1.42 
187 76 -1.08 -0.60 1.23 
187 79 -0.97 0.13 0.98 
187 82 -0.82 0.16 0.84 
187 85 -0.82 0.19 0.84 
187 88 -0.58 0.33 0.67 
187 91 -0.11 0.11 0.15 
187 94 0.00 -0.00 0.00 
187 97 0.00 -0.00 0.00 
187 100 0.00 -0.00 0.00 
187 103 0.00 -0.00 0.00 
187 106 0.00 -0.00 0.00 
187 109 0.00 -0.00 0.00 
187 112 0.00 -0.00 0.00 
187 115 0.00 -0.00 0.00 
187 118 0.00 -0.00 0.00 
187 121 0.00 -0.00 0.00 
187 124 0.00 -0.00 0.00 
187 127 0.00 -0.00 0.00 
187 130 0.00 -0.00 0.00 
187 133 0.00 -0.00 0.00 
190 1 0.00 -0.00 0.00 
190 4 0.00 -0.00 0.00 
190 7 0.00 -0.00 0.00 
190 10 0.00 -0.00 0.00 
190 13 0.00 -0.00 0.00 
190 16 0.00 -0.00 0.00 
190 19 0.00 -0.00 0.00 
190 22 0.00 -0.00 0.00 
190 25 0.00 -0.00 0.00 
190 28 0.00 -0.00 0.00 
190 31 0.00 -0.00 0.00 
190 34 0.00 -0.00 0.00 
190 37 0.00 -0.00 0.00 
190 40 0.00 -0.00 0.00 
190 43 0.00 -0.00 0.00 
190 46 0.00 -0.00 0.00 
190 49 0.00 -0.00 0.00 
190 52 0.00 -0.00 0.00 
190 55 -0.45 -2.89 2.93 
190 58 -0.48 -2.44 2.49 
190 61 -0.79 -2.02 2.17 
190 64 -0.82 -1.67 1.86 
190 67 -0.75 -1.37 1.56 
190 70 -0.89 -1.29 1.56 
190 73 -1.16 -1.05 1.56 
190 76 -1.37 -0.44 1.44 
190 79 -1.14 -0.03 1.14 
190 82 -0.64 0.09 0.64 
190 85 -0.22 0.04 0.22 
190 88 0.00 -0.00 0.00 
190 91 0.00 -0.00 0.00 
190 94 0.00 -0.00 0.00 
190 97 0.00 -0.00 0.00 
190 100 0.00 -0.00 0.00 
190 103 0.00 -0.00 0.00 
190 106 0.00 -0.00 0.00 
190 109 0.00 -0.00 0.00 
190 112 0.00 -0.00 0.00 
190 115 0.00 -0.00 0.00 
190 118 0.00 -0.00 0.00 
190 121 0.00 -0.00 0.00 
190 124 0.00 -0.00 0.00 
190 127 0.00 -0.00 0.00 
190 130 0.00 -0.00 0.00 
190 133 0.00 -0.00 0.00 
193 1 0.00 -0.00 0.00 
193 4 0.00 -0.00 0.00 
193 7 0.00 -0.00 0.00 
193 10 0.00 -0.00 0.00 
193 13 0.00 -0.00 0.00 
193 16 0.00 -0.00 0.00 
193 19 0.00 -0.00 0.00 
193 22 0.00 -0.00 0.00 
193 25 0.00 -0.00 0.00 
193 28 0.00 -0.00 0.00 
193 31 0.00 -0.00 0.00 
193 34 0.00 -0.00 0.00 
193 37 0.00 -0.00 0.00 
193 40 0.00 -0.00 0.00 
193 43 0.00 -0.00 0.00 
193 46 0.00 -0.00 0.00 
193 49 0.00 -0.00 0.00 
193 52 -0.14 -0.68 0.69 
193 55 -0.59 -2.79 2.85 
193 58 -0.49 -2.27 2.32 
193 61 -0.59 -1.83 1.93 
193 64 -0.64 -1.42 1.55 
193 67 -0.84 -1.22 1.49 
193 70 -1.06 -1.19 1.59 
193 73 -1.00 -0.80 1.28 
193 76 -0.48 -0.16 0.50 
193 79 0.00 -0.00 0.00 
193 82 0.00 -0.00 0.00 
193 85 0.00 -0.00 0.00 
193 88 0.00 -0.00 0.00 
193 91 0.00 -0.00 0.00 
193 94 0.00 -0.00 0.00 
193 97 0.00 -0.00 0.00 
193 100 0.00 -0.00 0.00 
193 103 0.00 -0.00 0.00 
193 106 0.00 -0.00 0.00 
193 109 0.00 -0.00 0.00 
193 112 0.00 -0.00 0.00 
193 115 0.00 -0.00 0.00 
193 118 0.00 -0.00 0.00 
193 121 0.00 -0.00 0.00 
193 124 0.00 -0.00 0.00 
193 127 0.00 -0.00 0.00 
193 130 0.00 -0.00 0.00 
193 133 0.00 -0.00 0.00 
196 1 0.00 -0.00 0.00 
196 4 0.00 -0.00 0.00 
196 7 0.00 -0.00 0.00 
196 10 0.00 -0.00 0.00 
196 13 0.00 -0.00 0.00 
196 16 0.00 -0.00 0.00 
196 19 0.00 -0.00 0.00 
196 22 0.00 -0.00 0.00 
196 25 0.00 -0.00 0.00 
196 28 0.00 -0.00 0.00 
196 31 0.00 -0.00 0.00 
196 34 0.00 -0.00 0.00 
196 37 0.00 -0.00 0.00 
196 40 0.00 -0.00 0.00 
196 43 0.00 -0.00 0.00 
196 46 0.00 -0.00 0.00 
196 49 0.00 -0.00 0.00 
196 52 -0.88 -2.28 2.45 
196 55 -0.98 -2.40 2.59 
196 58 -0.40 -1.91 1.95 
196 61 -0.32 -1.61 1.64 
196 64 -0.90 -1.23 1.52 
196 67 -0.68 -0.51 0.85 
196 70 -0.22 -0.21 0.31 
196 73 0.00 -0.00 0.00 
196 76 0.00 -0.00 0.00 
196 79 0.00 -0.00 0.00 
196 82 0.00 -0.00 0.00 
196 85 0.00 -0.00 0.00 
196 88 0.00 -0.00 0.00 
196 91 0.00 -0.00 0.00 
196 94 0.00 -0.00 0.00 
196 97 0.00 -0.00 0.00 
196 100 0.00 -0.00 0.00 
196 103 0.00 -0.00 0.00 
196 106 0.00 -0.00 0.00 
196 109 0.00 -0.00 0.00 
196 112 0.00 -0.00 0.00 
196 115 0.00 -0.00 0.00 
196 118 0.00 -0.00 0.00 
196 121 0.00 -0.00 0.00 
196 124 0.00 -0.00 0.00 
196 127 0.00 -0.00 0.00 
196 130 0.00 -0.00 0.00 
196 133 0.00 -0.00 0.00 
199 1 0.00 -0.00 0.00 
199 4 0.00 -0.00 0.00 
199 7 0.00 -0.00 0.00 
199 10 0.00 -0.00 0.00 
199 13 0.00 -0.00 0.00 
199 16 0.00 -0.00 0.00 
199 19 0.00 -0.00 0.00 
199 22 0.00 -0.00 0.00 
199 25 0.00 -0.00 0.00 
199 28 0.00 -0.00 0.00 
199 31 0.00 -0.00 0.00 
199 34 0.00 -0.00 0.00 
199 37 0.00 -0.00 0.00 
199 40 0.00 -0.00 0.00 
199 43 0.00 -0.00 0.00 
199 46 0.00 -0.00 0.00 
199 49 -0.30 -1.29 1.33 
199 52 -1.17 -2.17 2.47 
199 55 -0.72 -1.21 1.41 
199 58 -0.08 -0.52 0.53 
199 61 -0.06 -0.44 0.44 
199 64 0.00 -0.00 0.00 
199 67 0.00 -0.00 0.00 
199 70 0.00 -0.00 0.00 
199 73 0.00 -0.00 0.00 
199 76 0.00 -0.00 0.00 
199 79 0.00 -0.00 0.00 
199 82 0.00 -0.00 0.00 
199 85 0.00 -0.00 0.00 
199 88 0.00 -0.00 0.00 
199 91 0.00 -0.00 0.00 
199 94 0.00 -0.00 0.00 
199 97 0.00 -0.00 0.00 
199 100 0.00 -0.00 0.00 
199 103 0.00 -0.00 0.00 
199 106 0.00 -0.00 0.00 
199 109 0.00 -0.00 0.00 
199 112 0.00 -0.00 0.00 
199 115 0.00 -0.00 0.00 
199 118 0.00 -0.00 0.00 
199 121 0.00 -0.00 0.00 
199 124 0.00 -0.00 0.00 
199 127 0.00 -0.00 0.00 
199 130 0.00 -0.00 0.00 
199 133 0.00 -0.00 0.00 
202 1 0.00 -0.00 0.00 
202 4 0.00 -0.00 0.00 
202 7 0.00 -0.00 0.00 
202 10 0.00 -0.00 0.00 
202 13 0.00 -0.00 0.00 
202 16 0.00 -0.00 0.00 
202 19 0.00 -0.00 0.00 
202 22 0.00 -0.00 0.00 
202 25 0.00 -0.00 0.00 
202 28 0.00 -0.00 0.00 
202 31 0.00 -0.00 0.00 
202 34 0.00 -0.00 0.00 
202 37 0.00 -0.00 0.00 
202 40 0.00 -0.00 0.00 
202 43 0.00 -0.00 0.00 
202 46 0.00 -0.00 0.00 
202 49 -0.10 -0.60 0.61 
202 52 0.00 -0.00 0.00 
202 55 0.00 -0.00 0.00 
202 58 0.00 -0.00 0.00 
202 61 0.00 -0.00 0.00 
202 64 0.00 -0.00 0.00 
202 67 0.00 -0.00 0.00 
202 70 0.00 -0.00 0.00 
202 73 0.00 -0.00 0.00 
202 76 0.00 -0.00 0.00 
202 79 0.00 -0.00 0.00 
202 82 0.00 -0.00 0.00 
202 85 0.00 -0.00 0.00 
202 88 0.00 -0.00 0.00 
202 91 0.00 -0.00 0.00 
202 94 0.00 -0.00 0.00 
202 97 0.00 -0.00 0.00 
202 100 0.00 -0.00 0.00 
202 103 0.00 -0.00 0.00 
202 106 0.00 -0.00 0.00 
202 109 0.00 -0.00 0.00 
202 112 0.00 -0.00 0.00 
202 115 0.00 -0.00 0.00 
202 118 0.00 -0.00 0.00 
202 121 0.00 -0.00 0.00 
202 124 0.00 -0.00 0.00 
202 127 0.00 -0.00 0.00 
202 130 0.00 -0.00 0.00 
202 133 0.00 -0.00 0.00 
205 1 0.00 -0.00 0.00 
205 4 0.00 -0.00 0.00 
205 7 0.00 -0.00 0.00 
205 10 0.00 -0.00 0.00 
205 13 0.00 -0.00 0.00 
205 16 0.00 -0.00 0.00 
205 19 0.00 -0.00 0.00 
205 22 0.00 -0.00 0.00 
205 25 0.00 -0.00 0.00 
205 28 0.00 -0.00 0.00 
205 31 0.00 -0.00 0.00 
205 34 0.00 -0.00 0.00 
205 37 0.00 -0.00 0.00 
205 40 0.00 -0.00 0.00 
205 43 0.00 -0.00 0.00 
205 46 0.00 -0.00 0.00 
205 49 0.00 -0.00 0.00 
205 52 0.00 -0.00 0.00 
205 55 0.00 -0.00 0.00 
205 58 0.00 -0.00 0.00 
205 61 0.00 -0.00 0.00 
205 64 0.00 -0.00 0.00 
205 67 0.00 -0.00 0.00 
205 70 0.00 -0.00 0.00 
205 73 0.00 -0.00 0.00 
205 76 0.00 -0.00 0.00 
205 79 0.00 -0.00 0.00 
205 82 0.00 -0.00 0.00 
205 85 0.00 -0.00 0.00 
205 88 0.00 -0.00 0.00 
205 91 0.00 -0.00 0.00 
205 94 0.00 -0.00 0.00 
205 97 0.00 -0.00 0.00 
205 100 0.00 -0.00 0.00 
205 103 0.00 -0.00 0.00 
205 106 0.00 -0.00 0.00 
205 109 0.00 -0.00 0.00 
205 112 0.00 -0.00 0.00 
205 115 0.00 -0.00 0.00 
205 118 0.00 -0.00 0.00 
205 121 0.00 -0.00 0.00 
205 124 0.00 -0.00 0.00 
205 127 0.00 -0.00 0.00 
205 130 0.00 -0.00 0.00 
205 133 0.00 -0.00 0.00 
208 1 0.00 -0.00 0.00 
208 4 0.00 -0.00 0.00 
208 7 0.00 -0.00 0.00 
208 10 0.00 -0.00 0.00 
208 13 0.00 -0.00 0.00 
208 16 0.00 -0.00 0.00 
208 19 0.00 -0.00 0.00 
208 22 0.00 -0.00 0.00 
208 25 0.00 -0.00 0.00 
208 28 0.00 -0.00 0.00 
208 31 0.00 -0.00 0.00 
208 34 0.00 -0.00 0.00 
208 37 0.00 -0.00 0.00 
208 40 0.00 -0.00 0.00 
208 43 0.00 -0.00 0.00 
208 46 0.00 -0.00 0.00 
208 49 0.00 -0.00 0.00 
208 52 0.00 -0.00 0.00 
208 55 0.00 -0.00 0.00 
208 58 0.00 -0.00 0.00 
208 61 0.00 -0.00 0.00 
208 64 0.00 -0.00 0.00 
208 67 0.00 -0.00 0.00 
208 70 0.00 -0.00 0.00 
208 73 0.00 -0.00 0.00 
208 76 0.00 -0.00 0.00 
208 79 0.00 -0.00 0.00 
208 82 0.00 -0.00 0.00 
208 85 0.00 -0.00 0.00 
208 88 0.00 -0.00 0.00 
208 91 0.00 -0.00 0.00 
208 94 0.00 -0.00 0.00 
208 97 0.00 -0.00 0.00 
208 100 0.00 -0.00 0.00 
208 103 0.00 -0.00 0.00 
208 106 0.00 -0.00 0.00 
208 109 0.00 -0.00 0.00 
208 112 0.00 -0.00 0.00 
208 115 0.00 -0.00 0.00 
208 118 0.00 -0.00 0.00 
208 121 0.00 -0.00 0.00 
208 124 0.00 -0.00 0.00 
208 127 0.00 -0.00 0.00 
208 130 0.00 -0.00 0.00 
208 133 0.00 -0.00 0.00 
211 1 0.00 -0.00 0.00 
211 4 0.00 -0.00 0.00 
211 7 0.00 -0.00 0.00 
211 10 0.00 -0.00 0.00 
211 13 0.00 -0.00 0.00 
211 16 0.00 -0.00 0.00 
211 19 0.00 -0.00 0.00 
211 22 0.00 -0.00 0.00 
211 25 0.00 -0.00 0.00 
211 28 0.00 -0.00 0.00 
211 31 0.00 -0.00 0.00 
211 34 0.00 -0.00 0.00 
211 37 0.00 -0.00 0.00 
211 40 0.00 -0.00 0.00 
211 43 0.00 -0.00 0.00 
211 46 0.00 -0.00 0.00 
211 49 0.00 -0.00 0.00 
211 52 0.00 -0.00 0.00 
211 55 0.00 -0.00 0.00 
211 58 0.00 -0.00 0.00 
211 61 0.00 -0.00 0.00 
211 64 0.00 -0.00 0.00 
211 67 0.00 -0.00 0.00 
211 70 0.00 -0.00 0.00 
211 73 0.00 -0.00 0.00 
211 76 0.00 -0.00 0.00 
211 79 0.00 -0.00 0.00 
211 82 0.00 -0.00 0.00 
211 85 0.00 -0.00 0.00 
211 88 0.00 -0.00 0.00 
211 91 0.00 -0.00 0.00 
211 94 0.00 -0.00 0.00 
211 97 0.00 -0.00 0.00 
211 100 0.00 -0.00 0.00 
211 103 0.00 -0.00 0.00 
211 106 0.00 -0.00 0.00 
211 109 0.00 -0.00 0.00 
211 112 0.00 -0.00 0.00 
211 115 0.00 -0.00 0.00 
211 118 0.00 -0.00 0.00 
211 121 0.00 -0.00 0.00 
211 124 0.00 -0.00 0.00 
211 127 0.00 -0.00 0.00 
211 130 0.00 -0.00 0.00 
211 133 0.00 -0.00 0.00 
214 1 0.00 -0.00 0.00 
214 4 0.00 -0.00 0.00 
214 7 0.00 -0.00 0.00 
214 10 0.00 -0.00 0.00 
214 13 0.00 -0.00 0.00 
214 16 0.00 -0.00 0.00 
214 19 0.00 -0.00 0.00 
214 22 0.00 -0.00 0.00 
214 25 0.00 -0.00 0.00 
214 28 0.00 -0.00 0.00 
214 31 0.00 -0.00 0.00 
214 34 0.00 -0.00 0.00 
214 37 0.00 -0.00 0.00 
214 40 0.00 -0.00 0.00 
214 43 0.00 -0.00 0.00 
214 46 0.00 -0.00 0.00 
214 49 0.00 -0.00 0.00 
214 52 0.00 -0.00 0.00 
214 55 0.00 -0.00 0.00 
214 58 0.00 -0.00 0.00 
214 61 0.00 -0.00 0.00 
214 64 0.00 -0.00 0.00 
214 67 0.00 -0.00 0.00 
214 70 0.00 -0.00 0.00 
214 73 0.00 -0.00 0.00 
214 76 0.00 -0.00 0.00 
214 79 0.00 -0.00 0.00 
214 82 0.00 -0.00 0.00 
214 85 0.00 -0.00 0.00 
214 88 0.00 -0.00 0.00 
214 91 0.00 -0.00 0.00 
214 94 0.00 -0.00 0.00 
214 97 0.00 -0.00 0.00 
214 100 0.00 -0.00 0.00 
214 103 0.00 -0.00 0.00 
214 106 0.00 -0.00 0.00 
214 109 0.00 -0.00 0.00 
214 112 0.00 -0.00 0.00 
214 115 0.00 -0.00 0.00 
214 118 0.00 -0.00 0.00 
214 121 0.00 -0.00 0.00 
214 124 0.00 -0.00 0.00 
214 127 0.00 -0.00 0.00 
214 130 0.00 -0.00 0.00 
214 133 0.00 -0.00 0.00 
217 1 0.00 -0.00 0.00 
217 4 0.00 -0.00 0.00 
217 7 0.00 -0.00 0.00 
217 10 0.00 -0.00 0.00 
217 13 0.00 -0.00 0.00 
217 16 0.00 -0.00 0.00 
217 19 0.00 -0.00 0.00 
217 22 0.00 -0.00 0.00 
217 25 0.00 -0.00 0.00 
217 28 0.00 -0.00 0.00 
217 31 0.00 -0.00 0.00 
217 34 0.00 -0.00 0.00 
217 37 0.00 -0.00 0.00 
217 40 0.00 -0.00 0.00 
217 43 0.00 -0.00 0.00 
217 46 0.00 -0.00 0.00 
217 49 0.00 -0.00 0.00 
217 52 0.00 -0.00 0.00 
217 55 0.00 -0.00 0.00 
217 58 0.00 -0.00 0.00 
217 61 0.00 -0.00 0.00 
217 64 0.00 -0.00 0.00 
217 67 0.00 -0.00 0.00 
217 70 0.00 -0.00 0.00 
217 73 0.00 -0.00 0.00 
217 76 0.00 -0.00 0.00 
217 79 0.00 -0.00 0.00 
217 82 0.00 -0.00 0.00 
217 85 0.00 -0.00 0.00 
217 88 0.00 -0.00 0.00 
217 91 0.00 -0.00 0.00 
217 94 0.00 -0.00 0.00 
217 97 0.00 -0.00 0.00 
217 100 0.00 -0.00 0.00 
217 103 0.00 -0.00 0.00 
217 106 0.00 -0.00 0.00 
217 109 0.00 -0.00 0.00 
217 112 0.00 -0.00 0.00 
217 115 0.00 -0.00 0.00 
217 118 0.00 -0.00 0.00 
217 121 0.00 -0.00 0.00 
217 124 0.00 -0.00 0.00 
217 127 0.00 -0.00 0.00 
217 130 0.00 -0.00 0.00 
217 133 0.00 -0.00 0.00 
220 1 0.00 -0.00 0.00 
220 4 0.00 -0.00 0.00 
220 7 0.00 -0.00 0.00 
220 10 0.00 -0.00 0.00 
220 13 0.00 -0.00 0.00 
220 16 0.00 -0.00 0.00 
220 19 0.00 -0.00 0.00 
220 22 0.00 -0.00 0.00 
220 25 0.00 -0.00 0.00 
220 28 0.00 -0.00 0.00 
220 31 0.00 -0.00 0.00 
220 34 0.00 -0.00 0.00 
220 37 0.00 -0.00 0.00 
220 40 0.00 -0.00 0.00 
220 43 0.00 -0.00 0.00 
220 46 0.00 -0.00 0.00 
220 49 0.00 -0.00 0.00 
220 52 0.00 -0.00 0.00 
220 55 0.00 -0.00 0.00 
220 58 0.00 -0.00 0.00 
220 61 0.00 -0.00 0.00 
220 64 0.00 -0.00 0.00 
220 67 0.00 -0.00 0.00 
220 70 0.00 -0.00 0.00 
220 73 0.00 -0.00 0.00 
220 76 0.00 -0.00 0.00 
220 79 0.00 -0.00 0.00 
220 82 0.00 -0.00 0.00 
220 85 0.00 -0.00 0.00 
220 88 0.00 -0.00 0.00 
220 91 0.00 -0.00 0.00 
220 94 0.00 -0.00 0.00 
220 97 0.00 -0.00 0.00 
220 100 0.00 -0.00 0.00 
220 103 0.00 -0.00 0.00 
220 106 0.00 -0.00 0.00 
220 109 0.00 -0.00 0.00 
220 112 0.00 -0.00 0.00 
220 115 0.00 -0.00 0.00 
220 118 0.00 -0.00 0.00 
220 121 0.00 -0.00 0.00 
220 124 0.00 -0.00 0.00 
220 127 0.00 -0.00 0.00 
220 130 0.00 -0.00 0.00 
220 133 0.00 -0.00 0.00 
223 1 0.00 -0.00 0.00 
223 4 0.00 -0.00 0.00 
223 7 0.00 -0.00 0.00 
223 10 0.00 -0.00 0.00 
223 13 0.00 -0.00 0.00 
223 16 0.00 -0.00 0.00 
223 19 0.00 -0.00 0.00 
223 22 0.00 -0.00 0.00 
223 25 0.00 -0.00 0.00 
223 28 0.00 -0.00 0.00 
223 31 0.00 -0.00 0.00 
223 34 0.00 -0.00 0.00 
223 37 0.00 -0.00 0.00 
223 40 0.00 -0.00 0.00 
223 43 0.00 -0.00 0.00 
223 46 0.00 -0.00 0.00 
223 49 0.00 -0.00 0.00 
223 52 0.00 -0.00 0.00 
223 55 0.00 -0.00 0.00 
223 58 0.00 -0.00 0.00 
223 61 0.00 -0.00 0.00 
223 64 0.00 -0.00 0.00 
223 67 0.00 -0.00 0.00 
223 70 0.00 -0.00 0.00 
223 73 0.00 -0.00 0.00 
223 76 0.00 -0.00 0.00 
223 79 0.00 -0.00 0.00 
223 82 0.00 -0.00 0.00 
223 85 0.00 -0.00 0.00 
223 88 0.00 -0.00 0.00 
223 91 0.00 -0.00 0.00 
223 94 0.00 -0.00 0.00 
223 97 0.00 -0.00 0.00 
223 100 0.00 -0.00 0.00 
223 103 0.00 -0.00 0.00 
223 106 0.00 -0.00 0.00 
223 109 0.00 -0.00 0.00 
223 112 0.00 -0.00 0.00 
223 115 0.00 -0.00 0.00 
223 118 0.00 -0.00 0.00 
223 121 0.00 -0.00 0.00 
223 124 0.00 -0.00 0.00 
223 127 0.00 -0.00 0.00 
223 130 0.00 -0.00 0.00 
223 133 0.00 -0.00 0.00 
226 1 0.00 -0.00 0.00 
226 4 0.00 -0.00 0.00 
226 7 0.00 -0.00 0.00 
226 10 0.00 -0.00 0.00 
226 13 0.00 -0.00 0.00 
226 16 0.00 -0.00 0.00 
226 19 0.00 -0.00 0.00 
226 22 0.00 -0.00 0.00 
226 25 0.00 -0.00 0.00 
226 28 0.00 -0.00 0.00 
226 31 0.00 -0.00 0.00 
226 34 0.00 -0.00 0.00 
226 37 0.00 -0.00 0.00 
226 40 0.00 -0.00 0.00 
226 43 0.00 -0.00 0.00 
226 46 0.00 -0.00 0.00 
226 49 0.00 -0.00 0.00 
226 52 0.00 -0.00 0.00 
226 55 0.00 -0.00 0.00 
226 58 0.00 -0.00 0.00 
226 61 0.00 -0.00 0.00 
226 64 0.00 -0.00 0.00 
226 67 0.00 -0.00 0.00 
226 70 0.00 -0.00 0.00 
226 73 0.00 -0.00 0.00 
226 76 0.00 -0.00 0.00 
226 79 0.00 -0.00 0.00 
226 82 0.00 -0.00 0.00 
226 85 0.00 -0.00 0.00 
226 88 0.00 -0.00 0.00 
226 91 0.00 -0.00 0.00 
226 94 0.00 -0.00 0.00 
226 97 0.00 -0.00 0.00 
226 100 0.00 -0.00 0.00 
226 103 0.00 -0.00 0.00 
226 106 0.00 -0.00 0.00 
226 109 0.00 -0.00 0.00 
226 112 0.00 -0.00 0.00 
226 115 0.00 -0.00 0.00 
226 118 0.00 -0.00 0.00 
226 121 0.00 -0.00 0.00 
226 124 0.00 -0.00 0.00 
226 127 0.00 -0.00 0.00 
226 130 0.00 -0.00 0.00 
226 133 0.00 -0.00 0.00 
229 1 0.00 -0.00 0.00 
229 4 0.00 -0.00 0.00 
229 7 0.00 -0.00 0.00 
229 10 0.00 -0.00 0.00 
229 13 0.00 -0.00 0.00 
229 16 0.00 -0.00 0.00 
229 19 0.00 -0.00 0.00 
229 22 0.00 -0.00 0.00 
229 25 0.00 -0.00 0.00 
229 28 0.00 -0.00 0.00 
229 31 0.00 -0.00 0.00 
229 34 0.00 -0.00 0.00 
229 37 0.00 -0.00 0.00 
229 40 0.00 -0.00 0.00 
229 43 0.00 -0.00 0.00 
229 46 0.00 -0.00 0.00 
229 49 0.00 -0.00 0.00 
229 52 0.00 -0.00 0.00 
229 55 0.00 -0.00 0.00 
229 58 0.00 -0.00 0.00 
229 61 0.00 -0.00 0.00 
229 64 0.00 -0.00 0.00 
229 67 0.00 -0.00 0.00 
229 70 0.00 -0.00 0.00 
229 73 0.00 -0.00 0.00 
229 76 0.00 -0.00 0.00 
229 79 0.00 -0.00 0.00 
229 82 0.00 -0.00 0.00 
229 85 0.00 -0.00 0.00 
229 88 0.00 -0.00 0.00 
229 91 0.00 -0.00 0.00 
229 94 0.00 -0.00 0.00 
229 97 0.00 -0.00 0.00 
229 100 0.00 -0.00 0.00 
229 103 0.00 -0.00 0.00 
229 106 0.00 -0.00 0.00 
229 109 0.00 -0.00 0.00 
229 112 0.00 -0.00 0.00 
229 115 0.00 -0.00 0.00 
229 118 0.00 -0.00 0.00 
229 121 0.00 -0.00 0.00 
229 124 0.00 -0.00 0.00 
229 127 0.00 -0.00 0.00 
229 130 0.00 -0.00 0.00 
229 133 0.00 -0.00 0.00 
232 1 0.00 -0.00 0.00 
232 4 0.00 -0.00 0.00 
232 7 0.00 -0.00 0.00 
232 10 0.00 -0.00 0.00 
232 13 0.00 -0.00 0.00 
232 16 0.00 -0.00 0.00 
232 19 0.00 -0.00 0.00 
232 22 0.00 -0.00 0.00 
232 25 0.00 -0.00 0.00 
232 28 0.00 -0.00 0.00 
232 31 0.00 -0.00 0.00 
232 34 0.00 -0.00 0.00 
232 37 0.00 -0.00 0.00 
232 40 0.00 -0.00 0.00 
232 43 0.00 -0.00 0.00 
232 46 0.00 -0.00 0.00 
232 49 0.00 -0.00 0.00 
232 52 0.00 -0.00 0.00 
232 55 0.00 -0.00 0.00 
232 58 0.00 -0.00 0.00 
232 61 0.00 -0.00 0.00 
232 64 0.00 -0.00 0.00 
232 67 0.00 -0.00 0.00 
232 70 0.00 -0.00 0.00 
232 73 0.00 -0.00 0.00 
232 76 0.00 -0.00 0.00 
232 79 0.00 -0.00 0.00 
232 82 0.00 -0.00 0.00 
232 85 0.00 -0.00 0.00 
232 88 0.00 -0.00 0.00 
232 91 0.00 -0.00 0.00 
232 94 0.00 -0.00 0.00 
232 97 0.00 -0.00 0.00 
232 100 0.00 -0.00 0.00 
232 103 0.00 -0.00 0.00 
232 106 0.00 -0.00 0.00 
232 109 0.00 -0.00 0.00 
232 112 0.00 -0.00 0.00 
232 115 0.00 -0.00 0.00 
232 118 0.00 -0.00 0.00 
232 121 0.00 -0.00 0.00 
232 124 0.00 -0.00 0.00 
232 127 0.00 -0.00 0.00 
232 130 0.00 -0.00 0.00 
232 133 0.00 -0.00 0.00 
235 1 0.00 -0.00 0.00 
235 4 0.00 -0.00 0.00 
235 7 0.00 -0.00 0.00 
235 10 0.00 -0.00 0.00 
235 13 0.00 -0.00 0.00 
235 16 0.00 -0.00 0.00 
235 19 0.00 -0.00 0.00 
235 22 0.00 -0.00 0.00 
235 25 0.00 -0.00 0.00 
235 28 0.00 -0.00 0.00 
235 31 0.00 -0.00 0.00 
235 34 0.00 -0.00 0.00 
235 37 0.00 -0.00 0.00 
235 40 0.00 -0.00 0.00 
235 43 0.00 -0.00 0.00 
235 46 0.00 -0.00 0.00 
235 49 0.00 -0.00 0.00 
235 52 0.00 -0.00 0.00 
235 55 0.00 -0.00 0.00 
235 58 0.00 -0.00 0.00 
235 61 0.00 -0.00 0.00 
235 64 0.00 -0.00 0.00 
235 67 0.00 -0.00 0.00 
235 70 0.00 -0.00 0.00 
235 73 0.00 -0.00 0.00 
235 76 0.00 -0.00 0.00 
235 79 0.00 -0.00 0.00 
235 82 0.00 -0.00 0.00 
235 85 0.00 -0.00 0.00 
235 88 0.00 -0.00 0.00 
235 91 0.00 -0.00 0.00 
235 94 0.00 -0.00 0.00 
235 97 0.00 -0.00 0.00 
235 100 0.00 -0.00 0.00 
235 103 0.00 -0.00 0.00 
235 106 0.00 -0.00 0.00 
235 109 0.00 -0.00 0.00 
235 112 0.00 -0.00 0.00 
235 115 0.00 -0.00 0.00 
235 118 0.00 -0.00 0.00 
235 121 0.00 -0.00 0.00 
235 124 0.00 -0.00 0.00 
235 127 0.00 -0.00 0.00 
235 130 0.00 -0.00 0.00 
235 133 0.00 -0.00 0.00 
238 1 0.00 -0.00 0.00 
238 4 0.00 -0.00 0.00 
238 7 0.00 -0.00 0.00 
238 10 0.00 -0.00 0.00 
238 13 0.00 -0.00 0.00 
238 16 0.00 -0.00 0.00 
238 19 0.00 -0.00 0.00 
238 22 0.00 -0.00 0.00 
238 25 0.00 -0.00 0.00 
238 28 0.00 -0.00 0.00 
238 31 0.00 -0.00 0.00 
238 34 0.00 -0.00 0.00 
238 37 0.00 -0.00 0.00 
238 40 0.00 -0.00 0.00 
238 43 0.00 -0.00 0.00 
238 46 0.00 -0.00 0.00 
238 49 0.00 -0.00 0.00 
238 52 0.00 -0.00 0.00 
238 55 0.00 -0.00 0.00 
238 58 0.00 -0.00 0.00 
238 61 0.00 -0.00 0.00 
238 64 0.00 -0.00 0.00 
238 67 0.00 -0.00 0.00 
238 70 0.00 -0.00 0.00 
238 73 0.00 -0.00 0.00 
238 76 0.00 -0.00 0.00 
238 79 0.00 -0.00 0.00 
238 82 0.00 -0.00 0.00 
238 85 0.00 -0.00 0.00 
238 88 0.00 -0.00 0.00 
238 91 0.00 -0.00 0.00 
238 94 0.00 -0.00 0.00 
238 97 0.00 -0.00 0.00 
238 100 0.00 -0.00 0.00 
238 103 0.00 -0.00 0.00 
238 106 0.00 -0.00 0.00 
238 109 0.00 -0.00 0.00 
238 112 0.00 -0.00 0.00 
238 115 0.00 -0.00 0.00 
238 118 0.00 -0.00 0.00 
238 121 0.00 -0.00 0.00 
238 124 0.00 -0.00 0.00 
238 127 0.00 -0.00 0.00 
238 130 0.00 -0.00 0.00 
238 133 0.00 -0.00 0.00 
241 1 0.00 -0.00 0.00 
241 4 0.00 -0.00 0.00 
241 7 0.00 -0.00 0.00 
241 10 0.00 -0.00 0.00 
241 13 0.00 -0.00 0.00 
241 16 0.00 -0.00 0.00 
241 19 0.00 -0.00 0.00 
241 22 0.00 -0.00 0.00 
241 25 0.00 -0.00 0.00 
241 28 0.00 -0.00 0.00 
241 31 0.00 -0.00 0.00 
241 34 0.00 -0.00 0.00 
241 37 0.00 -0.00 0.00 
241 40 0.00 -0.00 0.00 
241 43 0.00 -0.00 0.00 
241 46 0.00 -0.00 0.00 
241 49 0.00 -0.00 0.00 
241 52 0.00 -0.00 0.00 
241 55 0.00 -0.00 0.00 
241 58 0.00 -0.00 0.00 
241 61 0.00 -0.00 0.00 
241 64 0.00 -0.00 0.00 
241 67 0.00 -0.00 0.00 
241 70 0.00 -0.00 0.00 
241 73 0.00 -0.00 0.00 
241 76 0.00 -0.00 0.00 
241 79 0.00 -0.00 0.00 
241 82 0.00 -0.00 0.00 
241 85 0.00 -0.00 0.00 
241 88 0.00 -0.00 0.00 
241 91 0.00 -0.00 0.00 
241 94 0.00 -0.00 0.00 
241 97 0.00 -0.00 0.00 
241 100 0.00 -0.00 0.00 
241 103 0.00 -0.00 0.00 
241 106 0.00 -0.00 0.00 
241 109 0.00 -0.00 0.00 
241 112 0.00 -0.00 0.00 
241 115 0.00 -0.00 0.00 
241 118 0.00 -0.00 0.00 
241 121 0.00 -0.00 0.00 
241 124 0.00 -0.00 0.00 
241 127 0.00 -0.00 0.00 
241 130 0.00 -0.00 0.00 
241 133 0.00 -0.00 0.00 
244 1 0.00 -0.00 0.00 
244 4 0.00 -0.00 0.00 
244 7 0.00 -0.00 0.00 
244 10 0.00 -0.00 0.00 
244 13 0.00 -0.00 0.00 
244 16 0.00 -0.00 0.00 
244 19 0.00 -0.00 0.00 
244 22 0.00 -0.00 0.00 
244 25 0.00 -0.00 0.00 
244 28 0.00 -0.00 0.00 
244 31 0.00 -0.00 0.00 
244 34 0.00 -0.00 0.00 
244 37 0.00 -0.00 0.00 
244 40 0.00 -0.00 0.00 
244 43 0.00 -0.00 0.00 
244 46 0.00 -0.00 0.00 
244 49 0.00 -0.00 0.00 
244 52 0.00 -0.00 0.00 
244 55 0.00 -0.00 0.00 
244 58 0.00 -0.00 0.00 
244 61 0.00 -0.00 0.00 
244 64 0.00 -0.00 0.00 
244 67 0.00 -0.00 0.00 
244 70 0.00 -0.00 0.00 
244 73 0.00 -0.00 0.00 
244 76 0.00 -0.00 0.00 
244 79 0.00 -0.00 0.00 
244 82 0.00 -0.00 0.00 
244 85 0.00 -0.00 0.00 
244 88 0.00 -0.00 0.00 
244 91 0.00 -0.00 0.00 
244 94 0.00 -0.00 0.00 
244 97 0.00 -0.00 0.00 
244 100 0.00 -0.00 0.00 
244 103 0.00 -0.00 0.00 
244 106 0.00 -0.00 0.00 
244 109 0.00 -0.00 0.00 
244 112 0.00 -0.00 0.00 
244 115 0.00 -0.00 0.00 
244 118 0.00 -0.00 0.00 
244 121 0.00 -0.00 0.00 
244 124 0.00 -0.00 0.00 
244 127 0.00 -0.00 0.00 
244 130 0.00 -0.00 0.00 
244 133 0.00 -0.00 0.00 
247 1 0.00 -0.00 0.00 
247 4 0.00 -0.00 0.00 
247 7 0.00 -0.00 0.00 
247 10 0.00 -0.00 0.00 
247 13 0.00 -0.00 0.00 
247 16 0.00 -0.00 0.00 
247 19 0.00 -0.00 0.00 
247 22 0.00 -0.00 0.00 
247 25 0.00 -0.00 0.00 
247 28 0.00 -0.00 0.00 
247 31 0.00 -0.00 0.00 
247 34 0.00 -0.00 0.00 
247 37 0.00 -0.00 0.00 
247 40 0.00 -0.00 0.00 
247 43 0.00 -0.00 0.00 
247 46 0.00 -0.00 0.00 
247 49 0.00 -0.00 0.00 
247 52 0.00 -0.00 0.00 
247 55 0.00 -0.00 0.00 
247 58 0.00 -0.00 0.00 
247 61 0.00 -0.00 0.00 
247 64 0.00 -0.00 0.00 
247 67 0.00 -0.00 0.00 
247 70 0.00 -0.00 0.00 
247 73 0.00 -0.00 0.00 
247 76 0.00 -0.00 0.00 
247 79 0.00 -0.00 0.00 
247 82 0.00 -0.00 0.00 
247 85 0.00 -0.00 0.00 
247 88 0.00 -0.00 0.00 
247 91 0.00 -0.00 0.00 
247 94 0.00 -0.00 0.00 
247 97 0.00 -0.00 0.00 
247 100 0.00 -0.00 0.00 
247 103 0.00 -0.00 0.00 
247 106 0.00 -0.00 0.00 
247 109 0.00 -0.00 0.00 
247 112 0.00 -0.00 0.00 
247 115 0.00 -0.00 0.00 
247 118 0.00 -0.00 0.00 
247 121 0.00 -0.00 0.00 
247 124 0.00 -0.00 0.00 
247 127 0.00 -0.00 0.00 
247 130 0.00 -0.00 0.00 
247 133 0.00 -0.00 0.00 


==> data_repeat/embedding.txt <==
x y id patient_id
-9.8740015 11.090674 113_19991126 113
9.262572 1.3680508 117_20001024 117
-12.394315 2.0851402 118_20001123 118
15.952552 11.700781 107_19990609 107
-1.100703 14.947325 118_20001201 118
-9.098518 7.8402796 113_19991203 113
-10.946681 9.046417 113_19991210 113
-1.6873012 4.660822 114_20000505 114
14.724339 11.724329 107_19990621 107
-4.131267 6.835612 112_19991126 112
16.313808 10.087276 114_20000326 114
-1.4942116 2.9139733 114_20000427 114
-2.4811418 5.2426534 112_19991210 112
-3.7241092 2.4164746 111_19991201 111
-3.8458974 8.442793 112_19991203 112
-5.7827296 -0.35985583 118_20001018 118
10.858516 3.3767805 117_20001117 117
9.665155 -2.1600676 111_19991210 111
8.916621 2.77474 117_20001031 117
-3.2443547 13.247908 118_20001207 118
12.077422 4.4225016 117_20001009 117
17.505613 11.612467 107_19990602 107
-2.561106 15.021684 118_20001109 118
-1.9416429 8.933173 116_20000706 116
23.950985 9.222306 113_19991216 113
-3.516166 2.0279918 111_19991103 111
9.954768 -3.07401 114_20000421 114
10.416824 -2.745741 114_20000413 114
-4.92887 9.336792 112_19991223 112
10.465282 1.8225651 117_20001204 117
-5.9048486 9.874421 112_19991216 112
-0.88017637 5.979861 116_20000629 116
9.915674 2.5961528 117_20001121 117


==> figures/flow.tikz <==
% \documentclass[]{standalone}
% \usepackage{xcolor}
% \usepackage{tikz}
% \usepackage{neuralnetwork}
% \usetikzlibrary{calc}
% \usetikzlibrary[shapes.arrows, patterns, arrows.meta]
% \usetikzlibrary{positioning}

% \usepackage{pgfplots}
% \usepgfplotslibrary{colormaps,groupplots}

% \usepackage{pgfplotstable}
% \pgfplotsset{compat=1.16}

\pgfplotsset{
    colormap={slategraywhite}{
        rgb255=(112,128,144)
        rgb255=(112,128,144)
    },
}

\def\patient{R2019028}
\begin{tikzpicture}[scale=0.8]
\input{figures/inferno.cmap}
\definecolor{infernomax}{rgb}{0.954997, 0.881569, 0.337475}

\pgfplotsset{
colormap={hotred}{color(0cm)=(orange); color(1cm)=(orange); color(2cm)=(orange); color(3cm)=(orange)}
}

\draw[draw=none, local bounding box=rect_bg] (0,0) rectangle ++(17,-14);

\draw[draw=none, fill=blue!10!white, opacity=0.8, rounded corners=2mm, local bounding box=rect_top] ($ (rect_bg.north west)$) rectangle ++(17,-4.5);
\node[anchor=north west] at (rect_top.north west) {\textbf{a)}};

\draw[draw=none, fill=red!10!white, opacity=0.8, rounded corners=2mm, local bounding box=rect_bottom] ($ (rect_top.south west) - (0, 0.25)$) rectangle ++(17,-5.25);
\node[anchor=north west] at (rect_bottom.north west) {\textbf{b)}};

\draw[draw=none, fill=green!10!white, opacity=0.8, rounded corners=2mm, local bounding box=rect_bottom_2] ($ (rect_bottom.south west) - (0, 0.25)$) rectangle ++(17,-5.25);
\node[anchor=north west] at (rect_bottom_2.north west) {\textbf{c)}};

\begin{groupplot}[
    group style={group size= 3 by 1, horizontal sep=0cm,group name=reg},
    anchor=west,
    scale only axis,
    % footnotesize,
    axis equal image,
    axis on top,
    enlargelimits=false,
    xticklabels={{}},
    yticklabels={{}},
    name=iref,
    height=4cm,
    colormap name=hot,
    xtick style={draw=none},
    ytick style={draw=none},
    title style={yshift=-2mm},
    y label style={yshift=-2mm},
    x label style={yshift=2mm},
    % anchor=west,
    % yshift=-0.15cm,
    ]
    \nextgroupplot[
    at=($ (rect_top.west)!0.04!(rect_top.east)$), 
    title = fixed image $\mathbf{I}_\mathrm{F}$,  
    ylabel=inf. -- sup. ($z$),
    xlabel=left -- right ($x$)
    ] 
    \addplot graphics[
    xmin=0,
    xmax=155,
    ymin=0,
    ymax=109,
    includegraphics={trim={{40\px} {30\px} {55\px} {20\px}},clip, keepaspectratio}]
    {dataold/\patient_phase_03.png};

    \nextgroupplot[xshift=0.5cm, title = moving image $\mathbf{I}_\mathrm{M}$, xlabel=left -- right ($x$)] 
    \addplot graphics[
    xmin=0,
    xmax=155,
    ymin=0,
    ymax=109,
    includegraphics={trim={{40\px} {30\px} {55\px} {20\px}},clip, keepaspectratio}]
    {dataold/\patient_phase_09.png};

    \nextgroupplot[at=($ (rect_top.east)!0.04!(rect_top.west)$), xlabel=left -- right ($x$),anchor=east,title = vector field $\varphi_i$] 
    \addplot graphics[xmin=0,
    xmin=40,
    xmax=195,
    ymin=30,
    ymax=139,
    includegraphics={trim={{40\px} {30\px} {55\px} {20\px}},clip, keepaspectratio}]
    {dataold/\patient_phase_09.png};
    \addplot[
    point meta={\thisrow{m}*2},
    point meta max=12,
    % restrict x to domain=0:150,
    restrict y to domain=30:139,
    quiver={
        u=\thisrow{u},
        v=\thisrow{v}*2,
        scale arrows=1,
        every arrow/.append style={
            color=mapped color,
            line width=0.2pt,    
            -{Stealth[length=1pt,width=0.8pt]}
        },
    },
    x filter/.expression={\thisrow{m}>0.2 ? x : nan},
]
table[each nth point=1, filter discard warning=false, unbounded coords=discard] {dataold/\patient_vf_03_to_09.txt};

\end{groupplot}

\draw[->] ($ (reg c2r1.east) + (2mm,0mm) $) to node[midway, above] {\scriptsize DIR} ($ (reg c3r1.west) - (2mm,0mm) $);
% \node[anchor=west,] (iref) at ($ (rect_top.west)!0.02!(rect_top.east) - (0,2mm)$) {\includegraphics[height=3cm]{figures/cts_and_vfs/coronal/fixed.png}};
% \node[above=0.5cm of iref,anchor=north,text width=4cm, align=center] {$\mathbf{I}_\mathrm{F}$};
% \node[above=0.5cm of iref.west,text width=4cm, align=center, rotate=90] {$z$-axis};
% \node[below=0.5cm of iref.south,anchor=south,text width=4cm, align=center] {$x$-axis};
% \node[anchor=west,right=0.0cm of iref.east] (iref_sag) {\includegraphics[height=3cm]{figures/cts_and_vfs/sagittal/fixed.png}};


% \node[anchor=west,right=0.1cm of iref] (imov) {\includegraphics[width=3.25cm, height=4cm]{example-image-a}};
% \node[above=0.5cm of imov,anchor=north,text width=4cm, align=center] {$\mathbf{I}_\mathrm{M}$};

% \node[anchor=east] (phixz) at ($ (rect_top.east)!0.02!(rect_top.west) - (0,2mm)$) {\includegraphics[width=3.25cm, height=4cm]{example-image-a}};
% \node[above=0.5cm of phixz,anchor=north,text width=4cm, align=center] {$\varphi_{x,z}$};

% \node[anchor=west,left=0.1cm of phixz] (phiyz) {\includegraphics[width=3.25cm, height=4cm]{example-image-a}};
% \node[above=0.5cm of phiyz,anchor=north,text width=4cm, align=center] {$\varphi_{y,z}$};

\begin{axis}[
    at=($ (rect_bottom.west)!0.07!(rect_bottom.east) $),
    anchor=west,
    yshift=-0.15cm,
    height=7cm,
    axis equal image,
    xlabel=$\phi$ bin,
    ylabel=$\theta$ bin,
    enlargelimits=false,
    colorbar horizontal,
    colorbar style={
        at={(0.5,1.05)},
        anchor=south,
        xticklabel pos=upper,
        xlabel=density,
        xlabel style={yshift=-0.25cm},
        height=0.1*\pgfkeysvalueof{/pgfplots/parent axis height},
        xlabel shift = -4.3pt,
        xtick={0, 0.3},
        xticklabels={$0$, $0.3$},
        xticklabel style={
                /pgf/number format/fixed,
                /pgf/number format/precision=3
        },
        scaled x ticks=false
    },
    xmin={-0.5},
    xmax={15.5},
    ymin={-0.5},
    ymax={7.5},
    xtick={-0.5, 15.5},
    xticklabels={$-\pi$, $+\pi$},
    ytick={-0.5, 7.5},
    xlabel style={yshift=0.25cm},
    ylabel style={yshift=-0.25cm},
    yticklabels={0$\pi$, $+\pi$},
    colormap name=inferno,
    point meta min=0,
    point meta max=0.3,
    % colorbar horizontal,
    % colorbar style={at={(0.5,1.03)},anchor=south,xticklabel pos=upper,xlabel={Water flow rate in L/min}},
    % colorbar style={xtick={20,30,40,50}}, % this was moved down
    ]
    \addplot[
    matrix plot*,
    mesh/cols={16},
    mesh/rows={8},
    % mesh/check=false,
    % every node near coord/.append style={yshift=-0.3cm},
    % nodes near coords style={anchor=center},
    point meta=explicit,
    % ] table [meta=C] {
    ] table [meta=C] {dataold/\patient_oh_8.txt};
\end{axis}

\begin{axis}[
      at=($ (rect_bottom.east)!0.05!(rect_bottom.west) $),
      anchor=east,
      yshift=-0.25cm,
      height=7cm,
      axis line style={draw=none}, 
      view={110}{20},
      % title=\textbf{\small Spherical coordinates},
      title style={yshift = 0.25cm},
      % grid=major,
      % height=5cm,
      axis on top,
      % set layers=default,
      xmin=0,xmax=2.5,
      ymin=0,ymax=2.5,
      zmin=0,zmax=2.5,
      % enlargelimits=upper,
      xtick=\empty,
      ytick=\empty,
      ztick=\empty,
      unit vector ratio=1 1 1,
      clip=false,
      % point meta min=0,
      point meta max=1.3
    ]

    % compute \phi as pi/4-pi/6
    \pgfmathsetmacro\tO{45};
    \pgfmathsetmacro\dt{180/8};
    \pgfmathsetmacro\phiO{45};
    \pgfmathsetmacro\dphi{180/8};

    % set phis and thetas
    \pgfmathsetmacro\phil{\phiO};
    \pgfmathsetmacro\phih{\phiO+\dphi};
    \pgfmathsetmacro\thetal{\tO}
    \pgfmathsetmacro\thetah{\tO+\dt}


    \addplot3[black,domain=0:2,samples=2,samples y=0, line width=0.1 ]
    ({x*cos(\thetal)*sin(\phih)},{x*sin(\thetal)*sin(\phih)},{x*cos(\phih)});

    \addplot3[black,domain=0:2,samples=2,samples y=0, line width=0.1 ]
    ({x*cos(\thetal)*sin(\phil)},{x*sin(\thetal)*sin(\phil)},{x*cos(\phil)});

    \addplot3[black,domain=0:2,samples=2,samples y=0  , line width=0.2]
    ({x*cos(\thetah)*sin(\phil)},{x*sin(\thetah)*sin(\phil)},{x*cos(\phil)});

    \addplot3[black,domain=0:2,samples=2,samples y=0  , line width=0.2]
    ({x*cos(\thetah)*sin(\phih)},{x*sin(\thetah)*sin(\phih)},{x*cos(\phih)});
    

    \addplot3[surf,domain=0:90,y domain =0:90, samples=5,
        samples y=5, colormap name=slategraywhite, opacity=0.1]
    ({2*cos(x)*sin(y)},{2*sin(x)*sin(y)},{2*cos(y});

    %upper plane
    \addplot3[surf,domain=\thetal:\thetah,y domain =\phil:\phih, samples=2,
        samples y=2, opacity=0.5, infernomax, draw=none, line width=0.01pt]
    ({2*cos(x)*sin(y)},{2*sin(x)*sin(y)},{2*cos(y});

    % left side
    \addplot3[surf,domain=0:2,y domain =\phil:\phih, samples=7, samples y=2,
    opacity=0.75, colormap name=inferno, shader=interp]
    ({x*cos(\thetal)*sin(y)},{x*sin(\thetal)*sin(y)},{x*cos(y});

    % back side
    \addplot3[surf,domain=0:2,y domain =\thetal:\thetah, samples=7,samples y=2,
        opacity=0.75, colormap name=inferno, shader=interp]
    ({x*cos(y)*sin(\phih)},{x*sin(y)*sin(\phih)},{x*cos(\phih});

        % four radia above
    \addplot3[draw=none,domain=0:2,samples=2,samples y=0, line width=0.2 ]
    ({x*cos(\thetah)*sin(\phil+4)},{x*sin(\thetah)*sin(\phil+4)},{x*cos(\phil+4)})
    node[midway,below, xshift=0.7mm, yshift=1.6mm,scale =0.6] {$ r$};

    \pgfmathsetmacro\phim{\phiO-\dphi/4};
    % indicators of extend of the radius
    \addplot3[black,domain=1.2:1.97,samples=2,samples y=0, line width=0.2, -stealth ]
    ({x*cos(\thetah)*sin(\phil+4)},{x*sin(\thetah)*sin(\phil+4)},{x*cos(\phil+4)});
    \addplot3[black,domain=0:1,samples=2,samples y=0, line width=0.2 ]
    ({x*cos(\thetah)*sin(\phil+4)},{x*sin(\thetah)*sin(\phil+4)},{x*cos(\phil+4)});

    % arc to plane XY
    \addplot3[black,domain=\thetal:\thetah,samples=20,samples y=0, line width=0.1pt]
    ({2*cos(x)*sin(90)},{2*sin(x)*sin(90)},{2*cos(90)});

    \coordinate (O) at (0,0,0);
    \coordinate (A1) at ({2*cos(\thetal)}, {2*sin(\thetal)}, 0);
    \draw[line width=0.1pt] (O)--(A1);
    \coordinate (A2) at ({2*cos(\thetah)}, {2*sin(\thetah)}, 0);
    \draw[line width=0.1pt] (O)--(A2);

    % angle \theta
    \addplot3[black,domain=0:\thetah,samples=20,samples y=0  , -stealth]
    ({1.0*cos(x)*sin(90)},{1.0*sin(x)*sin(90)},{1.0*cos(90)}) 
      node[midway, yshift=1mm, scale=0.6] {\footnotesize $\phi$};

    % % angle \phi
    \addplot3[black,domain=0:\phih,samples=20,samples y=0  , -stealth]
    ({0.8*cos(\thetah)*sin(x)},{0.8*sin(\thetah)*sin(x)},{0.8*cos(x)}) 
      node[midway,below,xshift=-1mm,yshift=0.4mm,scale=0.6] {\footnotesize $\theta$};


    {\draw[color=black,,-stealth] (0,0,0) -- (2.5,0,0) 
      node[anchor=north east]{\small$x$};}% x-axis
      {\draw[color=black,,-stealth] (0,0,0) -- (0,2.5,0) 
        node[anchor=north west]{\small$y$};}% y-axis
        {\draw[color=black,,-stealth] (0,0,0) -- (0,0,2.5) 
          node[anchor=south]{\small$z$};}% z-axis
\end{axis}

\draw[->] ($ (rect_bottom.east)!0.325!(rect_bottom.west) $) to node[midway, above] {\scriptsize$(\phi, \theta)$ binning} node[midway, below] {\scriptsize weighted by $r$} ($ (rect_bottom.west)!0.49!(rect_bottom.east) $);

% \draw[->] ($(rect_top.east)!0.15!(rect_top.west)-(0,2.5cm)$) to node[midway, right, rotate=0, align=left] {$\forall \mathbf{v} \in \varphi_{x,y,z} $} ($ (rect_bottom.east)!0.15!(rect_bottom.west)+(0,2.5cm)$);

\draw[draw=none, line width=0.1pt, left color=blue!8!white, right color=blue!8!white, opacity=1, shading angle=0] ($(rect_top.south east)!0.15!(rect_top.south west)$) -- ++ (0mm, -8mm) -- ++ (6mm, -6mm) -- ++ (6mm, 6mm) -- ++ (0mm, 8mm) -- cycle;

\node[align=center, text width=1.2cm] at ($(rect_top.south east)!0.15!(rect_top.south west) - (-6mm, 5mm)$) {$\forall \mathbf{v}$};

% \draw[->] ($(rect_bottom.west)!0.1!(rect_bottom.east)-(0,2.5cm)$) to node[midway, right, rotate=0] {$\forall \varphi_{i \in \{1, \ldots, n_{\mathrm{ph}}\}}$} ($ (rect_bottom_2.west)!0.1!(rect_bottom_2.east)+(0,2.5cm)$);

\draw[draw=none, line width=0.1pt, left color=red!8!white, right color=red!8!white, opacity=1, shading angle=0] ($(rect_bottom.south west)!0.15!(rect_bottom.south east) + (0mm, 0mm)$) -- ++ (0mm, -8mm) -- ++ (6mm, -6mm) -- ++ (6mm, 6mm) -- ++ (0mm, 8mm) -- cycle;

\node[align=center, text width=1.2cm] at ($(rect_bottom.south west)!0.15!(rect_bottom.south east) - (-6mm, 5mm)$) {$\forall \varphi_{i}$};

% \begin{scope}[local bounding box=bbox]
% \node[anchor=west,inner sep=0pt, scale = 0.5, draw=none, xshift=-0.5cm] at ($ (rect_bottom_2.west)!0.05!(rect_bottom_2.east) $) {
	% \node[fill=blue!20, minimum width=0.75cm, minimum height=3.5cm] (X) at (0,0) {};
        \draw[draw=none, fill=blue!20, anchor=west, local bounding box=X] ($ (rect_bottom_2.west)!0.05!(rect_bottom_2.east) + (-0.25cm, -1.75cm)$) rectangle ++(0.75, 3.5); 
        \node[above=0cm of X.north] {\scriptsize$\mathbf x$}; 
        \node[below=0cm of X.south] {\tiny $9\times8\times16$}; 
	
	\draw[fill=purple!20,local bounding box=enc, anchor=west] ([xshift=0.5cm,yshift=-0.25cm]X.north east) -- ([xshift=2cm,yshift=0.5cm]X.east) -- ([xshift=2cm,yshift=-0.5cm]X.east) -- ([xshift=0.5cm,yshift=0.25cm]X.south east) -- cycle; 
        % \node at ([xshift=1.25cm,yshift=0cm]X.east) {\footnotesize Conv};
	\node[] at (enc.center) {\tiny\textsc{Encoder}};
	
	% \node[fill=red!20, minimum width=0.5cm, minimum height=1.0cm, anchor=west] (Z) at ([xshift=0.5cm,yshift=0cm]enc.east) {};
        \draw[draw=none, fill=red!20, anchor=north, local bounding box=Z] ([xshift=0.5cm,yshift=-0.5cm]enc.east) rectangle ++(0.75, 1); 
	\node[above=0cm of Z.north] {\scriptsize$\mathbf z$}; 
        \node[below=0cm of Z.south] {\tiny $1\times8\times16$}; 
	
	\draw[fill=purple!20,local bounding box=dec, anchor=west, opacity=0.2] ([xshift=0.5cm]Z.north east) -- ([xshift=2cm,yshift=1cm]Z.north east) -- ([xshift=2cm,yshift=-1cm]Z.south east) -- ([xshift=0.5cm]Z.south east) -- cycle;
	\node[opacity=0.2] at (dec.center) {\tiny\textsc{Decoder}};

        \draw[draw=none, fill=blue!20, anchor=north, local bounding box=Xp, opacity=0.2] ([xshift=0.5cm,yshift=-1.75cm]dec.east) rectangle ++(0.75, 3.5); 
	% \node[fill=blue!20, minimum width=0.75cm, minimum height=3.5cm] ([xshift=0.5cm,yshift=0cm]dec.east) at (7,0) {};
	\node[above=0cm of Xp.north, opacity=0.2] {\scriptsize$\mathbf{\hat{x}}$};
        \node[below=0cm of Xp.south, opacity=0.2] {\tiny $9\times8\times16$}; 

	\draw[-stealth, thin, draw=black] (X.east) -- (enc.west);
	\draw[-stealth, thin, draw=black] (enc.east) -- (Z.west);
	\draw[-stealth, thin, draw=black, opacity=0.2] (Z.east) -- (dec.west);
	\draw[-stealth, thin, draw=black, opacity=0.2] (dec.east) -- (Xp.west);
% \begin{neuralnetwork}[height=9,layerspacing=1.7cm]
%   \tikzstyle{input neuron}=[neuron, draw=none, fill=none, line width=0.1pt];
%   \tikzstyle{output neuron}=[neuron, draw=none, fill=none, line width=0.1pt];
%   \inputlayer[count=9, bias=false]
%   \hiddenlayer[count=7, bias=false]
%   \linklayers
%   \hiddenlayer[count=5, bias=false]
%   \linklayers
%   \hiddenlayer[count=3, bias=false]
%   \linklayers
%   \hiddenlayer[count=1, bias=false]
%   \linklayers
%   \hiddenlayer[count=3, bias=false]
%   \linklayers
%   \hiddenlayer[count=5, bias=false]
%   \linklayers
%   \hiddenlayer[count=7, bias=false]
%   \linklayers
%   \outputlayer[count=9]
%   \linklayers
% \end{neuralnetwork}
% };
% \end{scope}
\foreach \x/\y in {{3}/0.0,{4}/0.75,{5}/1.5,{6}/2.25,{7}/3,{8}/3.75,{0}/4.5,{1}/5.25,{2}/6.00} 
   {\node[yscale=1, anchor=north,yshift=0.75mm] at ($(X.north) - (0mm,\y/2)$) {\includegraphics[width=0.5cm]{dataold/R2019028_oh_\x.png}};}
\foreach \x/\y in {{3}/0.0,{4}/0.75,{5}/1.5,{6}/2.25,{7}/3,{8}/3.75,{0}/4.5,{1}/5.25,{2}/6.00} 
   {\node[yscale=1, anchor=north, opacity=0.2,yshift=0.75mm] at ($(Xp.north) - (0mm,\y/2)$) {\includegraphics[width=0.5cm]{dataold/R2019028_oh_\x.png}};}

% \draw[draw=none, fill=green!10!white, opacity=0.8, rounded corners=2mm, local bounding box=rect_bottom_2] ($ (rect_bottom.south west) - (0, 0.25)$) rectangle ++(17,-5);
\node[anchor=north west] at (rect_bottom_2.north west) {\textbf{c)}};
% \draw[draw=none,  fill=green!10!white, opacity=0.6] ($(bbox.south west) + (38.2mm,0mm)$)
%      rectangle ($(bbox.north east) - (-1mm,0mm)$);
% % \node[above, yshift=1mm] at (bbox.north) {auto encoding};
\draw[-] ($(Z.south) + (0mm,-4mm)$) to ++(0mm,-3mm);
\draw[->] ($(Z.south) + (0mm,-7mm)$) to node[midway, below, fill=green!8!white, opacity=1, scale=0.9] {\scriptsize latent space representation} ++(48mm,0mm);
% \draw[->] ($(bbox.center) + (70.6mm,-4mm)$) to ++(0mm,+3mm);

\begin{axis}[
    at=($ (rect_bottom_2.east)!0.04!(rect_bottom_2.west) $),
    anchor=east,
    yshift=-0.175cm,
    height=7cm,
    axis equal image,
    xlabel=$\phi$ latent dim.,
    ylabel=$\theta$ latent dim.,
    enlargelimits=false,
    colorbar horizontal,
    colorbar style={
        at={(0.5,1.05)},
        anchor=south,
        xticklabel pos=upper,
        xlabel=arbitrary units,
        xlabel style={yshift=-0.25cm},
        height=0.1*\pgfkeysvalueof{/pgfplots/parent axis height},
        xlabel shift = -4.3pt,
        xtick={-7, 3},
        xticklabels={$-7$, $3$},
        xticklabel style={
                /pgf/number format/fixed,
                /pgf/number format/precision=3
        },
        scaled x ticks=false
    },
    xmin={-0.5},
    xmax={15.5},
    ymin={-0.5},
    ymax={7.5},
    xtick={-0.5, 15.5},
    xticklabels={0, 16},
    ytick={-0.5, 7.5},
    xlabel style={yshift=0.25cm},
    ylabel style={yshift=-0.25cm},
    yticklabels={0, 8},
    colormap name=inferno,
    point meta min=-7,
    point meta max=3,
    % colorbar horizontal,
    % colorbar style={at={(0.5,1.03)},anchor=south,xticklabel pos=upper,xlabel={Water flow rate in L/min}},
    % colorbar style={xtick={20,30,40,50}}, % this was moved down
    ]
    \addplot[
    matrix plot*,
    mesh/cols={16},
    mesh/rows={8},
    % mesh/check=false,
    % every node near coord/.append style={yshift=-0.3cm},
    % nodes near coords style={anchor=center},
    point meta=explicit,
    % ] table [meta=C] {
    ] table [meta=C] {dataold/\patient_bottleneck.txt};
\end{axis}
% \draw[] (current bounding box.south east) rectangle (current bounding box.north west);

\end{tikzpicture}
% \end{document}

